Modeling and Simulation of Reconfigurable Intelligent Surfaces for Hybrid Aerial and Ground-based Vehicular Communications

The requirements of vehicular communications grow with increasing level of automated driving and future applications of intelligent transportation systems (ITS). Beside the ever-increasing need for high capacity radio links, reliability and latency constraints challenge the mobile network supply. While for example the millimeter-wave spectrum and THz-bands offer a vast amount of radio resources, their applicability is limited due to delicate radio channel conditions and signal propagation characteristics. Reconfigurable intelligent surfaces (RISs) as part of smart radio environments (SREs) of future ITS infrastructure promise improved radio link qualities by means of purposeful cultivation of passive reflections. With this, obstructed mmWave or THz beams can be guided around obstacles through RIS reflection paths to improve the otherwise limited coverage. In this article, application use cases of RIS-enhanced vehicular communications are proposed. Beside static deployments of RISs at exterior walls of buildings, unmanned aerial vehicles (UAV) could provide reflection capabilities on demand, while future vehicles could - in a visionary approach - consist of meta-material allowing for their opportunistic utilization within an enriched SRE. Results of a case study based on our multi-scale mobility and network simulation model clearly highlight the potential of RIS deployment for hybrid vehicular communication scenarios. Path loss and outage percentages can be reduced considerably.

==> fig/simulationresultsECDF-UAV.tsv <==
107.891998291016 9.5367431640625e-06
107.945999145508 0.00140988826751709
108.091003417969 0.00162088871002197
108.137001037598 0.00281965732574463
111.766998291016 0.00282931327819824
111.766998291016 0.00342392921447754
111.767997741699 0.00343358516693115
111.767997741699 0.00382673740386963
111.768997192383 0.00383639335632324
111.768997192383 0.00422954559326172
111.771003723145 0.0044405460357666
111.773002624512 0.00484335422515869
111.773002624512 0.00523662567138672
111.775001525879 0.00524616241455078
111.775001525879 0.00563943386077881
111.77799987793 0.00585043430328369
111.779998779297 0.00605177879333496
111.779998779297 0.00644505023956299
111.782997131348 0.00645458698272705
111.782997131348 0.00684785842895508
111.787002563477 0.00705885887145996
111.790000915527 0.00726032257080078
111.790000915527 0.00765347480773926
111.799003601074 0.00786447525024414
111.822998046875 0.00906336307525635
111.842002868652 0.00927436351776123
111.872001647949 0.0104827880859375
111.88200378418 0.0110870599746704
111.898002624512 0.0120844841003418
111.914001464844 0.0122954845428467
112 0.0142999887466431
112.022003173828 0.0143095254898071
112.022003173828 0.0147027969360352
112.032997131348 0.0147123336791992
112.032997131348 0.0151056051254272
112.044998168945 0.0151151418685913
112.044998168945 0.0155084133148193
112.056999206543 0.0157194137573242
112.068000793457 0.015920877456665
112.068000793457 0.0163140296936035
112.081001281738 0.0165250301361084
112.093002319336 0.0167264938354492
112.093002319336 0.0171196460723877
112.119003295898 0.0173306465148926
112.208999633789 0.0189323425292969
113.111000061035 0.0191433429718018
113.21199798584 0.020342230796814
114.042999267578 0.0205532312393188
114.196998596191 0.0255788564682007
114.210998535156 0.0257898569107056
114.218002319336 0.026183009147644
114.393997192383 0.0261926651000977
114.393997192383 0.0265858173370361
114.396003723145 0.026796817779541
114.416000366211 0.0271996259689331
114.422996520996 0.028197169303894
114.439002990723 0.0284080505371094
114.440002441406 0.0288013219833374
114.449996948242 0.0290123224258423
114.449996948242 0.0294055938720703
114.462997436523 0.0296165943145752
114.471000671387 0.0298179388046265
114.471000671387 0.0302112102508545
114.483001708984 0.0304222106933594
114.53800201416 0.032628059387207
114.550003051758 0.0328390598297119
114.564002990723 0.033241868019104
114.595001220703 0.0340474843978882
114.597999572754 0.034248948097229
114.597999572754 0.0348435640335083
114.598999023438 0.0348532199859619
114.598999023438 0.0352463722229004
114.599998474121 0.035256028175354
114.599998474121 0.0356491804122925
114.601997375488 0.0358601808547974
114.607002258301 0.0368576049804688
114.610000610352 0.0370686054229736
114.613998413086 0.0380661487579346
114.622001647949 0.0382771492004395
114.627998352051 0.0390827655792236
114.63200378418 0.0394759178161621
114.644996643066 0.039686918258667
114.650001525879 0.0398883819580078
114.650001525879 0.0402815341949463
114.657997131348 0.0404925346374512
114.657997131348 0.0408858060836792
114.665000915527 0.0410968065261841
114.665000915527 0.0414900779724121
114.672996520996 0.0414996147155762
114.672996520996 0.0420942306518555
114.681999206543 0.0423052310943604
114.682998657227 0.0426985025405884
114.69100189209 0.0429095029830933
114.705001831055 0.0435136556625366
114.713996887207 0.0441179275512695
114.724998474121 0.0449235439300537
114.736999511719 0.0453263521194458
114.736999511719 0.0457196235656738
114.747001647949 0.0459306240081787
114.763000488281 0.0469280481338501
114.777000427246 0.047139048576355
114.77799987793 0.047532320022583
114.792999267578 0.0477433204650879
114.819999694824 0.0483474731445312
114.821998596191 0.0487407445907593
114.838996887207 0.0489517450332642
114.842002868652 0.0493448972702026
114.863998413086 0.0495558977127075
114.893997192383 0.0509657859802246
114.91300201416 0.0517714023590088
114.932998657227 0.0521742105484009
114.932998657227 0.0525674819946289
114.948997497559 0.0527784824371338
114.955001831055 0.0531812906265259
114.975997924805 0.0537855625152588
114.977996826172 0.0541787147521973
114.998001098633 0.0543897151947021
115.000999450684 0.0549843311309814
115.021003723145 0.0551953315734863
115.027000427246 0.0557996034622192
115.051002502441 0.0564037561416626
115.051002502441 0.0567970275878906
115.069000244141 0.0570080280303955
115.105003356934 0.0580151081085205
115.115997314453 0.0584179162979126
115.133003234863 0.0588207244873047
115.142997741699 0.0596168041229248
115.160003662109 0.0596263408660889
115.160003662109 0.0600196123123169
115.174003601074 0.060431957244873
115.193000793457 0.061036229133606
115.218002319336 0.0616403818130493
115.220001220703 0.0620336532592773
115.232002258301 0.0622446537017822
115.248001098633 0.0630407333374023
115.259002685547 0.0632517337799072
115.301002502441 0.0646615028381348
115.319999694824 0.0654671192169189
115.355003356934 0.0664741992950439
115.369003295898 0.066877007484436
115.369003295898 0.0672702789306641
115.383003234863 0.0674812793731689
115.390998840332 0.0680758953094482
115.400001525879 0.0682868957519531
115.415000915527 0.0686897039413452
115.415000915527 0.0690829753875732
115.430999755859 0.0692939758300781
115.447998046875 0.0700995922088623
115.468002319336 0.0707037448883057
115.480003356934 0.0713080167770386
115.498001098633 0.0719121694564819
115.626998901367 0.0763431787490845
115.626998901367 0.0767364501953125
115.647003173828 0.0769474506378174
115.648002624512 0.0773406028747559
115.657997131348 0.0775516033172607
115.666999816895 0.07814621925354
115.681999206543 0.0783572196960449
115.694999694824 0.0789614915847778
115.696998596191 0.0793547630310059
115.717002868652 0.0795657634735107
115.736000061035 0.0807645320892334
115.751998901367 0.080774188041687
115.751998901367 0.081167459487915
115.754997253418 0.0813784599304199
115.755996704102 0.0817716121673584
115.764999389648 0.0819826126098633
115.785003662109 0.0825868844985962
115.786003112793 0.0829800367355347
115.794998168945 0.0831910371780396
115.797996520996 0.0835843086242676
115.814002990723 0.0837953090667725
115.823997497559 0.0847927331924438
115.833000183105 0.0850037336349487
115.84400177002 0.0856080055236816
115.874000549316 0.0886194705963135
115.879997253418 0.0888304710388184
115.879997253418 0.0892237424850464
115.88200378418 0.0892332792282104
115.88200378418 0.0896265506744385
115.889999389648 0.0898375511169434
115.901000976562 0.0908446311950684
115.901000976562 0.0912377834320068
115.908996582031 0.0914487838745117
115.912002563477 0.0916502475738525
115.912002563477 0.092043399810791
115.916000366211 0.0920530557632446
115.916000366211 0.0924462080001831
115.917999267578 0.0924558639526367
115.917999267578 0.0928490161895752
115.922996520996 0.0930600166320801
115.930000305176 0.093664288520813
115.930000305176 0.094057559967041
115.934997558594 0.0942685604095459
115.947998046875 0.0954673290252686
115.952003479004 0.0956783294677734
115.952003479004 0.0960716009140015
115.955001831055 0.0962826013565063
115.970001220703 0.0972895622253418
115.970001220703 0.0976828336715698
115.974998474121 0.0978938341140747
115.987998962402 0.0993037223815918
115.987998962402 0.0996968746185303
115.995002746582 0.0999078750610352
116.001998901367 0.100512146949768
116.001998901367 0.100905418395996
116.005996704102 0.10091495513916
116.005996704102 0.101308226585388
116.013000488281 0.101519227027893
116.037002563477 0.103130459785461
116.037002563477 0.103523731231689
116.045997619629 0.103734731674194
116.060997009277 0.104943156242371
116.072998046875 0.105950117111206
116.082000732422 0.106746196746826
116.087997436523 0.106957197189331
116.099998474121 0.108156085014343
116.108001708984 0.108367085456848
116.111000061035 0.108961701393127
116.128997802734 0.109172701835632
116.144996643066 0.109767317771912
116.158996582031 0.109978318214417
116.192001342773 0.110783934593201
116.21900177002 0.111388206481934
116.251998901367 0.112395167350769
116.323997497559 0.114006519317627
116.328002929688 0.114207863807678
116.328002929688 0.114601135253906
116.330001831055 0.114812135696411
116.332000732422 0.115214943885803
116.332000732422 0.115809559822083
116.333999633789 0.116020560264587
116.334999084473 0.116222023963928
116.334999084473 0.116615176200867
116.33699798584 0.116826176643372
116.352996826172 0.118427872657776
116.363998413086 0.118638873100281
116.370002746582 0.119041681289673
116.393997192383 0.119444489479065
116.406997680664 0.119847297668457
116.434997558594 0.12045156955719
116.483001708984 0.122053265571594
116.508003234863 0.12226414680481
116.508003234863 0.122657418251038
116.53800201416 0.122868418693542
116.582000732422 0.124067306518555
116.597999572754 0.124076843261719
116.597999572754 0.124470114707947
116.619003295898 0.124681115150452
116.637001037598 0.125083923339844
116.637001037598 0.125477194786072
116.670997619629 0.125688195228577
116.684997558594 0.126282811164856
116.705001831055 0.126493811607361
116.738998413086 0.127289772033691
116.773002624512 0.127500772476196
116.774002075195 0.127894043922424
116.799003601074 0.128105044364929
116.890998840332 0.130512356758118
116.914001464844 0.130723357200623
116.930000305176 0.131317973136902
116.953002929688 0.131528973579407
116.953002929688 0.131922245025635
116.976997375488 0.13213324546814
117.032997131348 0.133543014526367
117.085998535156 0.134550094604492
117.089996337891 0.13494336605072
117.11499786377 0.135154366493225
117.125 0.135355710983276
117.125 0.135748982429504
117.150001525879 0.135959982872009
117.204002380371 0.137168407440186
117.238998413086 0.137772560119629
117.24299621582 0.138165831565857
117.275001525879 0.138376832008362
117.281997680664 0.13877010345459
117.310997009277 0.138981103897095
117.388000488281 0.140592336654663
117.464996337891 0.142203569412231
117.503997802734 0.143009185791016
117.541999816895 0.143411993980408
117.570999145508 0.1438148021698
117.581001281738 0.144217729568481
117.620002746582 0.144620537757874
117.620002746582 0.145013689994812
117.644996643066 0.145224690437317
117.660003662109 0.145627498626709
117.698997497559 0.146433115005493
117.753997802734 0.147440195083618
117.891998291016 0.15045177936554
117.908996582031 0.150662779808044
118.127998352051 0.155295133590698
118.165000915527 0.155899286270142
118.200996398926 0.156503558158875
118.200996398926 0.156896829605103
118.230003356934 0.157107830047607
118.277000427246 0.158508062362671
118.307998657227 0.158719062805176
118.307998657227 0.159112215042114
118.352996826172 0.159323215484619
118.378997802734 0.159726142883301
118.390998840332 0.16032075881958
118.416000366211 0.160531759262085
118.468002319336 0.162142992019653
118.46900177002 0.162536144256592
118.475997924805 0.162747144699097
118.476997375488 0.163140416145325
118.482002258301 0.163150072097778
118.482002258301 0.163543224334717
118.486999511719 0.163754224777222
118.49299621582 0.164358496665955
118.499000549316 0.164962649345398
118.503997802734 0.16536545753479
118.503997802734 0.165960073471069
118.513000488281 0.166372537612915
118.53099822998 0.167571425437927
118.540000915527 0.167782425880432
118.540000915527 0.168175578117371
118.550003051758 0.168386578559875
118.580001831055 0.168990850448608
118.583999633789 0.169384121894836
118.608001708984 0.169595122337341
118.616996765137 0.169997930526733
118.620002746582 0.170592546463013
118.642997741699 0.170803546905518
118.644996643066 0.171196699142456
118.653999328613 0.171407699584961
118.654998779297 0.171800971031189
118.669998168945 0.172011971473694
118.684997558594 0.172616243362427
118.692001342773 0.172817587852478
118.692001342773 0.173210859298706
118.709999084473 0.173421859741211
118.722999572754 0.174026012420654
118.730003356934 0.174227476119995
118.730003356934 0.174620628356934
118.750999450684 0.174831628799438
118.753997802734 0.175426363945007
118.767997741699 0.175637364387512
118.78099822998 0.176040172576904
118.792999267578 0.176644325256348
118.806999206543 0.177248597145081
118.818000793457 0.177651405334473
118.832000732422 0.178447484970093
118.84700012207 0.178658485412598
118.856002807617 0.17906129360199
118.862998962402 0.179262638092041
118.862998962402 0.179655909538269
118.880996704102 0.179866909980774
118.893997192383 0.180269718170166
118.929000854492 0.181679487228394
118.958999633789 0.182283759117126
118.958999633789 0.182677030563354
118.971000671387 0.182888031005859
118.977996826172 0.183290839195251
118.977996826172 0.18368399143219
118.978996276855 0.183693647384644
118.978996276855 0.184489727020264
118.991996765137 0.184700727462769
118.991996765137 0.185093879699707
119.003997802734 0.185304880142212
119.013000488281 0.186100959777832
119.026000976562 0.186110496520996
119.026000976562 0.186503767967224
119.033996582031 0.186714768409729
119.036003112793 0.187117576599121
119.036003112793 0.18751072883606
119.037002563477 0.187520384788513
119.037002563477 0.187913656234741
119.042999267578 0.188124656677246
119.042999267578 0.188517808914185
119.05899810791 0.188728809356689
119.063003540039 0.189323425292969
119.078002929688 0.189534425735474
119.09700012207 0.189937233924866
119.112998962402 0.190138697624207
119.112998962402 0.190531969070435
119.125999450684 0.190944314002991
119.13200378418 0.191347122192383
119.149002075195 0.191749930381775
119.149002075195 0.192344546318054
119.158996582031 0.192555546760559
119.166999816895 0.1927570104599
119.166999816895 0.193150162696838
119.18399810791 0.193361163139343
119.185997009277 0.193955898284912
119.195999145508 0.194166898727417
119.204002380371 0.194569706916809
119.216003417969 0.194972515106201
119.221000671387 0.195576667785645
119.223999023438 0.196171283721924
119.235000610352 0.196180939674377
119.235000610352 0.196574211120605
119.240997314453 0.19678521156311
119.254997253418 0.197187900543213
119.254997253418 0.197581171989441
119.258003234863 0.197792172431946
119.274002075195 0.197993636131287
119.274002075195 0.198386788368225
119.276000976562 0.198396444320679
119.276000976562 0.198789596557617
119.289001464844 0.199000597000122
119.296997070312 0.199998140335083
119.314002990723 0.200007677078247
119.314002990723 0.200400948524475
119.319999694824 0.20061182975769
119.320999145508 0.201005101203918
119.327003479004 0.201216101646423
119.361999511719 0.20262598991394
119.362998962402 0.203019142150879
119.38200378418 0.203230142593384
119.390998840332 0.203824877738953
119.399002075195 0.203834414482117
119.399002075195 0.204429030418396
119.417999267578 0.204640030860901
119.434997558594 0.205244302749634
119.434997558594 0.205637454986572
119.448997497559 0.205848455429077
119.449996948242 0.206241726875305
119.47200012207 0.20645272731781
119.47200012207 0.206845998764038
119.483001708984 0.207056999206543
119.495002746582 0.207258343696594
119.495002746582 0.207651615142822
119.509002685547 0.207862615585327
119.516998291016 0.208265423774719
119.518997192383 0.208860039710999
119.539001464844 0.209071040153503
119.545997619629 0.209665656089783
119.556999206543 0.209876656532288
119.56600189209 0.210672736167908
119.582000732422 0.210883736610413
119.583000183105 0.211276888847351
119.596000671387 0.211487889289856
119.600997924805 0.212283968925476
119.616996765137 0.212494969367981
119.616996765137 0.212888240814209
119.636001586914 0.213300585746765
119.636001586914 0.213693857192993
119.652000427246 0.213904857635498
119.654998779297 0.214106202125549
119.654998779297 0.214499473571777
119.670997619629 0.214710474014282
119.680999755859 0.215506553649902
119.693000793457 0.215717554092407
119.727996826172 0.216523170471191
119.727996826172 0.21691632270813
119.731002807617 0.217127323150635
119.750999450684 0.217731595039368
119.764999389648 0.218335747718811
119.775001525879 0.219131827354431
119.796997070312 0.219342827796936
119.797996520996 0.219544291496277
119.797996520996 0.219937443733215
119.805999755859 0.22014844417572
119.809997558594 0.220541715621948
119.823997497559 0.220752716064453
119.84400177002 0.221155524253845
119.845001220703 0.221548795700073
119.86499786377 0.221759796142578
119.866996765137 0.222152948379517
119.876998901367 0.222363948822021
119.880996704102 0.22275722026825
119.904998779297 0.222968220710754
119.956001281738 0.224972724914551
119.967002868652 0.225183725357056
119.977996826172 0.225586414337158
120.000999450684 0.226190686225891
120.024002075195 0.226986765861511
120.044998168945 0.227197766304016
120.047996520996 0.227792382240295
120.059997558594 0.2280033826828
120.069999694824 0.22859799861908
120.083000183105 0.228808999061584
120.083999633789 0.229202270507812
120.096000671387 0.229413270950317
120.09700012207 0.229806423187256
120.115997314453 0.230017423629761
120.126998901367 0.231014966964722
120.138999938965 0.231225967407227
120.162002563477 0.232031583786011
120.162002563477 0.232424736022949
120.169998168945 0.232635736465454
120.189002990723 0.233038544654846
120.189002990723 0.233431816101074
120.206001281738 0.23384416103363
120.208000183105 0.234237432479858
120.222999572754 0.234448432922363
120.23999786377 0.234851241111755
120.23999786377 0.235244512557983
120.250999450684 0.235455513000488
120.263000488281 0.236251473426819
120.278999328613 0.236462473869324
120.278999328613 0.236855745315552
120.286003112793 0.237066745758057
120.310997009277 0.238073825836182
120.317001342773 0.238476634025574
120.357002258301 0.23968505859375
120.357002258301 0.240078210830688
120.372001647949 0.240289211273193
120.431999206543 0.242907524108887
120.452003479004 0.24351179599762
120.454002380371 0.243905067443848
120.462997436523 0.244116067886353
120.475997924805 0.244518876075745
120.484001159668 0.245113492012024
120.5 0.245324492454529
120.502998352051 0.245919108390808
120.524002075195 0.246130108833313
120.53099822998 0.246734380722046
120.541000366211 0.247137069702148
120.541000366211 0.247530341148376
120.541999816895 0.24753999710083
120.541999816895 0.248335957527161
120.544998168945 0.248546957969666
120.546997070312 0.248748421669006
120.546997070312 0.249141573905945
120.550003051758 0.24935257434845
120.553001403809 0.249554038047791
120.553001403809 0.25014865398407
120.554000854492 0.250158309936523
120.554000854492 0.250551462173462
120.556999206543 0.250762462615967
120.567001342773 0.251357078552246
120.571998596191 0.2513667345047
120.571998596191 0.251759886741638
120.573997497559 0.251970887184143
120.574996948242 0.252364158630371
120.578002929688 0.252373695373535
120.578002929688 0.252766966819763
120.583000183105 0.252977967262268
120.584999084473 0.253179311752319
120.584999084473 0.253572583198547
120.593002319336 0.253783583641052
120.605003356934 0.254982471466064
120.611000061035 0.255193471908569
120.611999511719 0.255394816398621
120.611999511719 0.255989551544189
120.615997314453 0.256200551986694
120.620002746582 0.256603240966797
120.620002746582 0.256996512413025
120.621002197266 0.257006168365479
120.621002197266 0.257399320602417
120.623001098633 0.257610321044922
120.627998352051 0.258415937423706
120.627998352051 0.259010553359985
120.63200378418 0.25922155380249
120.63200378418 0.25981616973877
120.634002685547 0.260027170181274
120.638000488281 0.260228633880615
120.638000488281 0.260621905326843
120.640998840332 0.260832905769348
120.640998840332 0.261226058006287
120.641998291016 0.26123571395874
120.641998291016 0.261628866195679
120.644996643066 0.261839866638184
120.646003723145 0.262041330337524
120.646003723145 0.262434482574463
120.649002075195 0.262645483016968
120.651000976562 0.262846946716309
120.651000976562 0.263240218162537
120.65299987793 0.263249754905701
120.65299987793 0.263643026351929
120.657997131348 0.263854026794434
120.664001464844 0.264458179473877
120.672996520996 0.26506245136261
120.672996520996 0.265455722808838
120.679000854492 0.265666723251343
120.694999694824 0.267277956008911
120.694999694824 0.26767110824585
120.698997497559 0.267882108688354
120.699996948242 0.268275380134583
120.708000183105 0.268486380577087
120.71199798584 0.268687725067139
120.71199798584 0.269080996513367
120.720001220703 0.269291996955872
120.723999023438 0.269694805145264
120.723999023438 0.270088076591492
120.727996826172 0.270097613334656
120.727996826172 0.270490884780884
120.735000610352 0.270701885223389
120.735000610352 0.271095037460327
120.741996765137 0.271306037902832
120.74299621582 0.27169930934906
120.75 0.271910309791565
120.75 0.272303581237793
120.754997253418 0.272514581680298
120.76000213623 0.272715926170349
120.76000213623 0.273310542106628
120.763000488281 0.273521542549133
120.773002624512 0.274125814437866
120.77799987793 0.274921894073486
120.786003112793 0.27493143081665
120.786003112793 0.275324583053589
120.790000915527 0.275535583496094
120.791000366211 0.275928854942322
120.796997070312 0.276139855384827
120.803001403809 0.277338743209839
120.811996459961 0.277549743652344
120.817001342773 0.277952551841736
120.817001342773 0.278345823287964
120.823997497559 0.278556823730469
120.829002380371 0.27955424785614
120.831001281738 0.279563784599304
120.831001281738 0.279957056045532
120.835998535156 0.280168056488037
120.83699798584 0.280369400978088
120.83699798584 0.280762672424316
120.845001220703 0.28077220916748
120.845001220703 0.281568288803101
120.848999023438 0.281779289245605
120.862998962402 0.283189177513123
120.862998962402 0.283783793449402
120.871002197266 0.283994793891907
120.876998901367 0.284800410270691
120.889999389648 0.286008834838867
120.889999389648 0.286603450775146
120.893997192383 0.286814451217651
120.901000976562 0.287418723106384
120.918998718262 0.289432764053345
120.918998718262 0.289826035499573
120.926002502441 0.289835572242737
120.926002502441 0.290228843688965
120.928001403809 0.29043984413147
120.929000854492 0.290832996368408
120.93399810791 0.291043996810913
120.939002990723 0.291446924209595
120.939002990723 0.291840076446533
120.942001342773 0.292051076889038
120.946998596191 0.292252540588379
120.946998596191 0.292645692825317
120.949996948242 0.292856693267822
120.950996398926 0.29324996471405
120.956001281738 0.293259620666504
120.956001281738 0.293652772903442
120.96199798584 0.293863773345947
120.963996887207 0.294458389282227
120.968002319336 0.294467926025391
120.968002319336 0.294861197471619
120.970001220703 0.294870853424072
120.970001220703 0.295264005661011
120.975997924805 0.295273661613464
120.975997924805 0.295666813850403
120.978996276855 0.295877814292908
120.985000610352 0.296079277992249
120.985000610352 0.296472549438477
120.991996765137 0.296683549880981
121 0.297489166259766
121 0.297882318496704
121.001998901367 0.298093318939209
121.026000976562 0.299906015396118
121.026000976562 0.300299167633057
121.028999328613 0.30030882358551
121.028999328613 0.300702095031738
121.029998779297 0.300711631774902
121.029998779297 0.30110490322113
121.037002563477 0.301315903663635
121.040000915527 0.301910519599915
121.044998168945 0.301920056343079
121.044998168945 0.302514791488647
121.050003051758 0.302524328231812
121.050003051758 0.30291748046875
121.059997558594 0.303329944610596
121.059997558594 0.303723096847534
121.061996459961 0.303934097290039
121.061996459961 0.304528832435608
121.065002441406 0.304739832878113
121.074996948242 0.305343985557556
121.075996398926 0.305737257003784
121.082000732422 0.305948257446289
121.08699798584 0.30694568157196
121.091003417969 0.307156682014465
121.091003417969 0.307751297950745
121.097999572754 0.30796229839325
121.101997375488 0.30875837802887
121.106002807617 0.308969378471375
121.106002807617 0.309362649917603
121.11499786377 0.309573650360107
121.121002197266 0.310379266738892
121.124000549316 0.310983419418335
121.124000549316 0.311376690864563
121.128997802734 0.311587691307068
121.139999389648 0.312594652175903
121.140998840332 0.312987923622131
121.149002075195 0.313198924064636
121.156997680664 0.31400454044342
121.156997680664 0.314397811889648
121.162002563477 0.314608812332153
121.166000366211 0.315203428268433
121.172996520996 0.315414428710938
121.172996520996 0.315807580947876
121.174003601074 0.31581723690033
121.174003601074 0.316210508346558
121.176002502441 0.316220045089722
121.176002502441 0.31661331653595
121.182998657227 0.316824316978455
121.188003540039 0.317428469657898
121.188003540039 0.317821741104126
121.19100189209 0.318032741546631
121.197998046875 0.318435549736023
121.199996948242 0.319030165672302
121.204002380371 0.319039821624756
121.204002380371 0.319432973861694
121.208000183105 0.319442510604858
121.208000183105 0.319835782051086
121.210998535156 0.31984543800354
121.210998535156 0.320238590240479
121.218002319336 0.320449590682983
121.218002319336 0.320842862129211
121.221000671387 0.321053862571716
121.238998413086 0.323067903518677
121.245002746582 0.32367217540741
121.25 0.324074983596802
121.25 0.32446813583374
121.25700378418 0.324679136276245
121.26000213623 0.325273752212524
121.266998291016 0.325484752655029
121.266998291016 0.325878024101257
121.268997192383 0.325887680053711
121.268997192383 0.326280832290649
121.272003173828 0.326491832733154
121.291999816895 0.328505992889404
121.291999816895 0.328899145126343
121.295997619629 0.329110145568848
121.297996520996 0.329704761505127
121.304000854492 0.329915761947632
121.305999755859 0.330117225646973
121.305999755859 0.330711841583252
121.310997009277 0.330922842025757
121.314002990723 0.331124305725098
121.314002990723 0.331517457962036
121.318000793457 0.331728458404541
121.320999145508 0.331929922103882
121.320999145508 0.33232307434082
121.322998046875 0.332534074783325
121.324996948242 0.332927346229553
121.333000183105 0.332936882972717
121.333000183105 0.333330154418945
121.333999633789 0.333339691162109
121.333999633789 0.333934307098389
121.335998535156 0.334145307540894
121.365997314453 0.336965084075928
121.365997314453 0.337559700012207
121.375999450684 0.337770700454712
121.377998352051 0.338173508644104
121.377998352051 0.338566780090332
121.379997253418 0.338777780532837
121.387001037598 0.33938193321228
121.391998291016 0.339784741401672
121.391998291016 0.340379476547241
121.397003173828 0.340590476989746
121.401000976562 0.341194629669189
121.401000976562 0.341587901115417
121.40599822998 0.341597437858582
121.40599822998 0.34199070930481
121.408996582031 0.342201709747314
121.420997619629 0.343611478805542
121.439002990723 0.345615983009338
121.447998046875 0.345625638961792
121.447998046875 0.346220254898071
121.449996948242 0.346229791641235
121.449996948242 0.346824407577515
121.460998535156 0.34703540802002
121.46199798584 0.34723687171936
121.46199798584 0.347630143165588
121.463996887207 0.347841024398804
121.464996337891 0.348234295845032
121.47200012207 0.348243951797485
121.47200012207 0.348637104034424
121.474998474121 0.348646759986877
121.474998474121 0.349039912223816
121.475997924805 0.34904956817627
121.475997924805 0.349442720413208
121.477996826172 0.349653720855713
121.477996826172 0.350046992301941
121.486000061035 0.350257992744446
121.488998413086 0.350660800933838
121.488998413086 0.351054072380066
121.494003295898 0.35106360912323
121.494003295898 0.351456880569458
121.496002197266 0.351667881011963
121.500999450684 0.352070689201355
121.500999450684 0.352463960647583
121.505996704102 0.352674961090088
121.505996704102 0.353068113327026
121.509002685547 0.353279113769531
121.514999389648 0.353883266448975
121.514999389648 0.354276537895203
121.517997741699 0.354487538337708
121.526000976562 0.3548903465271
121.526000976562 0.355283617973328
121.52799987793 0.355494618415833
121.540000915527 0.35690450668335
121.541999816895 0.357499122619629
121.551002502441 0.357710123062134
121.553001403809 0.357911467552185
121.553001403809 0.358304738998413
121.556999206543 0.358515739440918
121.557998657227 0.358908891677856
121.563003540039 0.35891854763031
121.563003540039 0.359311819076538
121.565002441406 0.359522819519043
121.565002441406 0.359915971755981
121.569000244141 0.360126972198486
121.572998046875 0.360328435897827
121.572998046875 0.360721588134766
121.577003479004 0.360932588577271
121.582000732422 0.361930131912231
121.588996887207 0.362141132354736
121.589996337891 0.362342476844788
121.589996337891 0.362735748291016
121.591003417969 0.36274528503418
121.591003417969 0.363138437271118
121.599998474121 0.363349437713623
121.601997375488 0.363752365112305
121.601997375488 0.364145517349243
121.606002807617 0.364356517791748
121.610000610352 0.364557981491089
121.610000610352 0.364951133728027
121.612998962402 0.364960789680481
121.612998962402 0.365354061126709
121.619003295898 0.365565061569214
121.621002197266 0.365766406059265
121.621002197266 0.366159677505493
121.625 0.366370677947998
121.625 0.366763830184937
121.63500213623 0.366974830627441
121.638000488281 0.367579102516174
121.638000488281 0.367972373962402
121.642997741699 0.368183374404907
121.643997192383 0.368576526641846
121.647003173828 0.36858606338501
121.647003173828 0.368979334831238
121.651000976562 0.369190335273743
121.651000976562 0.369583606719971
121.65599822998 0.369794607162476
121.664001464844 0.37060022354126
121.665000915527 0.370801568031311
121.665000915527 0.37139630317688
121.670997619629 0.371607303619385
121.675003051758 0.372211456298828
121.675003051758 0.372806072235107
121.680000305176 0.373017072677612
121.681999206543 0.373218536376953
121.681999206543 0.373611688613892
121.684997558594 0.373822689056396
121.689002990723 0.374618768692017
121.69100189209 0.374628305435181
121.69100189209 0.375021576881409
121.694000244141 0.375232577323914
121.698997497559 0.375836849212646
121.704002380371 0.377035617828369
121.707000732422 0.377045273780823
121.707000732422 0.377438545227051
121.708999633789 0.377649545669556
121.721000671387 0.378857851028442
121.721000671387 0.37925112247467
121.723999023438 0.379462122917175
121.731002807617 0.380066394805908
121.731002807617 0.380862474441528
121.733001708984 0.380872011184692
121.733001708984 0.381466627120972
121.740997314453 0.381677627563477
121.740997314453 0.382070899009705
121.741996765137 0.382080435752869
121.741996765137 0.382675051689148
121.746002197266 0.382886052131653
121.750999450684 0.383288860321045
121.750999450684 0.383682131767273
121.752998352051 0.383691668510437
121.752998352051 0.384084939956665
121.759002685547 0.38429594039917
121.76000213623 0.384497404098511
121.76000213623 0.38509202003479
121.763999938965 0.385303020477295
121.769996643066 0.385907173156738
121.771003723145 0.386300444602966
121.77799987793 0.386511445045471
121.778999328613 0.386712789535522
121.778999328613 0.38710606098175
121.78099822998 0.387115716934204
121.78099822998 0.387508869171143
121.786003112793 0.387719869613647
121.787002563477 0.387921333312988
121.787002563477 0.388314485549927
121.790000915527 0.388525485992432
121.790000915527 0.38891875743866
121.794998168945 0.388928294181824
121.794998168945 0.389321565628052
121.797996520996 0.389532566070557
121.799003601074 0.389733910560608
121.799003601074 0.390127182006836
121.804000854492 0.390338182449341
121.806999206543 0.390539646148682
121.806999206543 0.39093279838562
121.811996459961 0.391143798828125
121.811996459961 0.391738414764404
121.815002441406 0.391949415206909
121.81600189209 0.39215087890625
121.81600189209 0.392544031143188
121.819000244141 0.392755031585693
121.819999694824 0.392956495285034
121.819999694824 0.393349647521973
121.824996948242 0.393560647964478
121.830001831055 0.393963575363159
121.830001831055 0.394356727600098
121.833000183105 0.394366264343262
121.833000183105 0.39475953578949
121.835998535156 0.394970536231995
121.83699798584 0.395363807678223
121.842002868652 0.395574808120728
121.846000671387 0.396572232246399
121.851997375488 0.396783232688904
121.851997375488 0.397377848625183
121.856002807617 0.397588849067688
121.859001159668 0.397790193557739
121.859001159668 0.398384928703308
121.861999511719 0.398595929145813
121.862998962402 0.398797273635864
121.862998962402 0.399190545082092
121.866996765137 0.399200081825256
121.866996765137 0.399593353271484
121.871002197266 0.399804353713989
121.874000549316 0.40000581741333
121.874000549316 0.400398969650269
121.875 0.400408506393433
121.875 0.400801777839661
121.879997253418 0.401012778282166
121.880996704102 0.401214241981506
121.880996704102 0.401607394218445
121.88500213623 0.40181839466095
121.888000488281 0.402019858360291
121.888000488281 0.402413129806519
121.892997741699 0.402624130249023
121.896003723145 0.403026819229126
121.896003723145 0.403621435165405
121.899002075195 0.40383243560791
121.906997680664 0.404638171195984
121.906997680664 0.405031323432922
121.908996582031 0.405040979385376
121.908996582031 0.405434131622314
121.916000366211 0.405645132064819
121.916000366211 0.406441211700439
121.917999267578 0.406652212142944
121.922996520996 0.406853675842285
121.922996520996 0.407246828079224
121.927001953125 0.407457828521729
121.930000305176 0.407860636711121
121.930000305176 0.408253908157349
121.934997558594 0.408464908599854
121.94100189209 0.409663677215576
121.944000244141 0.409874677658081
121.947998046875 0.410670757293701
121.952003479004 0.410881757736206
121.952003479004 0.411275029182434
121.955001831055 0.411486029624939
121.96199798584 0.412886261940002
121.964996337891 0.413097262382507
121.96900177002 0.41370153427124
121.973999023438 0.414305686950684
121.973999023438 0.414698958396912
121.975997924805 0.414909958839417
121.982002258301 0.415312767028809
121.982002258301 0.415705919265747
121.986999511719 0.415916919708252
121.986999511719 0.41631019115448
121.987998962402 0.416319847106934
121.987998962402 0.416712999343872
121.994003295898 0.416923999786377
121.994003295898 0.417518615722656
121.995002746582 0.41752827167511
121.995002746582 0.418122887611389
121.997001647949 0.418333888053894
122 0.418938159942627
122 0.419532775878906
122.001998901367 0.419743776321411
122.001998901367 0.42013692855835
122.003997802734 0.420146584510803
122.003997802734 0.420539736747742
122.00700378418 0.420750737190247
122.00700378418 0.421144008636475
122.011001586914 0.421355009078979
122.012001037598 0.42155647277832
122.012001037598 0.421949625015259
122.013999938965 0.422160625457764
122.015998840332 0.422563433647156
122.015998840332 0.422956705093384
122.018997192383 0.423167705535889
122.018997192383 0.423560857772827
122.021003723145 0.423771858215332
122.023002624512 0.423973321914673
122.023002624512 0.424366474151611
122.025001525879 0.424577474594116
122.025001525879 0.424970746040344
122.02799987793 0.425181746482849
122.02799987793 0.425776362419128
122.03099822998 0.425987362861633
122.03099822998 0.426581978797913
122.031997680664 0.426591634750366
122.031997680664 0.426984786987305
122.033996582031 0.42719578742981
122.033996582031 0.428193330764771
122.039001464844 0.428404331207275
122.039001464844 0.428797483444214
122.042999267578 0.429008483886719
122.044998168945 0.429411292076111
122.044998168945 0.429804563522339
122.045997619629 0.429814100265503
122.045997619629 0.430207371711731
122.049003601074 0.430216908454895
122.049003601074 0.430610179901123
122.051002502441 0.430821180343628
122.055000305176 0.431617259979248
122.056999206543 0.431626796722412
122.056999206543 0.43202006816864
122.057998657227 0.432029604911804
122.057998657227 0.432422876358032
122.060997009277 0.432633876800537
122.069999694824 0.434638261795044
122.072998046875 0.434647917747498
122.072998046875 0.435242533683777
122.075996398926 0.435453534126282
122.075996398926 0.43584680557251
122.079002380371 0.435856342315674
122.079002380371 0.436249613761902
122.082000732422 0.436259150505066
122.082000732422 0.436652421951294
122.084999084473 0.436863422393799
122.084999084473 0.437256574630737
122.08699798584 0.437467575073242
122.08699798584 0.43786084651947
122.087997436523 0.437870502471924
122.087997436523 0.438465118408203
122.091003417969 0.438676118850708
122.091003417969 0.439069271087646
122.093002319336 0.439280271530151
122.09700012207 0.439884543418884
122.09700012207 0.440277814865112
122.099998474121 0.440488815307617
122.103996276855 0.441294431686401
122.103996276855 0.44168758392334
122.107002258301 0.441898584365845
122.107002258301 0.442291855812073
122.109001159668 0.442301392555237
122.109001159668 0.442694664001465
122.111999511719 0.44290566444397
122.111999511719 0.443298816680908
122.11499786377 0.443509817123413
122.11499786377 0.444104433059692
122.116996765137 0.444114089012146
122.116996765137 0.444507360458374
122.11799621582 0.444516897201538
122.11799621582 0.444910168647766
122.121002197266 0.445121169090271
122.121002197266 0.445514321327209
122.125 0.445725321769714
122.126998901367 0.446128129959106
122.126998901367 0.446722745895386
122.129997253418 0.446933746337891
122.133003234863 0.447538018226624
122.133003234863 0.447931289672852
122.136001586914 0.448142290115356
122.136001586914 0.448535442352295
122.138999938965 0.4487464427948
122.138999938965 0.449139714241028
122.141998291016 0.449149250984192
122.141998291016 0.449743986129761
122.143997192383 0.449753522872925
122.143997192383 0.450146675109863
122.146003723145 0.450357675552368
122.147003173828 0.450559139251709
122.147003173828 0.451153755187988
122.151000976562 0.451364755630493
122.151000976562 0.451758027076721
122.152000427246 0.451767563819885
122.152000427246 0.452160835266113
122.15599822998 0.452371835708618
122.15599822998 0.452764987945557
122.156997680664 0.45277464389801
122.156997680664 0.45336925983429
122.158996582031 0.453580260276794
122.162002563477 0.453983068466187
122.162002563477 0.454376339912415
122.165000915527 0.454587340354919
122.166000366211 0.454788684844971
122.166000366211 0.455181956291199
122.166999816895 0.455191493034363
122.166999816895 0.455584764480591
122.169998168945 0.455795764923096
122.170997619629 0.455997228622437
122.170997619629 0.456793189048767
122.174003601074 0.457004189491272
122.176002502441 0.457205653190613
122.176002502441 0.457800269126892
122.180000305176 0.458011269569397
122.180000305176 0.458605885505676
122.184997558594 0.458816885948181
122.194999694824 0.461022734642029
122.198997497559 0.461032390594482
122.198997497559 0.461425542831421
122.200996398926 0.461636543273926
122.202003479004 0.461838006973267
122.202003479004 0.462432622909546
122.204002380371 0.462643623352051
122.21199798584 0.464245319366455
122.213996887207 0.464254856109619
122.213996887207 0.464648127555847
122.218002319336 0.464859127998352
122.218002319336 0.46525239944458
122.220001220703 0.465261936187744
122.220001220703 0.465655088424683
122.223999023438 0.465866088867188
122.223999023438 0.466259360313416
122.225997924805 0.466269016265869
122.225997924805 0.466662168502808
122.227996826172 0.466873168945312
122.230003356934 0.467074632644653
122.230003356934 0.467467784881592
122.233001708984 0.467678785324097
122.233001708984 0.468072056770325
122.236000061035 0.468081593513489
122.236000061035 0.468474864959717
122.238998413086 0.468685865402222
122.238998413086 0.46907901763916
122.241996765137 0.469088673591614
122.241996765137 0.469683289527893
122.247001647949 0.469894289970398
122.249000549316 0.470488905906677
122.251998901367 0.470498561859131
122.251998901367 0.470891714096069
122.254997253418 0.471102714538574
122.258003234863 0.471505641937256
122.258003234863 0.472100257873535
122.26000213623 0.472109794616699
122.26000213623 0.472502946853638
122.261001586914 0.472512602806091
122.261001586914 0.472905874252319
122.265998840332 0.473116874694824
122.265998840332 0.473510026931763
122.271003723145 0.473721027374268
122.271003723145 0.474114298820496
122.272003173828 0.47412383556366
122.272003173828 0.474517107009888
122.276000976562 0.474728107452393
122.277000427246 0.474929571151733
122.277000427246 0.475322723388672
122.278999328613 0.475533723831177
122.282997131348 0.476531147956848
122.289001464844 0.476742148399353
122.289001464844 0.477336883544922
122.290000915527 0.477346420288086
122.290000915527 0.477739572525024
122.294998168945 0.477950572967529
122.294998168945 0.478545188903809
122.295997619629 0.478554844856262
122.295997619629 0.47894811630249
122.300003051758 0.479159116744995
122.302001953125 0.479561924934387
122.302001953125 0.479955077171326
122.305999755859 0.480166077613831
122.309997558594 0.480962157249451
122.311996459961 0.480971813201904
122.311996459961 0.481364965438843
122.318000793457 0.481575965881348
122.318000793457 0.482170581817627
122.319000244141 0.482180118560791
122.319000244141 0.48277485370636
122.320999145508 0.482784390449524
122.320999145508 0.483177661895752
122.322998046875 0.483388662338257
122.323997497559 0.483590006828308
122.323997497559 0.483983278274536
122.324996948242 0.4839928150177
122.324996948242 0.484386086463928
122.329002380371 0.484597086906433
122.332000732422 0.485191702842712
122.334999084473 0.485402703285217
122.335998535156 0.485795974731445
122.338996887207 0.485805511474609
122.338996887207 0.486198782920837
122.342002868652 0.486409783363342
122.34700012207 0.487014055252075
122.34700012207 0.487407207489014
122.348999023438 0.487618207931519
122.357002258301 0.488222360610962
122.358001708984 0.48861563205719
122.365997314453 0.488826632499695
122.373001098633 0.489632248878479
122.373001098633 0.490025520324707
122.375999450684 0.490236520767212
122.377998352051 0.490831136703491
122.383003234863 0.491042137145996
122.383003234863 0.491435408592224
122.387001037598 0.491646409034729
122.392997741699 0.492049217224121
122.392997741699 0.49244236946106
122.396003723145 0.492653369903564
122.399002075195 0.493247985839844
122.404998779297 0.493458986282349
122.406997680664 0.494053602218628
122.414001464844 0.494264602661133
122.416999816895 0.494868874549866
122.416999816895 0.495262145996094
122.427001953125 0.495473146438599
122.432998657227 0.496077299118042
122.438003540039 0.497276186943054
122.44100189209 0.497285842895508
122.44100189209 0.497678995132446
122.444999694824 0.497889995574951
122.46199798584 0.49970269203186
122.46199798584 0.500095844268799
122.464996337891 0.500306844711304
122.467002868652 0.500508308410645
122.467002868652 0.501102924346924
122.46900177002 0.501313924789429
122.481002807617 0.502321004867554
122.483001708984 0.502522468566895
122.483001708984 0.502915620803833
122.486999511719 0.503126621246338
122.486999511719 0.503519773483276
122.48999786377 0.503730773925781
122.494003295898 0.504335045814514
122.497001647949 0.504929780960083
122.500999450684 0.504939317703247
122.500999450684 0.505332469940186
122.502998352051 0.50554347038269
122.508003234863 0.506147742271423
122.511001586914 0.506799936294556
122.519996643066 0.507010936737061
122.522003173828 0.507404088973999
122.539001464844 0.507615089416504
122.564002990723 0.509015321731567
122.577003479004 0.509024977684021
122.577003479004 0.509418249130249
122.585998535156 0.509830713272095
122.602996826172 0.510434865951538
122.605003356934 0.510828018188477
122.613998413086 0.511039018630981
122.624000549316 0.511643290519714
122.63500213623 0.512046098709106
122.638000488281 0.512640714645386
122.648002624512 0.512851715087891
122.661003112793 0.513657331466675
122.66300201416 0.514050602912903
122.669998168945 0.514060258865356
122.669998168945 0.514453411102295
122.675003051758 0.5146644115448
122.688003540039 0.514865875244141
122.688003540039 0.515259027481079
122.704002380371 0.515671491622925
122.745002746582 0.516668915748596
122.773002624512 0.516879916191101
122.888000488281 0.518893957138062
122.898002624512 0.519498229026794
122.902000427246 0.519901037216187
122.902000427246 0.520294189453125
122.904998779297 0.520303845405579
122.904998779297 0.520697116851807
122.906997680664 0.520908117294312
122.906997680664 0.52130126953125
122.907997131348 0.521310806274414
122.907997131348 0.521704077720642
122.908996582031 0.521713733673096
122.908996582031 0.522106885910034
122.911003112793 0.522116422653198
122.911003112793 0.522509813308716
122.912002563477 0.52251935005188
122.912002563477 0.522912502288818
122.915000915527 0.523123502731323
122.916000366211 0.523324966430664
122.916000366211 0.523718118667603
122.917999267578 0.523929119110107
122.918998718262 0.524130582809448
122.918998718262 0.524523735046387
122.921997070312 0.524734735488892
122.928001403809 0.525741815567017
122.928001403809 0.526336431503296
122.930000305176 0.526547431945801
122.930999755859 0.526748895645142
122.930999755859 0.52714204788208
122.93399810791 0.527353048324585
122.93399810791 0.527746319770813
122.935997009277 0.527957320213318
122.940002441406 0.528954744338989
122.945999145508 0.529165744781494
122.958000183105 0.529770016670227
122.959999084473 0.529971361160278
122.959999084473 0.531170248985291
122.960998535156 0.531179904937744
122.960998535156 0.531774520874023
122.96199798584 0.531784057617188
122.96199798584 0.532177329063416
122.963996887207 0.532186985015869
122.963996887207 0.533184289932251
122.964996337891 0.533193945884705
122.964996337891 0.533587217330933
122.966003417969 0.533596754074097
122.966003417969 0.533989906311035
122.968002319336 0.53420090675354
122.96900177002 0.534402370452881
122.96900177002 0.534795641899109
122.971000671387 0.535006642341614
122.971000671387 0.535399913787842
122.972999572754 0.535409450531006
122.972999572754 0.535802602767944
122.974998474121 0.535812258720398
122.974998474121 0.536205530166626
122.976997375488 0.536416530609131
122.976997375488 0.53701114654541
122.978996276855 0.537222146987915
122.981002807617 0.537423491477966
122.981002807617 0.537816762924194
122.984001159668 0.538027763366699
122.984001159668 0.538622379302979
122.986999511719 0.538833379745483
122.999000549316 0.541240692138672
123.000999450684 0.541250228881836
123.000999450684 0.541643500328064
123.003997802734 0.541854500770569
123.011001586914 0.543254733085632
123.013999938965 0.543465733528137
123.014999389648 0.543859004974365
123.019996643066 0.54407000541687
123.019996643066 0.544463157653809
123.024002075195 0.544674158096313
123.025001525879 0.544875621795654
123.025001525879 0.545268774032593
123.026000976562 0.545278429985046
123.026000976562 0.545671701431274
123.02799987793 0.545681238174438
123.02799987793 0.546074390411377
123.03099822998 0.546285390853882
123.03099822998 0.54667866230011
123.032997131348 0.546688318252563
123.032997131348 0.547081470489502
123.035003662109 0.547292470932007
123.035003662109 0.547685742378235
123.036003112793 0.547695398330688
123.036003112793 0.548088550567627
123.03800201416 0.548299551010132
123.047996520996 0.549507975578308
123.049003601074 0.549901247024536
123.054000854492 0.550112247467041
123.054000854492 0.550505399703979
123.057998657227 0.550716400146484
123.057998657227 0.551109671592712
123.060997009277 0.551119327545166
123.060997009277 0.551512479782104
123.065002441406 0.551723480224609
123.071998596191 0.552327632904053
123.071998596191 0.552922248840332
123.074996948242 0.553133249282837
123.078002929688 0.553727984428406
123.080001831055 0.553737640380859
123.080001831055 0.554130792617798
123.083999633789 0.554341793060303
123.083999633789 0.554734945297241
123.087997436523 0.554945945739746
123.087997436523 0.555339217185974
123.089996337891 0.555550217628479
123.092002868652 0.555953025817871
123.092002868652 0.556346297264099
123.09400177002 0.556557178497314
123.096000671387 0.556960105895996
123.096000671387 0.557353258132935
123.098999023438 0.557564258575439
123.113998413086 0.560585498809814
123.113998413086 0.561180114746094
123.116996765137 0.561391115188599
123.116996765137 0.561784267425537
123.11799621582 0.561793804168701
123.11799621582 0.562187075614929
123.120002746582 0.562398076057434
123.124000549316 0.563203811645508
123.124000549316 0.563798427581787
123.126998901367 0.564009428024292
123.126998901367 0.56440258026123
123.129997253418 0.564613580703735
123.130996704102 0.564815044403076
123.130996704102 0.565208196640015
123.13500213623 0.56541919708252
123.138000488281 0.566023468971252
123.138000488281 0.56641674041748
123.139999389648 0.566627740859985
123.140998840332 0.566829085350037
123.140998840332 0.567625045776367
123.143997192383 0.567836046218872
123.144996643066 0.568037509918213
123.144996643066 0.568430662155151
123.148002624512 0.568641662597656
123.157997131348 0.570655822753906
123.157997131348 0.571048974990845
123.160003662109 0.57125997543335
123.16300201416 0.571662902832031
123.16300201416 0.57205605506897
123.166999816895 0.572267055511475
123.174003601074 0.573667287826538
123.176002502441 0.573676943778992
123.176002502441 0.57407021522522
123.179000854492 0.574281215667725
123.179000854492 0.574674367904663
123.181999206543 0.574885368347168
123.184997558594 0.57528817653656
123.184997558594 0.575681447982788
123.188003540039 0.575892448425293
123.193000793457 0.576496601104736
123.193000793457 0.576889872550964
123.197998046875 0.577100872993469
123.197998046875 0.577494144439697
123.199996948242 0.577705144882202
123.210998535156 0.579920530319214
123.210998535156 0.580313801765442
123.213996887207 0.580524802207947
123.218002319336 0.58112907409668
123.223999023438 0.582529306411743
123.230003356934 0.582740306854248
123.24299621582 0.58314311504364
123.245002746582 0.583344459533691
123.245002746582 0.583737730979919
123.251998901367 0.583948731422424
123.30899810791 0.587976932525635
123.322998046875 0.588581085205078
123.325996398926 0.589175701141357
123.338996887207 0.589386701583862
123.343002319336 0.590182781219482
123.349998474121 0.590393781661987
123.371002197266 0.590796589851379
123.371002197266 0.591189861297607
123.379997253418 0.591400861740112
123.388999938965 0.592206478118896
123.402000427246 0.59281063079834
123.406997680664 0.593405246734619
123.415000915527 0.593616247177124
123.421997070312 0.594019174575806
123.430000305176 0.594421982765198
123.439002990723 0.594623327255249
123.439002990723 0.595016598701477
123.442001342773 0.595227599143982
123.446998596191 0.595822215080261
123.457000732422 0.596033215522766
123.464996337891 0.596637487411499
123.47200012207 0.597040176391602
123.472999572754 0.597433567047119
123.482002258301 0.597644567489624
123.511001586914 0.599648952484131
123.524002075195 0.599859952926636
123.536003112793 0.600061416625977
123.536003112793 0.600454568862915
123.541999816895 0.600464224815369
123.541999816895 0.600857496261597
123.557998657227 0.601068496704102
123.567001342773 0.602065801620483
123.575996398926 0.602276802062988
123.578002929688 0.602670073509216
123.583999633789 0.60267972946167
123.583999633789 0.603072881698608
123.584999084473 0.603082418441772
123.584999084473 0.60347580909729
123.59700012207 0.603686809539795
123.608001708984 0.604290962219238
123.610000610352 0.604885578155518
123.61799621582 0.605096578598022
123.620002746582 0.605489730834961
123.627998352051 0.605700731277466
123.634002685547 0.606103658676147
123.649002075195 0.606707811355591
123.649002075195 0.607101082801819
123.651000976562 0.607312083244324
123.661003112793 0.607916355133057
123.671997070312 0.608712315559387
123.681999206543 0.608923316001892
123.68399810791 0.609518051147461
123.692001342773 0.609729051589966
123.717002868652 0.61053466796875
123.717002868652 0.610927820205688
123.724998474121 0.611138820648193
123.732002258301 0.611340284347534
123.732002258301 0.611733436584473
123.73999786377 0.611742973327637
123.73999786377 0.612136244773865
123.748001098633 0.612548589706421
123.821998596191 0.617775678634644
123.832000732422 0.617785215377808
123.832000732422 0.618178486824036
123.838996887207 0.618389487266541
123.871002197266 0.620393991470337
123.877998352051 0.620604991912842
123.887001037598 0.621007800102234
123.901000976562 0.621813416481018
123.911003112793 0.622417688369751
123.916999816895 0.622820496559143
123.922996520996 0.623616456985474
123.931999206543 0.623827457427979
123.932998657227 0.624220728874207
123.94100189209 0.624431729316711
123.944999694824 0.625036001205444
123.957000732422 0.625640153884888
123.970001220703 0.6268390417099
123.974998474121 0.627050042152405
123.976997375488 0.627443313598633
123.988998413086 0.627654314041138
123.988998413086 0.628047466278076
123.995002746582 0.628258466720581
123.995002746582 0.628651738166809
124.005996704102 0.628862738609314
124.014999389648 0.629668354988098
124.023002624512 0.630464315414429
124.029998779297 0.630675315856934
124.040000915527 0.631672859191895
124.050003051758 0.631883859634399
124.052001953125 0.632478475570679
124.059997558594 0.632689476013184
124.065002441406 0.633284091949463
124.069999694824 0.633293628692627
124.069999694824 0.633686900138855
124.074996948242 0.63389790058136
124.08699798584 0.634703516960144
124.088996887207 0.635298252105713
124.09700012207 0.635509252548218
124.103996276855 0.636103868484497
124.108001708984 0.636314868927002
124.113998413086 0.636919021606445
124.116996765137 0.637513637542725
124.125 0.637724637985229
124.125999450684 0.638117909431458
124.13500213623 0.638328909873962
124.13500213623 0.63872218132019
124.136001586914 0.638731718063354
124.136001586914 0.639124870300293
124.143997192383 0.639335870742798
124.144996643066 0.639729142189026
124.153999328613 0.639940142631531
124.153999328613 0.640333414077759
124.157997131348 0.640544414520264
124.157997131348 0.640937566757202
124.16300201416 0.640947103500366
124.16300201416 0.641340494155884
124.171997070312 0.641551494598389
124.171997070312 0.641944646835327
124.176002502441 0.641954183578491
124.176002502441 0.642347455024719
124.180999755859 0.642357110977173
124.180999755859 0.642750263214111
124.184997558594 0.642961263656616
124.195999145508 0.64356541633606
124.205001831055 0.644371151924133
124.208000183105 0.644572496414185
124.208000183105 0.644965767860413
124.216003417969 0.645176768302917
124.22200012207 0.645771384239197
124.226997375488 0.64578104019165
124.226997375488 0.646174192428589
124.232002258301 0.646385192871094
124.236000061035 0.646586656570435
124.236000061035 0.646979808807373
124.240997314453 0.647190809249878
124.254997253418 0.647996425628662
124.254997253418 0.64838969707489
124.255996704102 0.648399353027344
124.255996704102 0.648792505264282
124.263999938965 0.649003505706787
124.263999938965 0.649396657943726
124.273002624512 0.64960765838623
124.275001525879 0.649809122085571
124.275001525879 0.650202393531799
124.27799987793 0.650211930274963
124.27799987793 0.650605201721191
124.282997131348 0.650614738464355
124.282997131348 0.651008009910583
124.293998718262 0.651219010353088
124.302001953125 0.652024626731873
124.314002990723 0.652830243110657
124.315002441406 0.653223514556885
124.320999145508 0.65343451499939
124.321998596191 0.653827667236328
124.329002380371 0.654038667678833
124.333999633789 0.654642939567566
124.343002319336 0.655247211456299
124.34400177002 0.655640363693237
124.350997924805 0.655851364135742
124.352996826172 0.656445980072021
124.360000610352 0.656656980514526
124.379997253418 0.658862829208374
124.389999389648 0.659073829650879
124.389999389648 0.659467220306396
124.392997741699 0.659678101539612
124.398002624512 0.660080909729004
124.398002624512 0.660474181175232
124.401000976562 0.660685181617737
124.408996582031 0.661087989807129
124.408996582031 0.661481142044067
124.416999816895 0.661692142486572
124.453002929688 0.663706302642822
124.466003417969 0.664310455322266
124.467002868652 0.664703726768494
124.476997375488 0.664914727210999
124.480003356934 0.66511607170105
124.480003356934 0.665509343147278
124.487998962402 0.665720343589783
124.499000549316 0.666324615478516
124.5 0.666717767715454
124.508003234863 0.666928768157959
124.521003723145 0.667533040046692
124.528999328613 0.668127655982971
124.541999816895 0.668338656425476
124.550003051758 0.668933391571045
124.560997009277 0.668942928314209
124.560997009277 0.669336080551147
124.56600189209 0.669547080993652
124.56600189209 0.66994035243988
124.570999145508 0.670151352882385
124.571998596191 0.670544624328613
124.581001281738 0.670755624771118
124.583000183105 0.671350240707397
124.585998535156 0.671359777450562
124.585998535156 0.6717529296875
124.59400177002 0.671963930130005
124.609001159668 0.673172473907471
124.610000610352 0.673565626144409
124.620002746582 0.673776626586914
124.625999450684 0.674179553985596
124.628997802734 0.674380898475647
124.628997802734 0.674975514411926
124.640998840332 0.675186514854431
124.651000976562 0.675589323043823
124.651000976562 0.675982594490051
124.65299987793 0.676193594932556
124.654998779297 0.676586866378784
124.66300201416 0.676797866821289
124.664001464844 0.677191019058228
124.666999816895 0.677200555801392
124.666999816895 0.67759382724762
124.672996520996 0.677804827690125
124.682998657227 0.679013252258301
124.71199798584 0.680816411972046
124.722999572754 0.681027412414551
124.744003295898 0.681631565093994
124.746002197266 0.682024836540222
124.759002685547 0.682235836982727
124.777000427246 0.68284010887146
124.783996582031 0.683242797851562
124.783996582031 0.685583114624023
124.790000915527 0.685794115066528
124.794998168945 0.68599545955658
124.794998168945 0.686388731002808
124.811996459961 0.686599731445312
124.813003540039 0.686992883682251
124.821998596191 0.687203884124756
124.851997375488 0.68880558013916
124.862998962402 0.689016580581665
124.872001647949 0.689419388771057
124.900001525879 0.690225005149841
124.90299987793 0.690426349639893
124.90299987793 0.691222429275513
124.904998779297 0.691231966018677
124.904998779297 0.691625237464905
124.907997131348 0.691634893417358
124.907997131348 0.692028045654297
124.908996582031 0.69203770160675
124.908996582031 0.692430973052979
124.914001464844 0.692641973495483
124.918998718262 0.693648934364319
124.918998718262 0.694061279296875
124.920997619629 0.694070935249329
124.920997619629 0.694464206695557
124.929000854492 0.694876551628113
124.938003540039 0.695279359817505
124.938003540039 0.695672631263733
124.945999145508 0.695883631706238
124.947998046875 0.696478247642517
124.954002380371 0.696689248085022
124.956001281738 0.697283864021301
124.96199798584 0.697494864463806
124.973999023438 0.698099136352539
124.974998474121 0.698492288589478
124.985000610352 0.698703289031982
125.000999450684 0.699307560920715
125.000999450684 0.699700832366943
125.008003234863 0.699911832809448
125.023002624512 0.700515985488892
125.023002624512 0.70090913772583
125.029998779297 0.701120138168335
125.044998168945 0.701724410057068
125.053001403809 0.702328681945801
125.06600189209 0.703124761581421
125.072998046875 0.703335762023926
125.080001831055 0.703738451004028
125.080001831055 0.704131722450256
125.088996887207 0.704342722892761
125.098999023438 0.70493745803833
125.106002807617 0.705148458480835
125.106002807617 0.705541610717773
125.111000061035 0.705752611160278
125.133003234863 0.706759691238403
125.140998840332 0.707555651664734
125.15299987793 0.707766652107239
125.153999328613 0.708159923553467
125.157997131348 0.708370923995972
125.158996582031 0.70876407623291
125.169998168945 0.708975076675415
125.175003051758 0.709176540374756
125.175003051758 0.709569692611694
125.185997009277 0.709780693054199
125.185997009277 0.710173964500427
125.193000793457 0.710384964942932
125.210998535156 0.711593389511108
125.210998535156 0.711986660957336
125.214996337891 0.712197661399841
125.216003417969 0.712590932846069
125.22200012207 0.712801933288574
125.238998413086 0.71380889415741
125.238998413086 0.714403629302979
125.248001098633 0.714614629745483
125.255996704102 0.715218782424927
125.255996704102 0.715611934661865
125.261001586914 0.71582293510437
125.264999389648 0.716225862503052
125.264999389648 0.71661901473999
125.268997192383 0.716830015182495
125.268997192383 0.717223167419434
125.274002075195 0.717434167861938
125.27799987793 0.718230247497559
125.282997131348 0.718441247940063
125.282997131348 0.718834519386292
125.289001464844 0.719045519828796
125.291000366211 0.719640135765076
125.295997619629 0.719851136207581
125.322998046875 0.72245979309082
125.325996398926 0.722469449043274
125.325996398926 0.722862720489502
125.331001281738 0.723073720932007
125.334999084473 0.723275065422058
125.334999084473 0.723668336868286
125.342002868652 0.723879337310791
125.343002319336 0.724080801010132
125.343002319336 0.72447395324707
125.346000671387 0.724483489990234
125.346000671387 0.724876761436462
125.351997375488 0.725087761878967
125.361000061035 0.725893378257751
125.361000061035 0.726487994194031
125.361999511719 0.726497650146484
125.361999511719 0.726890802383423
125.362998962402 0.726900339126587
125.362998962402 0.727293729782104
125.36499786377 0.727504730224609
125.36499786377 0.727897882461548
125.366996765137 0.728108882904053
125.369003295898 0.728511691093445
125.369003295898 0.729106307029724
125.371002197266 0.729317307472229
125.371002197266 0.729710578918457
125.372001647949 0.729720115661621
125.372001647949 0.7303147315979
125.373001098633 0.730324387550354
125.373001098633 0.730919003486633
125.375 0.731130003929138
125.375 0.73232889175415
125.375999450684 0.732338428497314
125.375999450684 0.733738660812378
125.376998901367 0.733748316764832
125.376998901367 0.735551357269287
125.377998352051 0.735560894012451
125.377998352051 0.736961245536804
125.378997802734 0.736970901489258
125.378997802734 0.737565517425537
125.379997253418 0.737575054168701
125.379997253418 0.738572478294373
125.380996704102 0.738582134246826
125.380996704102 0.739378213882446
125.38200378418 0.73938775062561
125.38200378418 0.739780902862549
125.384002685547 0.739991903305054
125.384002685547 0.740586519241333
125.38500213623 0.740596175193787
125.38500213623 0.740989446640015
125.387001037598 0.74120044708252
125.388000488281 0.741401791572571
125.388000488281 0.742197751998901
125.388999938965 0.742207407951355
125.388999938965 0.742802143096924
125.389999389648 0.742811679840088
125.389999389648 0.743204832077026
125.390998840332 0.74321448802948
125.390998840332 0.743607759475708
125.391998291016 0.743617296218872
125.391998291016 0.744211912155151
125.392997741699 0.744221448898315
125.392997741699 0.744816064834595
125.393997192383 0.744825720787048
125.393997192383 0.745420455932617
125.394996643066 0.745429992675781
125.394996643066 0.746427416801453
125.396003723145 0.746437072753906
125.396003723145 0.746830224990845
125.397003173828 0.746839761734009
125.397003173828 0.747233033180237
125.398002624512 0.74724268913269
125.398002624512 0.74783730506897
125.399002075195 0.747846841812134
125.399002075195 0.748642921447754
125.400001525879 0.748652458190918
125.400001525879 0.749448537826538
125.401000976562 0.749458074569702
125.401000976562 0.74985134601593
125.402000427246 0.749861001968384
125.402000427246 0.750254154205322
125.40299987793 0.750263690948486
125.40299987793 0.750858306884766
125.403999328613 0.750867962837219
125.403999328613 0.751261234283447
125.404998779297 0.751270771026611
125.404998779297 0.751664042472839
125.406997680664 0.751874923706055
125.406997680664 0.752268314361572
125.410003662109 0.752277851104736
125.410003662109 0.752671003341675
125.411003112793 0.752680659294128
125.411003112793 0.753073930740356
125.412002563477 0.753083467483521
125.412002563477 0.753476619720459
125.414001464844 0.753687620162964
125.414001464844 0.754080891609192
125.415000915527 0.754090547561646
125.415000915527 0.754886627197266
125.416000366211 0.75489616394043
125.416000366211 0.755289316177368
125.416999816895 0.755298972129822
125.416999816895 0.755893588066101
125.417999267578 0.755903244018555
125.417999267578 0.756296396255493
125.418998718262 0.756305932998657
125.418998718262 0.757102012634277
125.419998168945 0.757111549377441
125.419998168945 0.757706165313721
125.420997619629 0.757715821266174
125.420997619629 0.758109092712402
125.421997070312 0.758118629455566
125.421997070312 0.758511900901794
125.422996520996 0.758521556854248
125.422996520996 0.759720325469971
125.424003601074 0.759729862213135
125.424003601074 0.760525941848755
125.425003051758 0.760535478591919
125.425003051758 0.761331558227539
125.426002502441 0.761341214179993
125.426002502441 0.762137174606323
125.427001953125 0.762146830558777
125.427001953125 0.76354706287384
125.428001403809 0.763556718826294
125.428001403809 0.764956951141357
125.429000854492 0.764966487884521
125.429000854492 0.766769647598267
125.430000305176 0.766779184341431
125.430000305176 0.767776727676392
125.430999755859 0.767786264419556
125.430999755859 0.769186496734619
125.431999206543 0.769196033477783
125.431999206543 0.769790649414062
125.432998657227 0.769800305366516
125.432998657227 0.770596385002136
125.43399810791 0.7706059217453
125.43399810791 0.772006273269653
125.434997558594 0.772015810012817
125.434997558594 0.774624586105347
125.435997009277 0.774634122848511
125.435997009277 0.776235818862915
125.436996459961 0.776245355606079
125.436996459961 0.778249859809875
125.438003540039 0.778259515762329
125.438003540039 0.779659748077393
125.439002990723 0.779669284820557
125.439002990723 0.781472444534302
125.440002441406 0.781481981277466
125.440002441406 0.783486485481262
125.44100189209 0.783496141433716
125.44100189209 0.785299062728882
125.442001342773 0.785308718681335
125.442001342773 0.785903334617615
125.443000793457 0.785912990570068
125.443000793457 0.786507606506348
125.444000244141 0.786517143249512
125.444000244141 0.787313222885132
125.444999694824 0.787322759628296
125.444999694824 0.787917375564575
125.445999145508 0.787927031517029
125.445999145508 0.788722991943359
125.446998596191 0.788732647895813
125.446998596191 0.789730072021484
125.447998046875 0.789739727973938
125.447998046875 0.790334343910217
125.448997497559 0.790343999862671
125.448997497559 0.790737152099609
125.449996948242 0.790746688842773
125.449996948242 0.791945576667786
125.450996398926 0.791955232620239
125.450996398926 0.792549848556519
125.452003479004 0.792559385299683
125.452003479004 0.793355464935303
125.453002929688 0.793365001678467
125.453002929688 0.794362545013428
125.454002380371 0.794372081756592
125.454002380371 0.795168161392212
125.455001831055 0.795177698135376
125.455001831055 0.796376585960388
125.456001281738 0.796386241912842
125.456001281738 0.796980857849121
125.457000732422 0.796990394592285
125.457000732422 0.797987818717957
125.458000183105 0.79799747467041
125.458000183105 0.798592090606689
125.458999633789 0.798601627349854
125.458999633789 0.799397706985474
125.459999084473 0.799407243728638
125.459999084473 0.800404787063599
125.460998535156 0.800414323806763
125.460998535156 0.800807476043701
125.46199798584 0.800817131996155
125.46199798584 0.801411747932434
125.462997436523 0.801421403884888
125.462997436523 0.80262017250061
125.464996337891 0.802831172943115
125.464996337891 0.803828716278076
125.466003417969 0.80383825302124
125.466003417969 0.80443286895752
125.467002868652 0.804442405700684
125.467002868652 0.805037140846252
125.468002319336 0.805046796798706
125.468002319336 0.806044101715088
125.46900177002 0.806053757667542
125.46900177002 0.806648373603821
125.470001220703 0.806658029556274
125.470001220703 0.807655334472656
125.471000671387 0.80766499042511
125.471000671387 0.80846107006073
125.47200012207 0.808470726013184
125.47200012207 0.809065341949463
125.472999572754 0.809074878692627
125.472999572754 0.809669494628906
125.473999023438 0.80967903137207
125.473999023438 0.81047511100769
125.474998474121 0.810484647750854
125.474998474121 0.811079382896423
125.475997924805 0.811088919639587
125.475997924805 0.811482191085815
125.476997375488 0.811491727828979
125.476997375488 0.812086343765259
125.477996826172 0.812095999717712
125.477996826172 0.812891960144043
125.478996276855 0.812901616096497
125.478996276855 0.813697576522827
125.480003356934 0.813707232475281
125.480003356934 0.814503312110901
125.481002807617 0.814512968063354
125.481002807617 0.815308928489685
125.483001708984 0.81551992893219
125.483001708984 0.816315889358521
125.484001159668 0.816325545310974
125.484001159668 0.816718816757202
125.485000610352 0.816728353500366
125.485000610352 0.817524433135986
125.486000061035 0.81753396987915
125.486000061035 0.81812858581543
125.486999511719 0.818138241767883
125.486999511719 0.818934202194214
125.487998962402 0.818943858146667
125.487998962402 0.819538474082947
125.488998413086 0.8195481300354
125.488998413086 0.820344090461731
125.48999786377 0.820353746414185
125.48999786377 0.820948362350464
125.490997314453 0.820957899093628
125.490997314453 0.821955442428589
125.491996765137 0.821964979171753
125.491996765137 0.822559595108032
125.49299621582 0.822569131851196
125.49299621582 0.823163747787476
125.494003295898 0.823173403739929
125.494003295898 0.823566675186157
125.495002746582 0.823576211929321
125.495002746582 0.823969483375549
125.496002197266 0.823979139328003
125.496002197266 0.824573755264282
125.497001647949 0.824583292007446
125.497001647949 0.825177907943726
125.498001098633 0.82518744468689
125.498001098633 0.82598352432251
125.499000549316 0.825993061065674
125.499000549316 0.826789140701294
125.5 0.826798677444458
125.5 0.827192068099976
125.500999450684 0.82720160484314
125.500999450684 0.827796220779419
125.501998901367 0.827805757522583
125.501998901367 0.828199028968811
125.502998352051 0.828208684921265
125.502998352051 0.828601837158203
125.503997802734 0.828611373901367
125.503997802734 0.829205989837646
125.504997253418 0.8292156457901
125.504997253418 0.829810380935669
125.505996704102 0.829819917678833
125.505996704102 0.830414533615112
125.50700378418 0.830424070358276
125.50700378418 0.831018686294556
125.508003234863 0.831028342247009
125.508003234863 0.832025766372681
125.509002685547 0.832035303115845
125.509002685547 0.832629919052124
125.51000213623 0.832639575004578
125.51000213623 0.833435654640198
125.511001586914 0.833445310592651
125.511001586914 0.834039926528931
125.512001037598 0.834049463272095
125.512001037598 0.834845542907715
125.513000488281 0.834855079650879
125.513000488281 0.835449695587158
125.513999938965 0.835459232330322
125.513999938965 0.836255311965942
125.514999389648 0.836264848709106
125.514999389648 0.836859583854675
125.515998840332 0.836869239807129
125.515998840332 0.837463855743408
125.516998291016 0.837473392486572
125.516998291016 0.837866544723511
125.517997741699 0.837876200675964
125.517997741699 0.838672161102295
125.518997192383 0.838681817054749
125.518997192383 0.83967924118042
125.519996643066 0.839688897132874
125.519996643066 0.840082168579102
125.521003723145 0.840091705322266
125.521003723145 0.841089129447937
125.522003173828 0.841098785400391
125.522003173828 0.84169340133667
125.523002624512 0.841702938079834
125.523002624512 0.842297554016113
125.524002075195 0.842307090759277
125.524002075195 0.842901825904846
125.525001525879 0.8429114818573
125.525001525879 0.84370744228363
125.526000976562 0.843717098236084
125.526000976562 0.844513058662415
125.527000427246 0.844522714614868
125.527000427246 0.845721483230591
125.52799987793 0.845731139183044
125.52799987793 0.846325755119324
125.528999328613 0.846335411071777
125.528999328613 0.847131371498108
125.529998779297 0.847141027450562
125.529998779297 0.847936987876892
125.53099822998 0.847946643829346
125.53099822998 0.848944067955017
125.531997680664 0.848953723907471
125.531997680664 0.849346876144409
125.532997131348 0.849356412887573
125.532997131348 0.849951028823853
125.533996582031 0.849960684776306
125.533996582031 0.850353956222534
125.535003662109 0.850363492965698
125.535003662109 0.851159572601318
125.536003112793 0.851169109344482
125.536003112793 0.851965188980103
125.53800201416 0.852176189422607
125.540000915527 0.852578997612
125.540000915527 0.852972269058228
125.541999816895 0.852981805801392
125.541999816895 0.853576421737671
125.543998718262 0.853787422180176
125.544998168945 0.853988885879517
125.544998168945 0.854382038116455
125.546997070312 0.854391574859619
125.546997070312 0.854784965515137
125.550003051758 0.854995846748352
125.552001953125 0.855197310447693
125.552001953125 0.855590581893921
125.553001403809 0.855600118637085
125.553001403809 0.855993270874023
125.554000854492 0.856002926826477
125.554000854492 0.856597542762756
125.555999755859 0.856808543205261
125.555999755859 0.857403159141541
125.556999206543 0.857412815093994
125.556999206543 0.857805967330933
125.55899810791 0.857815504074097
125.55899810791 0.858611583709717
125.559997558594 0.85862123966217
125.559997558594 0.859014511108398
125.561996459961 0.859225511550903
125.561996459961 0.860222816467285
125.563003540039 0.860232472419739
125.563003540039 0.860625743865967
125.564002990723 0.860635280609131
125.564002990723 0.861431360244751
125.565002441406 0.861440896987915
125.565002441406 0.861834168434143
125.567001342773 0.862045168876648
125.567001342773 0.862639784812927
125.569999694824 0.862850785255432
125.569999694824 0.86324405670166
125.570999145508 0.863253593444824
125.570999145508 0.863646745681763
125.571998596191 0.863656401634216
125.571998596191 0.864049673080444
125.574996948242 0.864260673522949
125.575996398926 0.86446213722229
125.575996398926 0.864855289459229
125.578002929688 0.864864826202393
125.578002929688 0.865258097648621
125.580001831055 0.865267753601074
125.580001831055 0.865660905838013
125.584999084473 0.865871906280518
125.585998535156 0.866073369979858
125.585998535156 0.866466522216797
125.587997436523 0.866677522659302
125.587997436523 0.86707067489624
125.589996337891 0.867080330848694
125.589996337891 0.867473602294922
125.592002868652 0.867684602737427
125.592002868652 0.868077754974365
125.593002319336 0.868087410926819
125.593002319336 0.868480682373047
125.595001220703 0.868691682815552
125.595001220703 0.86908483505249
125.596000671387 0.869094371795654
125.596000671387 0.869890451431274
125.598999023438 0.870101451873779
125.598999023438 0.870696067810059
125.600997924805 0.870705723762512
125.600997924805 0.87109899520874
125.601997375488 0.871108531951904
125.601997375488 0.871703147888184
125.603996276855 0.871914148330688
125.605003356934 0.872115612030029
125.605003356934 0.872710227966309
125.607002258301 0.872921228408813
125.609001159668 0.873323917388916
125.609001159668 0.873717308044434
125.611999511719 0.873726844787598
125.611999511719 0.874119997024536
125.615997314453 0.874330997467041
125.620002746582 0.874733924865723
125.620002746582 0.875328540802002
125.624000549316 0.875539541244507
125.625999450684 0.875740885734558
125.625999450684 0.876134157180786
125.626998901367 0.87614369392395
125.626998901367 0.876536846160889
125.627998352051 0.876546502113342
125.627998352051 0.87693977355957
125.630996704102 0.877150774002075
125.63200378418 0.877352237701416
125.63200378418 0.877745389938354
125.634002685547 0.877754926681519
125.634002685547 0.878148198127747
125.636001586914 0.878359198570251
125.639999389648 0.879164814949036
125.639999389648 0.879558086395264
125.642997741699 0.879567623138428
125.642997741699 0.879960894584656
125.644996643066 0.880171895027161
125.646003723145 0.880373239517212
125.646003723145 0.880967855453491
125.648002624512 0.880977511405945
125.648002624512 0.881370782852173
125.650001525879 0.881581783294678
125.650001525879 0.881974935531616
125.652000427246 0.882185935974121
125.65299987793 0.882387399673462
125.65299987793 0.882982015609741
125.654998779297 0.883193016052246
125.65599822998 0.883394479751587
125.65599822998 0.883787631988525
125.657997131348 0.883797168731689
125.657997131348 0.884391784667969
125.658996582031 0.884401440620422
125.658996582031 0.88479471206665
125.662002563477 0.885005712509155
125.666000366211 0.885811328887939
125.666000366211 0.886405944824219
125.670997619629 0.886616945266724
125.670997619629 0.887010097503662
125.672996520996 0.887221097946167
125.672996520996 0.887614369392395
125.675003051758 0.8878253698349
125.675003051758 0.888218641281128
125.677001953125 0.888429641723633
125.679000854492 0.888832330703735
125.679000854492 0.889628410339355
125.682998657227 0.88983941078186
125.682998657227 0.89043402671814
125.685997009277 0.890645027160645
125.685997009277 0.891038298606873
125.689002990723 0.891249299049377
125.69100189209 0.89165210723877
125.69100189209 0.892246723175049
125.693000793457 0.892256259918213
125.693000793457 0.89264965057373
125.694999694824 0.892860651016235
125.694999694824 0.893253803253174
125.697998046875 0.893464803695679
125.699996948242 0.893867611885071
125.699996948242 0.894663572311401
125.703002929688 0.894874572753906
125.703002929688 0.895469307899475
125.705001831055 0.895478844642639
125.705001831055 0.895872116088867
125.707000732422 0.896083116531372
125.707000732422 0.896476268768311
125.708000183105 0.896485924720764
125.708000183105 0.896879196166992
125.709999084473 0.897090196609497
125.710998535156 0.897291541099548
125.710998535156 0.897684812545776
125.71199798584 0.89769434928894
125.71199798584 0.898490428924561
125.712997436523 0.898499965667725
125.712997436523 0.898893237113953
125.713996887207 0.898902893066406
125.713996887207 0.899296045303345
125.716003417969 0.899305582046509
125.716003417969 0.899698853492737
125.720001220703 0.899909853935242
125.720001220703 0.90030312538147
125.72200012207 0.900514125823975
125.72200012207 0.900907278060913
125.723999023438 0.901118278503418
125.725997924805 0.901319742202759
125.725997924805 0.901712894439697
125.726997375488 0.901722431182861
125.726997375488 0.90231716632843
125.730003356934 0.902528166770935
125.733001708984 0.902729511260986
125.733001708984 0.903122782707214
125.73999786377 0.903333783149719
125.73999786377 0.903727054595947
125.74299621582 0.903736591339111
125.74299621582 0.90412974357605
125.746002197266 0.904139399528503
125.746002197266 0.904532670974731
125.747001647949 0.904542207717896
125.747001647949 0.904935479164124
125.75 0.904945015907288
125.75 0.905338287353516
125.752998352051 0.905549287796021
125.753997802734 0.905942440032959
125.75700378418 0.905952095985413
125.75700378418 0.906345367431641
125.763999938965 0.906556367874146
125.763999938965 0.907150983810425
125.769996643066 0.90736198425293
125.771003723145 0.907563328742981
125.771003723145 0.90815806388855
125.775001525879 0.908369064331055
125.781997680664 0.909778833389282
125.781997680664 0.910171985626221
125.785003662109 0.910382986068726
125.796997070312 0.912790298461914
125.800003051758 0.913001298904419
125.801002502441 0.913394570350647
125.805000305176 0.913605570793152
125.805000305176 0.91399884223938
125.80899810791 0.914008378982544
125.80899810791 0.914401650428772
125.813003540039 0.914612650871277
125.819000244141 0.915811538696289
125.820999145508 0.915821075439453
125.820999145508 0.916214227676392
125.825996398926 0.916425228118896
125.825996398926 0.916818499565125
125.830001831055 0.916828155517578
125.830001831055 0.917221307754517
125.833999633789 0.917432308197021
125.833999633789 0.91782557964325
125.837997436523 0.918036580085754
125.837997436523 0.918429851531982
125.842002868652 0.918439388275146
125.842002868652 0.918832540512085
125.846000671387 0.91904354095459
125.84700012207 0.919245004653931
125.84700012207 0.919638156890869
125.851997375488 0.919849157333374
125.856002807617 0.920453429222107
125.861999511719 0.921259164810181
125.861999511719 0.921652317047119
125.865997314453 0.921661853790283
125.865997314453 0.922055125236511
125.86799621582 0.922266125679016
125.875 0.9230717420578
125.875 0.923465013504028
125.878997802734 0.923676013946533
125.88200378418 0.924270629882812
125.884002685547 0.924280166625977
125.884002685547 0.924673438072205
125.888000488281 0.924884438514709
125.897003173828 0.926687479019165
125.901000976562 0.92689847946167
125.90599822998 0.927896022796631
125.908996582031 0.928107023239136
125.910003662109 0.928500175476074
125.914001464844 0.928711175918579
125.916999816895 0.92891263961792
125.916999816895 0.929507255554199
125.920997619629 0.929718255996704
125.920997619629 0.930111408233643
125.925003051758 0.930322408676147
125.925003051758 0.930715680122375
125.928001403809 0.93092668056488
125.93399810791 0.932125568389893
125.936996459961 0.932135105133057
125.936996459961 0.932528257369995
125.94100189209 0.9327392578125
125.94100189209 0.933132648468018
125.943000793457 0.933343648910522
125.944999694824 0.933544993400574
125.944999694824 0.933938264846802
125.948997497559 0.934149265289307
125.948997497559 0.934743881225586
125.953002929688 0.934954881668091
125.953002929688 0.935348033905029
125.957000732422 0.935559034347534
125.959999084473 0.935961842536926
125.959999084473 0.936355113983154
125.962997436523 0.936364650726318
125.962997436523 0.936757922172546
125.966003417969 0.936968922615051
125.966003417969 0.937362194061279
125.967002868652 0.937371730804443
125.967002868652 0.937764883041382
125.96900177002 0.937774538993835
125.96900177002 0.938167810440063
125.97200012207 0.938378810882568
125.97200012207 0.938771963119507
125.973999023438 0.938781499862671
125.973999023438 0.939174890518188
125.976997375488 0.939385890960693
125.978996276855 0.939788579940796
125.978996276855 0.940181851387024
125.982002258301 0.940392851829529
125.982002258301 0.940786123275757
125.985000610352 0.940795660018921
125.985000610352 0.9413902759552
125.988998413086 0.941601276397705
125.988998413086 0.942397356033325
125.990997314453 0.94260835647583
125.991996765137 0.942809820175171
125.991996765137 0.94340443611145
125.995002746582 0.943615436553955
125.996002197266 0.943816781044006
125.996002197266 0.944210052490234
125.999000549316 0.944421052932739
126 0.944622397422791
126 0.945015668869019
126.002998352051 0.945226669311523
126.002998352051 0.945821285247803
126.00700378418 0.946032285690308
126.00700378418 0.946425437927246
126.01000213623 0.946636438369751
126.015998840332 0.947844982147217
126.015998840332 0.948238134384155
126.017997741699 0.94844913482666
126.021003723145 0.948852062225342
126.021003723145 0.94924521446228
126.025001525879 0.949456214904785
126.025001525879 0.949849367141724
126.02799987793 0.950060367584229
126.03099822998 0.950856447219849
126.035003662109 0.951067447662354
126.039001464844 0.951863527297974
126.041000366211 0.951873064041138
126.041000366211 0.952266335487366
126.042999267578 0.952275991439819
126.042999267578 0.952870607376099
126.045997619629 0.953081607818604
126.056999206543 0.955287456512451
126.060997009277 0.955498456954956
126.060997009277 0.956093072891235
126.064002990723 0.95630407333374
126.067001342773 0.956908226013184
126.067001342773 0.957301497459412
126.070999145508 0.957512497901917
126.074996948242 0.95831823348999
126.074996948242 0.958711385726929
126.079002380371 0.958922386169434
126.079002380371 0.959315538406372
126.081001281738 0.959325194358826
126.081001281738 0.959718465805054
126.083000183105 0.959728002548218
126.083000183105 0.960121154785156
126.085998535156 0.960332155227661
126.091003417969 0.961339235305786
126.091003417969 0.961732506752014
126.09400177002 0.961943507194519
126.095001220703 0.96214485168457
126.095001220703 0.962538123130798
126.09700012207 0.962749123573303
126.107002258301 0.9647536277771
126.111000061035 0.964964628219604
126.111999511719 0.965166091918945
126.111999511719 0.965559244155884
126.11499786377 0.965770244598389
126.11499786377 0.966163396835327
126.116996765137 0.966374397277832
126.119003295898 0.966777324676514
126.119003295898 0.967170476913452
126.121002197266 0.967381477355957
126.123001098633 0.967582941055298
126.123001098633 0.967976093292236
126.125999450684 0.968187093734741
126.125999450684 0.968580365180969
126.127998352051 0.968590021133423
126.127998352051 0.968983173370361
126.129997253418 0.968992710113525
126.129997253418 0.969385981559753
126.133003234863 0.969596982002258
126.136001586914 0.970201253890991
126.136001586914 0.97059440612793
126.138000488281 0.970805406570435
126.140998840332 0.971208333969116
126.140998840332 0.971802949905396
126.144996643066 0.97181248664856
126.144996643066 0.972205638885498
126.146003723145 0.972215294837952
126.146003723145 0.97260856628418
126.148002624512 0.972618103027344
126.148002624512 0.973011255264282
126.151000976562 0.973222255706787
126.160003662109 0.975025415420532
126.16300201416 0.975236415863037
126.16300201416 0.975629568099976
126.165000915527 0.97584056854248
126.166999816895 0.976243495941162
126.166999816895 0.976636648178101
126.169998168945 0.976847648620605
126.169998168945 0.977240920066833
126.172996520996 0.977451920509338
126.174003601074 0.97765326499939
126.174003601074 0.978046536445618
126.177001953125 0.978257536888123
126.177001953125 0.978650808334351
126.180999755859 0.978861808776855
126.180999755859 0.979254961013794
126.182998657227 0.979465961456299
126.18399810791 0.97966742515564
126.18399810791 0.980060577392578
126.184997558594 0.980070233345032
126.184997558594 0.98046350479126
126.188003540039 0.980674505233765
126.192001342773 0.981480121612549
126.192001342773 0.981873273849487
126.194000244141 0.981882810592651
126.194000244141 0.982276082038879
126.196998596191 0.982487082481384
126.202003479004 0.983484506607056
126.204002380371 0.983494162559509
126.204002380371 0.984088778495789
126.208000183105 0.984299778938293
126.213996887207 0.985498666763306
126.216003417969 0.98550820350647
126.216003417969 0.985901355743408
126.220001220703 0.986112356185913
126.221000671387 0.986313819885254
126.221000671387 0.986707091331482
126.223999023438 0.986918091773987
126.227996826172 0.987714052200317
126.230003356934 0.987723708152771
126.230003356934 0.988116979598999
126.233001708984 0.988327980041504
126.234001159668 0.988721132278442
126.240997314453 0.988932132720947
126.252998352051 0.989737749099731
126.252998352051 0.990131020545959
126.255996704102 0.990342020988464
126.26000213623 0.990543365478516
126.26000213623 0.990936636924744
126.264999389648 0.991147637367249
126.265998840332 0.991540908813477
126.271003723145 0.991751909255981
126.272003173828 0.99214506149292
126.27799987793 0.992154598236084
126.27799987793 0.992547988891602
126.286003112793 0.992758989334106
126.286003112793 0.993152141571045
126.291999816895 0.993161678314209
126.291999816895 0.993756294250488
126.297996520996 0.993967294692993
126.302001953125 0.994168758392334
126.302001953125 0.994561910629272
126.305000305176 0.994772911071777
126.305000305176 0.995166182518005
126.307998657227 0.99537718296051
126.349998474121 0.996182918548584
126.349998474121 0.996576070785522
126.384002685547 0.996787071228027
126.447998046875 0.998801231384277
126.458000183105 0.999405384063721
126.459999084473 1


==> fig/simulationresultsECDF-UAVandStatic.tsv <==
107.891998291016 9.5367431640625e-06
107.945999145508 0.00140988826751709
108.091003417969 0.00162088871002197
108.137001037598 0.00281965732574463
111.766998291016 0.00282931327819824
111.766998291016 0.00342392921447754
111.767997741699 0.00343358516693115
111.767997741699 0.00382673740386963
111.768997192383 0.00383639335632324
111.768997192383 0.00422954559326172
111.771003723145 0.0044405460357666
111.773002624512 0.00484335422515869
111.773002624512 0.00523662567138672
111.775001525879 0.00524616241455078
111.775001525879 0.00563943386077881
111.77799987793 0.00585043430328369
111.779998779297 0.00605177879333496
111.779998779297 0.00644505023956299
111.782997131348 0.00645458698272705
111.782997131348 0.00684785842895508
111.787002563477 0.00705885887145996
111.790000915527 0.00726032257080078
111.790000915527 0.00765347480773926
111.799003601074 0.00786447525024414
111.822998046875 0.00906336307525635
111.842002868652 0.00927436351776123
111.872001647949 0.0104827880859375
111.88200378418 0.0110870599746704
111.898002624512 0.0120844841003418
111.914001464844 0.0122954845428467
112 0.0142999887466431
112.022003173828 0.0143095254898071
112.022003173828 0.0147027969360352
112.032997131348 0.0147123336791992
112.032997131348 0.0151056051254272
112.044998168945 0.0151151418685913
112.044998168945 0.0155084133148193
112.056999206543 0.0157194137573242
112.068000793457 0.015920877456665
112.068000793457 0.0163140296936035
112.081001281738 0.0165250301361084
112.093002319336 0.0167264938354492
112.093002319336 0.0171196460723877
112.119003295898 0.0173306465148926
112.208999633789 0.0189323425292969
113.111000061035 0.0191433429718018
113.21199798584 0.020342230796814
114.042999267578 0.0205532312393188
114.196998596191 0.0255788564682007
114.210998535156 0.0257898569107056
114.218002319336 0.026183009147644
114.393997192383 0.0261926651000977
114.393997192383 0.0265858173370361
114.396003723145 0.026796817779541
114.416000366211 0.0271996259689331
114.422996520996 0.028197169303894
114.439002990723 0.0284080505371094
114.440002441406 0.0288013219833374
114.449996948242 0.0290123224258423
114.449996948242 0.0294055938720703
114.462997436523 0.0296165943145752
114.471000671387 0.0298179388046265
114.471000671387 0.0302112102508545
114.483001708984 0.0304222106933594
114.53800201416 0.032628059387207
114.550003051758 0.0328390598297119
114.564002990723 0.033241868019104
114.595001220703 0.0340474843978882
114.597999572754 0.034248948097229
114.597999572754 0.0348435640335083
114.598999023438 0.0348532199859619
114.598999023438 0.0352463722229004
114.599998474121 0.035256028175354
114.599998474121 0.0356491804122925
114.601997375488 0.0358601808547974
114.607002258301 0.0368576049804688
114.610000610352 0.0370686054229736
114.613998413086 0.0380661487579346
114.622001647949 0.0382771492004395
114.627998352051 0.0390827655792236
114.63200378418 0.0394759178161621
114.644996643066 0.039686918258667
114.650001525879 0.0398883819580078
114.650001525879 0.0402815341949463
114.657997131348 0.0404925346374512
114.657997131348 0.0408858060836792
114.665000915527 0.0410968065261841
114.665000915527 0.0414900779724121
114.672996520996 0.0414996147155762
114.672996520996 0.0420942306518555
114.681999206543 0.0423052310943604
114.682998657227 0.0426985025405884
114.69100189209 0.0429095029830933
114.705001831055 0.0435136556625366
114.713996887207 0.0441179275512695
114.724998474121 0.0449235439300537
114.736999511719 0.0453263521194458
114.736999511719 0.0457196235656738
114.747001647949 0.0459306240081787
114.763000488281 0.0469280481338501
114.777000427246 0.047139048576355
114.77799987793 0.047532320022583
114.792999267578 0.0477433204650879
114.819999694824 0.0483474731445312
114.821998596191 0.0487407445907593
114.838996887207 0.0489517450332642
114.842002868652 0.0493448972702026
114.863998413086 0.0495558977127075
114.893997192383 0.0509657859802246
114.91300201416 0.0517714023590088
114.932998657227 0.0521742105484009
114.932998657227 0.0525674819946289
114.948997497559 0.0527784824371338
114.955001831055 0.0531812906265259
114.975997924805 0.0537855625152588
114.977996826172 0.0541787147521973
114.998001098633 0.0543897151947021
115.000999450684 0.0549843311309814
115.021003723145 0.0551953315734863
115.027000427246 0.0557996034622192
115.051002502441 0.0564037561416626
115.051002502441 0.0567970275878906
115.069000244141 0.0570080280303955
115.105003356934 0.0580151081085205
115.115997314453 0.0584179162979126
115.133003234863 0.0588207244873047
115.142997741699 0.0596168041229248
115.160003662109 0.0596263408660889
115.160003662109 0.0600196123123169
115.174003601074 0.060431957244873
115.193000793457 0.061036229133606
115.218002319336 0.0616403818130493
115.220001220703 0.0620336532592773
115.232002258301 0.0622446537017822
115.248001098633 0.0630407333374023
115.259002685547 0.0632517337799072
115.301002502441 0.0646615028381348
115.319999694824 0.0654671192169189
115.355003356934 0.0664741992950439
115.369003295898 0.066877007484436
115.369003295898 0.0672702789306641
115.383003234863 0.0674812793731689
115.390998840332 0.0680758953094482
115.400001525879 0.0682868957519531
115.415000915527 0.0686897039413452
115.415000915527 0.0690829753875732
115.430999755859 0.0692939758300781
115.447998046875 0.0700995922088623
115.468002319336 0.0707037448883057
115.480003356934 0.0713080167770386
115.498001098633 0.0719121694564819
115.626998901367 0.0763431787490845
115.626998901367 0.0767364501953125
115.647003173828 0.0769474506378174
115.648002624512 0.0773406028747559
115.657997131348 0.0775516033172607
115.666999816895 0.07814621925354
115.681999206543 0.0783572196960449
115.694999694824 0.0789614915847778
115.696998596191 0.0793547630310059
115.717002868652 0.0795657634735107
115.736000061035 0.0807645320892334
115.751998901367 0.080774188041687
115.751998901367 0.081167459487915
115.754997253418 0.0813784599304199
115.755996704102 0.0817716121673584
115.764999389648 0.0819826126098633
115.785003662109 0.0825868844985962
115.786003112793 0.0829800367355347
115.794998168945 0.0831910371780396
115.797996520996 0.0835843086242676
115.814002990723 0.0837953090667725
115.823997497559 0.0847927331924438
115.833000183105 0.0850037336349487
115.84400177002 0.0856080055236816
115.874000549316 0.0886194705963135
115.879997253418 0.0888304710388184
115.879997253418 0.0892237424850464
115.88200378418 0.0892332792282104
115.88200378418 0.0896265506744385
115.889999389648 0.0898375511169434
115.901000976562 0.0908446311950684
115.901000976562 0.0912377834320068
115.908996582031 0.0914487838745117
115.912002563477 0.0916502475738525
115.912002563477 0.092043399810791
115.916000366211 0.0920530557632446
115.916000366211 0.0924462080001831
115.917999267578 0.0924558639526367
115.917999267578 0.0928490161895752
115.922996520996 0.0930600166320801
115.930000305176 0.093664288520813
115.930000305176 0.094057559967041
115.934997558594 0.0942685604095459
115.947998046875 0.0954673290252686
115.952003479004 0.0956783294677734
115.952003479004 0.0960716009140015
115.955001831055 0.0962826013565063
115.970001220703 0.0972895622253418
115.970001220703 0.0976828336715698
115.974998474121 0.0978938341140747
115.987998962402 0.0993037223815918
115.987998962402 0.0996968746185303
115.995002746582 0.0999078750610352
116.001998901367 0.100512146949768
116.001998901367 0.100905418395996
116.005996704102 0.10091495513916
116.005996704102 0.101308226585388
116.013000488281 0.101519227027893
116.037002563477 0.103130459785461
116.037002563477 0.103523731231689
116.045997619629 0.103734731674194
116.060997009277 0.104943156242371
116.072998046875 0.105950117111206
116.082000732422 0.106746196746826
116.087997436523 0.106957197189331
116.099998474121 0.108156085014343
116.108001708984 0.108367085456848
116.111000061035 0.108961701393127
116.128997802734 0.109172701835632
116.144996643066 0.109767317771912
116.158996582031 0.109978318214417
116.192001342773 0.110783934593201
116.21900177002 0.111388206481934
116.251998901367 0.112395167350769
116.287002563477 0.113200902938843
116.287002563477 0.116212368011475
116.305999755859 0.11662483215332
116.328002929688 0.117228984832764
116.328002929688 0.117622256278992
116.330001831055 0.117833256721497
116.332000732422 0.118236064910889
116.332000732422 0.118830680847168
116.333999633789 0.119041681289673
116.334999084473 0.119243144989014
116.334999084473 0.119636297225952
116.33699798584 0.119847297668457
116.341003417969 0.12045156955719
116.348999023438 0.121055722236633
116.352996826172 0.121650457382202
116.363998413086 0.121861338615417
116.370002746582 0.12226414680481
116.393997192383 0.122667074203491
116.406997680664 0.123069882392883
116.434997558594 0.123674035072327
116.499000549316 0.125678539276123
116.508003234863 0.125688195228577
116.508003234863 0.126081347465515
116.53099822998 0.12629234790802
116.582000732422 0.127692580223083
116.597999572754 0.127702236175537
116.597999572754 0.128095388412476
116.619003295898 0.12830638885498
116.637001037598 0.128709316253662
116.637001037598 0.129102468490601
116.662002563477 0.129313468933105
116.914001464844 0.135154366493225
116.930000305176 0.135748982429504
116.953002929688 0.135959982872009
116.953002929688 0.136353135108948
116.976997375488 0.136564135551453
117.032997131348 0.13797402381897
117.055000305176 0.13877010345459
117.080001831055 0.138981103897095
117.125 0.140582799911499
117.150001525879 0.140793800354004
117.204002380371 0.14200222492218
117.226997375488 0.142405033111572
117.24299621582 0.143009185791016
117.281997680664 0.143613457679749
117.281997680664 0.144006729125977
117.310997009277 0.144217729568481
117.388000488281 0.14582896232605
117.422996520996 0.146634578704834
117.427001953125 0.147027730941772
117.457000732422 0.147238731384277
117.464996337891 0.147641658782959
117.464996337891 0.148034811019897
117.488998413086 0.148245811462402
117.503997802734 0.148840427398682
117.541999816895 0.149051427841187
117.570999145508 0.149454236030579
117.581001281738 0.149857044219971
117.647003173828 0.151266932487488
117.660003662109 0.15166974067688
117.698997497559 0.152475357055664
117.753997802734 0.153482437133789
117.791999816895 0.154489517211914
117.831001281738 0.15549647808075
118.009002685547 0.159323215484619
118.127998352051 0.162133455276489
118.162002563477 0.162344336509705
118.165000915527 0.162737607955933
118.18399810791 0.162948608398438
118.238998413086 0.164550304412842
118.268997192383 0.164761304855347
118.277000427246 0.165355920791626
118.307998657227 0.165566921234131
118.307998657227 0.165960073471069
118.352996826172 0.166171073913574
118.355003356934 0.166564345359802
118.378997802734 0.166775345802307
118.390998840332 0.167369961738586
118.416000366211 0.167580962181091
118.46900177002 0.169192314147949
118.483001708984 0.169796466827393
118.491996765137 0.170400738716125
118.503997802734 0.17120635509491
118.503997802734 0.171599626541138
118.515998840332 0.172011971473694
118.568000793457 0.173613667488098
118.580001831055 0.173824667930603
118.583999633789 0.174217820167542
118.608001708984 0.174428820610046
118.616996765137 0.174831628799438
118.620002746582 0.175426363945007
118.642997741699 0.175637364387512
118.644996643066 0.176030516624451
118.653999328613 0.176241517066956
118.654998779297 0.176634788513184
118.669998168945 0.176845788955688
118.684997558594 0.177449941635132
118.692001342773 0.177651405334473
118.692001342773 0.178044557571411
118.709999084473 0.178255558013916
118.722999572754 0.178859829902649
118.730003356934 0.17906129360199
118.730003356934 0.179454445838928
118.750999450684 0.179665446281433
118.753997802734 0.180260062217712
118.767997741699 0.180471062660217
118.78099822998 0.180873870849609
118.792999267578 0.181478142738342
118.806999206543 0.182082414627075
118.818000793457 0.182485222816467
118.832000732422 0.183482646942139
118.84700012207 0.183693647384644
118.856002807617 0.184096455574036
118.862998962402 0.184297800064087
118.862998962402 0.184691071510315
118.880996704102 0.18490207195282
118.893997192383 0.185304880142212
118.929000854492 0.186714768409729
118.958999633789 0.187318921089172
118.958999633789 0.1877121925354
118.971000671387 0.187923192977905
118.977996826172 0.188326001167297
118.977996826172 0.188719272613525
118.978996276855 0.188728809356689
118.978996276855 0.18952488899231
118.991996765137 0.189735889434814
118.991996765137 0.190330505371094
119.003997802734 0.190541505813599
119.009002685547 0.191136121749878
119.026000976562 0.191145658493042
119.026000976562 0.19153892993927
119.035003662109 0.191749930381775
119.036003112793 0.191951394081116
119.036003112793 0.192344546318054
119.037002563477 0.192354202270508
119.037002563477 0.192747354507446
119.042999267578 0.192958354949951
119.042999267578 0.193351626396179
119.060997009277 0.193562626838684
119.130996704102 0.195173859596252
119.149002075195 0.195576667785645
119.149002075195 0.195969939231873
119.157997131348 0.196180939674377
119.158996582031 0.196574211120605
119.181999206543 0.19678521156311
119.19100189209 0.197581171989441
119.204002380371 0.197792172431946
119.216003417969 0.198194980621338
119.223999023438 0.199000597000122
119.235000610352 0.199202060699463
119.235000610352 0.199595212936401
119.251998901367 0.199806213378906
119.254997253418 0.200007677078247
119.254997253418 0.200400948524475
119.274002075195 0.20061182975769
119.274002075195 0.201005101203918
119.289001464844 0.201417565345764
119.296997070312 0.202213525772095
119.317001342773 0.2024245262146
119.317001342773 0.202817797660828
119.320999145508 0.203028798103333
119.338996887207 0.203824877738953
119.359001159668 0.204035878181458
119.362998962402 0.204831838607788
119.38500213623 0.205042839050293
119.399002075195 0.205244302749634
119.399002075195 0.205838918685913
119.427001953125 0.206049919128418
119.434997558594 0.206251382827759
119.434997558594 0.206644535064697
119.448997497559 0.206855535507202
119.449996948242 0.20724880695343
119.47200012207 0.207258343696594
119.47200012207 0.207651615142822
119.477996826172 0.207862615585327
119.495002746582 0.208658576011658
119.515998840332 0.208869576454163
119.517997741699 0.209464311599731
119.541000366211 0.209675312042236
119.56600189209 0.210874080657959
119.583000183105 0.211085081100464
119.600997924805 0.211890697479248
119.600997924805 0.212283968925476
119.616996765137 0.212494969367981
119.616996765137 0.212888240814209
119.636001586914 0.213300585746765
119.636001586914 0.213693857192993
119.652000427246 0.213904857635498
119.654998779297 0.214106202125549
119.654998779297 0.214499473571777
119.670997619629 0.214710474014282
119.680999755859 0.215506553649902
119.693000793457 0.215717554092407
119.727996826172 0.216523170471191
119.727996826172 0.21691632270813
119.731002807617 0.217127323150635
119.750999450684 0.217731595039368
119.764999389648 0.218335747718811
119.775001525879 0.219131827354431
119.796997070312 0.219342827796936
119.797996520996 0.219544291496277
119.797996520996 0.219937443733215
119.805999755859 0.22014844417572
119.809997558594 0.220541715621948
119.823997497559 0.220752716064453
119.84400177002 0.221155524253845
119.845001220703 0.221548795700073
119.86499786377 0.221759796142578
119.866996765137 0.222152948379517
119.876998901367 0.222363948822021
119.880996704102 0.22275722026825
119.904998779297 0.222968220710754
119.957000732422 0.224982261657715
119.957000732422 0.248537421226501
119.967002868652 0.248748421669006
119.968002319336 0.249141573905945
119.977996826172 0.24935257434845
120.000999450684 0.249956846237183
120.024002075195 0.250752925872803
120.031997680664 0.250963926315308
120.046997070312 0.2513667345047
120.047996520996 0.251759886741638
120.059997558594 0.251970887184143
120.069999694824 0.252565622329712
120.083000183105 0.252776622772217
120.083999633789 0.253169775009155
120.096000671387 0.25338077545166
120.09700012207 0.253773927688599
120.115997314453 0.253984928131104
120.126998901367 0.254982471466064
120.138999938965 0.255193471908569
120.161003112793 0.255999088287354
120.162002563477 0.256200551986694
120.162002563477 0.256593704223633
120.169998168945 0.256804704666138
120.189002990723 0.25720751285553
120.189002990723 0.257600784301758
120.206001281738 0.258013129234314
120.21199798584 0.258607864379883
120.222999572754 0.258818864822388
120.23999786377 0.25922155380249
120.23999786377 0.259614825248718
120.250999450684 0.259825825691223
120.263000488281 0.260621905326843
120.278999328613 0.260832905769348
120.278999328613 0.261226058006287
120.286003112793 0.261437058448792
120.310997009277 0.262444138526917
120.317001342773 0.262846946716309
120.352996826172 0.264055371284485
120.357002258301 0.264256834983826
120.357002258301 0.264649987220764
120.372001647949 0.264860987663269
120.404998779297 0.266472339630127
120.430000305176 0.267277956008911
120.430000305176 0.26767110824585
120.447998046875 0.268083572387695
120.484001159668 0.269886612892151
120.5 0.270097613334656
120.502998352051 0.270692229270935
120.524002075195 0.27090322971344
120.53099822998 0.271507501602173
120.541000366211 0.271910309791565
120.541000366211 0.272303581237793
120.541999816895 0.272313117980957
120.541999816895 0.273310542106628
120.544998168945 0.273521542549133
120.546997070312 0.273723006248474
120.546997070312 0.274116158485413
120.550003051758 0.274327158927917
120.553001403809 0.274528622627258
120.553001403809 0.275123238563538
120.554000854492 0.275132894515991
120.554000854492 0.27552604675293
120.556999206543 0.275737047195435
120.567001342773 0.276331663131714
120.571998596191 0.276341319084167
120.571998596191 0.276935935020447
120.573997497559 0.277146935462952
120.574996948242 0.27754020690918
120.578002929688 0.277549743652344
120.578002929688 0.277942895889282
120.583000183105 0.278153896331787
120.584999084473 0.278355360031128
120.584999084473 0.278748512268066
120.593002319336 0.278959512710571
120.605003356934 0.280158400535583
120.611000061035 0.280369400978088
120.611999511719 0.280570864677429
120.611999511719 0.281165480613708
120.615997314453 0.281376481056213
120.620002746582 0.281779289245605
120.620002746582 0.282172560691833
120.621002197266 0.282182097434998
120.621002197266 0.282575368881226
120.623001098633 0.28278636932373
120.627998352051 0.283591985702515
120.627998352051 0.284186601638794
120.63200378418 0.284397602081299
120.63200378418 0.284992218017578
120.634002685547 0.285203218460083
120.638000488281 0.285404682159424
120.638000488281 0.285797834396362
120.640998840332 0.286008834838867
120.640998840332 0.286402106285095
120.641998291016 0.286411643028259
120.641998291016 0.286804914474487
120.644996643066 0.287015914916992
120.646003723145 0.287217378616333
120.646003723145 0.287610530853271
120.649002075195 0.287821531295776
120.651000976562 0.288022994995117
120.651000976562 0.288416147232056
120.65299987793 0.28842568397522
120.65299987793 0.288818955421448
120.657997131348 0.289029955863953
120.664001464844 0.289634227752686
120.672996520996 0.290238380432129
120.672996520996 0.290631651878357
120.679000854492 0.290842652320862
120.694999694824 0.29245388507843
120.694999694824 0.292847156524658
120.698997497559 0.293058156967163
120.699996948242 0.293451309204102
120.708000183105 0.293662309646606
120.71199798584 0.293863773345947
120.71199798584 0.294256925582886
120.720001220703 0.294467926025391
120.723999023438 0.294870853424072
120.723999023438 0.295264005661011
120.727996826172 0.295273661613464
120.727996826172 0.295666813850403
120.733001708984 0.295877814292908
120.735000610352 0.296079277992249
120.735000610352 0.296472549438477
120.741996765137 0.296683549880981
120.74299621582 0.29707670211792
120.75 0.297287702560425
120.75 0.297680974006653
120.750999450684 0.297690510749817
120.750999450684 0.298083782196045
120.76000213623 0.29829478263855
120.76000213623 0.298889398574829
120.763000488281 0.299100399017334
120.773002624512 0.299704551696777
120.77799987793 0.300500631332397
120.786003112793 0.300510168075562
120.786003112793 0.30090343952179
120.790000915527 0.301114439964294
120.791000366211 0.301507711410522
120.796997070312 0.301718711853027
120.801002502441 0.302322864532471
120.801002502441 0.313592195510864
120.803001403809 0.313803195953369
120.817001342773 0.314608812332153
120.817001342773 0.315001964569092
120.820999145508 0.315212965011597
120.824996948242 0.315615892410278
120.824996948242 0.316009044647217
120.828002929688 0.316220045089722
120.831001281738 0.317016124725342
120.835998535156 0.317227125167847
120.83699798584 0.317428469657898
120.83699798584 0.318023204803467
120.845001220703 0.318032741546631
120.845001220703 0.318828821182251
120.848999023438 0.319039821624756
120.862998962402 0.320651054382324
120.862998962402 0.321245670318604
120.86799621582 0.321456670761108
120.874000549316 0.322060823440552
120.88200378418 0.322866559028625
120.88200378418 0.323259711265564
120.888999938965 0.323470711708069
120.889999389648 0.32367217540741
120.889999389648 0.324266791343689
120.893997192383 0.324477791786194
120.900001525879 0.325082063674927
120.90299987793 0.325676679611206
120.907997131348 0.325887680053711
120.910003662109 0.32648229598999
120.916000366211 0.326693296432495
120.916000366211 0.327086448669434
120.917999267578 0.327297449111938
120.917999267578 0.327690720558167
120.918998718262 0.32770037651062
120.918998718262 0.328093528747559
120.926002502441 0.328103065490723
120.926002502441 0.328496336936951
120.928001403809 0.328707337379456
120.929000854492 0.328908681869507
120.929000854492 0.329301953315735
120.93399810791 0.32951295375824
120.939002990723 0.330117225646973
120.939002990723 0.330510377883911
120.942001342773 0.330721378326416
120.946998596191 0.330922842025757
120.946998596191 0.331315994262695
120.949996948242 0.3315269947052
120.952003479004 0.332121729850769
120.956001281738 0.332131266593933
120.956001281738 0.332524538040161
120.959999084473 0.332735538482666
120.963996887207 0.333339691162109
120.968002319336 0.33354115486145
120.968002319336 0.333934307098389
120.970001220703 0.333943963050842
120.970001220703 0.33433723449707
120.975997924805 0.334346771240234
120.975997924805 0.334739923477173
120.977996826172 0.334950923919678
120.978996276855 0.335344195365906
120.985000610352 0.335353851318359
120.985000610352 0.335747003555298
120.991996765137 0.335958003997803
120.996002197266 0.336360812187195
120.996002197266 0.336754083633423
121 0.336965084075928
121 0.337358236312866
121.001998901367 0.337569236755371
121.026000976562 0.33938193321228
121.026000976562 0.339775204658508
121.028999328613 0.339784741401672
121.028999328613 0.3401780128479
121.029998779297 0.340187549591064
121.029998779297 0.340580821037292
121.037002563477 0.340791821479797
121.040000915527 0.341386437416077
121.044998168945 0.341597437858582
121.044998168945 0.342192053794861
121.050003051758 0.342201709747314
121.050003051758 0.342594861984253
121.057998657227 0.343007326126099
121.059997558594 0.343208789825439
121.059997558594 0.343601942062378
121.061996459961 0.343812942504883
121.061996459961 0.344407558441162
121.065002441406 0.344618558883667
121.074996948242 0.3452228307724
121.075996398926 0.345615983009338
121.082000732422 0.345826983451843
121.082000732422 0.346220254898071
121.083999633789 0.346431255340576
121.088996887207 0.34703540802002
121.088996887207 0.347428679466248
121.091003417969 0.347438335418701
121.091003417969 0.34803295135498
121.096000671387 0.348243951797485
121.099998474121 0.348848104476929
121.103996276855 0.349452376365662
121.106002807617 0.349653720855713
121.106002807617 0.350248336791992
121.11499786377 0.350459337234497
121.121002197266 0.351265072822571
121.124000549316 0.351869225502014
121.124000549316 0.352262496948242
121.128997802734 0.352473497390747
121.13500213623 0.35307765007019
121.140998840332 0.353883266448975
121.140998840332 0.354276537895203
121.149002075195 0.354487538337708
121.156997680664 0.355293154716492
121.156997680664 0.35568642616272
121.162002563477 0.355897426605225
121.166000366211 0.356492042541504
121.172996520996 0.356703042984009
121.172996520996 0.357096314430237
121.174003601074 0.357105851173401
121.174003601074 0.35770046710968
121.176002502441 0.357710123062134
121.176002502441 0.358103275299072
121.182998657227 0.358314275741577
121.188003540039 0.35891854763031
121.188003540039 0.359513163566589
121.19100189209 0.359724164009094
121.197998046875 0.360126972198486
121.199996948242 0.360721588134766
121.204002380371 0.360731244087219
121.204002380371 0.361124396324158
121.208000183105 0.361134052276611
121.208000183105 0.36152720451355
121.210998535156 0.361738204956055
121.210998535156 0.362131476402283
121.217002868652 0.362342476844788
121.218002319336 0.362543821334839
121.218002319336 0.362937092781067
121.221000671387 0.363148093223572
121.238998413086 0.365162134170532
121.244003295898 0.365766406059265
121.245002746582 0.366159677505493
121.25 0.366370677947998
121.25 0.366763830184937
121.252998352051 0.36677348613739
121.252998352051 0.367166638374329
121.258003234863 0.367377638816833
121.269996643066 0.368787527084351
121.286003112793 0.37060022354126
121.291999816895 0.371204376220703
121.291999816895 0.372000455856323
121.295997619629 0.372211456298828
121.297996520996 0.372806072235107
121.304000854492 0.373017072677612
121.305999755859 0.373218536376953
121.305999755859 0.373813152313232
121.310997009277 0.374024152755737
121.314002990723 0.374225497245789
121.314002990723 0.374618768692017
121.318000793457 0.374829769134521
121.320999145508 0.375031232833862
121.320999145508 0.375424385070801
121.322998046875 0.375635385513306
121.324996948242 0.376028656959534
121.333000183105 0.376239657402039
121.333000183105 0.376632809638977
121.333999633789 0.376642465591431
121.333999633789 0.37723708152771
121.335998535156 0.377448081970215
121.349998474121 0.379059314727783
121.350997924805 0.379452586174011
121.356002807617 0.379663586616516
121.363998413086 0.380267739295959
121.363998413086 0.380661010742188
121.365997314453 0.380670547485352
121.365997314453 0.381265163421631
121.370002746582 0.381274819374084
121.370002746582 0.381668090820312
121.376998901367 0.382080435752869
121.377998352051 0.382281899452209
121.377998352051 0.382675051689148
121.379997253418 0.382886052131653
121.387001037598 0.383490324020386
121.391998291016 0.383893132209778
121.391998291016 0.384487748146057
121.397003173828 0.384698748588562
121.399002075195 0.384900093078613
121.399002075195 0.385293364524841
121.400001525879 0.385303020477295
121.400001525879 0.385696172714233
121.401000976562 0.385705828666687
121.401000976562 0.386098980903625
121.40599822998 0.386108636856079
121.40599822998 0.386501789093018
121.408996582031 0.386712789535522
121.408996582031 0.38710606098175
121.41300201416 0.387317061424255
121.420997619629 0.388324022293091
121.436996459961 0.39013671875
121.439002990723 0.390529990196228
121.447998046875 0.390539646148682
121.447998046875 0.391335606575012
121.449996948242 0.391345262527466
121.449996948242 0.391939878463745
121.459999084473 0.39215087890625
121.459999084473 0.392544031143188
121.46199798584 0.392755031585693
121.46199798584 0.393148303031921
121.463996887207 0.393359303474426
121.467002868652 0.393953919410706
121.47200012207 0.393963575363159
121.47200012207 0.394558191299438
121.474998474121 0.394567728042603
121.474998474121 0.394960999488831
121.475997924805 0.394970536231995
121.475997924805 0.395363807678223
121.477996826172 0.395574808120728
121.486000061035 0.39597761631012
121.486000061035 0.396370887756348
121.488998413086 0.396581888198853
121.488998413086 0.396975040435791
121.495002746582 0.397186040878296
121.499000549316 0.397982120513916
121.500999450684 0.39799165725708
121.500999450684 0.398384928703308
121.505996704102 0.398595929145813
121.505996704102 0.398989081382751
121.508003234863 0.399200081825256
121.513999938965 0.399804353713989
121.514999389648 0.40000581741333
121.514999389648 0.400398969650269
121.517997741699 0.400609970092773
121.526000976562 0.401012778282166
121.526000976562 0.401406049728394
121.52799987793 0.401617050170898
121.540000915527 0.403026819229126
121.557998657227 0.404829978942871
121.563003540039 0.404839515686035
121.563003540039 0.405232787132263
121.564002990723 0.405242323875427
121.564002990723 0.405635595321655
121.565002441406 0.405645132064819
121.565002441406 0.406038403511047
121.569000244141 0.406249403953552
121.577003479004 0.406853675842285
121.580001831055 0.407457828521729
121.580001831055 0.407851099967957
121.58699798584 0.408062100410461
121.589996337891 0.408263444900513
121.589996337891 0.408656716346741
121.591003417969 0.408666253089905
121.591003417969 0.409059524536133
121.599998474121 0.409270524978638
121.601997375488 0.40967333316803
121.601997375488 0.410267949104309
121.610000610352 0.410478949546814
121.610000610352 0.410872220993042
121.612998962402 0.410881757736206
121.612998962402 0.411275029182434
121.61499786377 0.411284565925598
121.61499786377 0.411677837371826
121.619003295898 0.411888837814331
121.625 0.412492990493774
121.625 0.412886261940002
121.628997802734 0.413097262382507
121.628997802734 0.413490533828735
121.636001586914 0.41370153427124
121.638000488281 0.413902878761292
121.638000488281 0.41429615020752
121.640998840332 0.414507150650024
121.647003173828 0.415111303329468
121.647003173828 0.415504574775696
121.650001525879 0.415715575218201
121.651000976562 0.415916919708252
121.651000976562 0.41631019115448
121.658996582031 0.416521191596985
121.664001464844 0.417125463485718
121.665000915527 0.417326807975769
121.665000915527 0.417720079421997
121.670997619629 0.417931079864502
121.675003051758 0.418535232543945
121.675003051758 0.418928503990173
121.679000854492 0.419139504432678
121.682998657227 0.419935584068298
121.685997009277 0.419945120811462
121.685997009277 0.42033839225769
121.69100189209 0.420549392700195
121.69100189209 0.420942544937134
121.694000244141 0.421153545379639
121.699996948242 0.421757817268372
121.707000732422 0.422362089157104
121.707000732422 0.422755241394043
121.708999633789 0.422966241836548
121.721000671387 0.424376130104065
121.721000671387 0.424769401550293
121.723999023438 0.424980401992798
121.731002807617 0.425181746482849
121.731002807617 0.425977826118469
121.733001708984 0.425987362861633
121.733001708984 0.426380634307861
121.740997314453 0.426390171051025
121.740997314453 0.426783442497253
121.741996765137 0.426792979240417
121.741996765137 0.427186250686646
121.745002746582 0.42739725112915
121.750999450684 0.427800059318542
121.750999450684 0.428193330764771
121.754997253418 0.428404331207275
121.76000213623 0.429603099822998
121.768997192383 0.429814100265503
121.775001525879 0.430015563964844
121.775001525879 0.430408716201782
121.778999328613 0.430619716644287
121.78099822998 0.430821180343628
121.78099822998 0.431214332580566
121.787002563477 0.431425333023071
121.794998168945 0.433027029037476
121.797996520996 0.43323802947998
121.799003601074 0.433631300926208
121.806999206543 0.433842301368713
121.806999206543 0.434235572814941
121.809997558594 0.434446573257446
121.811996459961 0.434647917747498
121.811996459961 0.435242533683777
121.815002441406 0.435453534126282
121.81600189209 0.435654997825623
121.81600189209 0.436048150062561
121.819000244141 0.436259150505066
121.819999694824 0.436652421951294
121.824996948242 0.436863422393799
121.828002929688 0.437458038330078
121.833000183105 0.437669038772583
121.833000183105 0.438062191009521
121.835998535156 0.438273191452026
121.842002868652 0.438676118850708
121.846000671387 0.439472079277039
121.851997375488 0.439683079719543
121.851997375488 0.440277814865112
121.856002807617 0.440488815307617
121.859001159668 0.440690159797668
121.859001159668 0.441284775733948
121.862998962402 0.441553354263306
121.869003295898 0.442752122879028
121.874000549316 0.442963123321533
121.874000549316 0.443356394767761
121.875 0.443366050720215
121.875 0.443759202957153
121.880996704102 0.443768858909607
121.880996704102 0.444162011146545
121.883003234863 0.444171667098999
121.883003234863 0.444564819335938
121.888000488281 0.444574475288391
121.888000488281 0.444967746734619
121.894996643066 0.445178747177124
121.896003723145 0.445380091667175
121.896003723145 0.446176052093506
121.901000976562 0.446387052536011
121.906997680664 0.446991324424744
121.906997680664 0.447585940361023
121.915000915527 0.447796940803528
121.916000366211 0.447998404502869
121.916000366211 0.448794364929199
121.918998718262 0.449005365371704
121.922996520996 0.449206829071045
121.922996520996 0.449600100517273
121.929000854492 0.449811100959778
121.930000305176 0.450012445449829
121.930000305176 0.450405716896057
121.934997558594 0.450415253639221
121.934997558594 0.450808525085449
121.936996459961 0.451019525527954
121.938003540039 0.451220989227295
121.938003540039 0.451614141464233
121.943000793457 0.451825141906738
121.944999694824 0.452419757843018
121.949996948242 0.452630758285522
121.952003479004 0.452832221984863
121.952003479004 0.453225374221802
121.956001281738 0.453436374664307
121.958999633789 0.454232454299927
121.963996887207 0.454443454742432
121.97200012207 0.455450534820557
121.973999023438 0.455651879310608
121.973999023438 0.456045150756836
121.975997924805 0.4560546875
121.975997924805 0.456447958946228
121.982002258301 0.456658959388733
121.982002258301 0.457052111625671
121.986999511719 0.457061767578125
121.986999511719 0.457454919815063
121.98999786377 0.457665920257568
121.994003295898 0.45806884765625
121.994003295898 0.458663463592529
121.995002746582 0.458673000335693
121.995002746582 0.459267616271973
121.997001647949 0.459478616714478
122 0.46008288860321
122 0.46067750453949
122.001998901367 0.460888504981995
122.00700378418 0.461492776870728
122.00700378418 0.461885929107666
122.011001586914 0.462096929550171
122.012001037598 0.462298393249512
122.012001037598 0.46269154548645
122.013999938965 0.462902545928955
122.013999938965 0.463295817375183
122.015998840332 0.463305354118347
122.015998840332 0.463698625564575
122.018997192383 0.46390962600708
122.018997192383 0.464302778244019
122.019996643066 0.464312434196472
122.019996643066 0.4647057056427
122.023002624512 0.464715242385864
122.023002624512 0.465309858322144
122.025001525879 0.465319514274597
122.025001525879 0.465712666511536
122.02799987793 0.465923666954041
122.02799987793 0.466316938400269
122.03099822998 0.466527938842773
122.03099822998 0.467122554779053
122.031997680664 0.467132091522217
122.031997680664 0.467525362968445
122.032997131348 0.467535018920898
122.032997131348 0.467928171157837
122.033996582031 0.467937707901001
122.033996582031 0.468733787536621
122.039001464844 0.468944787979126
122.039001464844 0.469338059425354
122.043998718262 0.469549059867859
122.045997619629 0.470143675804138
122.049003601074 0.470153331756592
122.049003601074 0.47054648399353
122.051002502441 0.470757484436035
122.055000305176 0.471553564071655
122.056999206543 0.471563100814819
122.056999206543 0.472157716751099
122.05899810791 0.472368717193604
122.060997009277 0.472570180892944
122.060997009277 0.472963333129883
122.063003540039 0.473174333572388
122.069000244141 0.473778605461121
122.069000244141 0.4743732213974
122.072998046875 0.474584221839905
122.072998046875 0.475178837776184
122.075996398926 0.475389838218689
122.079002380371 0.47559130191803
122.079002380371 0.475984573364258
122.083999633789 0.476195573806763
122.084999084473 0.476396918296814
122.084999084473 0.476790189743042
122.08699798584 0.477001190185547
122.087997436523 0.477202534675598
122.087997436523 0.477595806121826
122.091003417969 0.477806806564331
122.091003417969 0.47840142250061
122.095001220703 0.478612422943115
122.095001220703 0.479005575180054
122.09700012207 0.479216575622559
122.09700012207 0.479609847068787
122.100997924805 0.479820847511292
122.11799621582 0.483244776725769
122.11799621582 0.483638048171997
122.121002197266 0.483849048614502
122.122001647949 0.48424220085144
122.126998901367 0.484453201293945
122.126998901367 0.485047817230225
122.129997253418 0.485258817672729
122.129997253418 0.485652089118958
122.13200378418 0.485661745071411
122.13200378418 0.48605489730835
122.133003234863 0.486064434051514
122.133003234863 0.486457705497742
122.136001586914 0.486668705940247
122.138999938965 0.487464785575867
122.141998291016 0.487474322319031
122.141998291016 0.487867593765259
122.143997192383 0.487877130508423
122.143997192383 0.488270401954651
122.146003723145 0.488481402397156
122.147003173828 0.488682746887207
122.147003173828 0.489076018333435
122.150001525879 0.489085674285889
122.150001525879 0.489478826522827
122.151000976562 0.489488363265991
122.151000976562 0.489881634712219
122.15299987793 0.490092635154724
122.15599822998 0.490294098854065
122.15599822998 0.490687251091003
122.156997680664 0.490696907043457
122.156997680664 0.491090059280396
122.161003112793 0.4913010597229
122.169998168945 0.49311375617981
122.169998168945 0.493507027626038
122.170997619629 0.493516564369202
122.170997619629 0.494111180305481
122.174003601074 0.494322180747986
122.176002502441 0.494523644447327
122.176002502441 0.494916915893555
122.180000305176 0.49512791633606
122.180000305176 0.495521068572998
122.184997558594 0.495732069015503
122.188003540039 0.496336221694946
122.188003540039 0.496729493141174
122.190002441406 0.496940493583679
122.190002441406 0.497333765029907
122.192001342773 0.497544765472412
122.194999694824 0.497947573661804
122.194999694824 0.498340845108032
122.198997497559 0.498350381851196
122.198997497559 0.498743534088135
122.200996398926 0.49895453453064
122.202003479004 0.49915599822998
122.202003479004 0.49975061416626
122.205001831055 0.499961614608765
122.206001281738 0.500163078308105
122.206001281738 0.500556230545044
122.208999633789 0.500767230987549
122.208999633789 0.501160502433777
122.210998535156 0.501371502876282
122.213996887207 0.502167463302612
122.218002319336 0.502378463745117
122.218002319336 0.502771735191345
122.220001220703 0.502781391143799
122.220001220703 0.503174543380737
122.223999023438 0.503385543823242
122.223999023438 0.50377881526947
122.226997375488 0.503989815711975
122.230003356934 0.504392623901367
122.230003356934 0.504987239837646
122.233001708984 0.505198240280151
122.233001708984 0.50559139251709
122.236000061035 0.505601048469543
122.236000061035 0.505994319915771
122.238998413086 0.506205320358276
122.238998413086 0.506598472595215
122.241996765137 0.506608009338379
122.241996765137 0.507202744483948
122.246002197266 0.507413744926453
122.25 0.508209705352783
122.251998901367 0.508219361305237
122.251998901367 0.508612632751465
122.254997253418 0.50882363319397
122.258003234863 0.509226322174072
122.258003234863 0.509821057319641
122.26000213623 0.509830713272095
122.26000213623 0.510223865509033
122.261001586914 0.510233402252197
122.261001586914 0.510626673698425
122.265998840332 0.51083767414093
122.265998840332 0.511230945587158
122.271003723145 0.511441946029663
122.271003723145 0.512036561965942
122.274002075195 0.512247562408447
122.277000427246 0.51265025138855
122.277000427246 0.513043642044067
122.278999328613 0.513254642486572
122.279998779297 0.513455986976624
122.279998779297 0.513849258422852
122.282997131348 0.514060258865356
122.282997131348 0.514453411102295
122.289001464844 0.5146644115448
122.289001464844 0.515259027481079
122.290000915527 0.515268564224243
122.290000915527 0.515661835670471
122.292999267578 0.515872836112976
122.294998168945 0.516074299812317
122.294998168945 0.516467571258545
122.295997619629 0.516477108001709
122.295997619629 0.516870260238647
122.300003051758 0.517081260681152
122.302001953125 0.517484188079834
122.302001953125 0.517877340316772
122.306999206543 0.518088340759277
122.318000793457 0.519095420837402
122.318000793457 0.519891500473022
122.320999145508 0.520102500915527
122.320999145508 0.520495653152466
122.322998046875 0.520706653594971
122.324996948242 0.521109461784363
122.324996948242 0.521502733230591
122.330001831055 0.521713733673096
122.341003417969 0.522912502288818
122.34700012207 0.523123502731323
122.34700012207 0.523516774177551
122.356002807617 0.523929119110107
122.357002258301 0.524322390556335
122.371002197266 0.52453339099884
122.376998901367 0.525339007377625
122.384002685547 0.525943279266357
122.396003723145 0.526950359344482
122.40599822998 0.527746319770813
122.416000366211 0.527957320213318
122.416999816895 0.528350591659546
122.430000305176 0.528561592102051
122.438003540039 0.529367208480835
122.449996948242 0.529971361160278
122.46199798584 0.53037428855896
122.46199798584 0.530767440795898
122.467002868652 0.530978441238403
122.467002868652 0.531371712684631
122.483001708984 0.531784057617188
122.502998352051 0.533395290374756
122.509002685547 0.533999562263489
122.511001586914 0.534392833709717
122.519996643066 0.534603834152222
122.522003173828 0.53499698638916
122.536003112793 0.535207986831665
122.549003601074 0.536004066467285
122.560997009277 0.53621506690979
122.571998596191 0.536809682846069
122.578002929688 0.537020683288574
122.595001220703 0.538018226623535
122.605003356934 0.53822922706604
122.624000549316 0.539034843444824
122.63500213623 0.539437532424927
122.638000488281 0.540032148361206
122.646003723145 0.540243148803711
122.65299987793 0.54083788394928
122.661003112793 0.541048884391785
122.66300201416 0.541442155838013
122.669998168945 0.541451692581177
122.669998168945 0.541844844818115
122.682998657227 0.542257308959961
122.682998657227 0.589377164840698
122.689002990723 0.589588165283203
122.692001342773 0.589981317520142
122.713996887207 0.590192317962646
122.717002868652 0.590988397598267
122.745002746582 0.591199398040771
122.763000488281 0.591803669929504
122.763000488281 0.592196941375732
122.773002624512 0.592407941818237
122.786003112793 0.592609286308289
122.786003112793 0.593002557754517
122.809997558594 0.593213558197021
122.809997558594 0.59360671043396
122.828002929688 0.593817710876465
122.829002380371 0.594210982322693
122.835998535156 0.594421982765198
122.857002258301 0.595026254653931
122.857002258301 0.595419406890869
122.883003234863 0.595630407333374
122.883003234863 0.596023559570312
122.891998291016 0.596234560012817
122.898002624512 0.59683883190155
122.902000427246 0.597241640090942
122.902000427246 0.59763491153717
122.904998779297 0.597845911979675
122.904998779297 0.598239183425903
122.906997680664 0.598450183868408
122.906997680664 0.598843336105347
122.907997131348 0.598852872848511
122.907997131348 0.599246144294739
122.908996582031 0.599255800247192
122.908996582031 0.599648952484131
122.911003112793 0.599859952926636
122.911003112793 0.600253224372864
122.912002563477 0.600262761116028
122.912002563477 0.600656032562256
122.915000915527 0.600867033004761
122.916000366211 0.601068496704102
122.916000366211 0.60146164894104
122.917999267578 0.601672649383545
122.918998718262 0.601874113082886
122.918998718262 0.602267265319824
122.921997070312 0.602478265762329
122.928001403809 0.603485345840454
122.928001403809 0.604281425476074
122.930000305176 0.604492425918579
122.930999755859 0.60469377040863
122.930999755859 0.605087041854858
122.93399810791 0.605298042297363
122.93399810791 0.605691194534302
122.935997009277 0.605902194976807
122.940002441406 0.606899738311768
122.945999145508 0.607110738754272
122.952003479004 0.607312083244324
122.952003479004 0.607906699180603
122.958000183105 0.608117699623108
122.959999084473 0.608319044113159
122.959999084473 0.609518051147461
122.960998535156 0.609527587890625
122.960998535156 0.610323667526245
122.96199798584 0.610333204269409
122.96199798584 0.610726356506348
122.963996887207 0.610937356948853
122.963996887207 0.611934900283813
122.964996337891 0.611944437026978
122.964996337891 0.612337589263916
122.966003417969 0.61234724521637
122.966003417969 0.612740516662598
122.968002319336 0.612951517105103
122.96900177002 0.613152980804443
122.96900177002 0.613546133041382
122.971000671387 0.613757133483887
122.971000671387 0.614150285720825
122.972999572754 0.614159941673279
122.972999572754 0.614553213119507
122.974998474121 0.614562749862671
122.974998474121 0.614955902099609
122.976997375488 0.615166902542114
122.976997375488 0.615761637687683
122.978996276855 0.615972638130188
122.981002807617 0.616173982620239
122.981002807617 0.616567254066467
122.983001708984 0.616778254508972
122.984001159668 0.616979598999023
122.984001159668 0.617775678634644
122.986999511719 0.617986679077148
123.00700378418 0.622005224227905
123.01000213623 0.62221622467041
123.014999389648 0.623213768005371
123.019996643066 0.623424768447876
123.019996643066 0.623817920684814
123.024002075195 0.624028921127319
123.025001525879 0.62423038482666
123.025001525879 0.624623537063599
123.026000976562 0.624633073806763
123.026000976562 0.625026345252991
123.02799987793 0.625036001205444
123.02799987793 0.625429153442383
123.03099822998 0.625640153884888
123.03099822998 0.626033425331116
123.032997131348 0.626244425773621
123.032997131348 0.626637697219849
123.035003662109 0.626848697662354
123.035003662109 0.627241849899292
123.036003112793 0.627251386642456
123.036003112793 0.627644658088684
123.03800201416 0.627855658531189
123.047996520996 0.629064083099365
123.049003601074 0.629265546798706
123.049003601074 0.629658699035645
123.054000854492 0.629869699478149
123.054000854492 0.630262970924377
123.057998657227 0.630473971366882
123.057998657227 0.63086724281311
123.060997009277 0.630876779556274
123.060997009277 0.631269931793213
123.065002441406 0.631480932235718
123.071998596191 0.632286667823792
123.071998596191 0.632881283760071
123.074996948242 0.633092284202576
123.078002929688 0.633686900138855
123.080001831055 0.633696556091309
123.080001831055 0.634089708328247
123.083999633789 0.634300708770752
123.083999633789 0.63469398021698
123.087997436523 0.634904980659485
123.087997436523 0.635298252105713
123.089996337891 0.635509252548218
123.091003417969 0.635710597038269
123.091003417969 0.636103868484497
123.092002868652 0.636113405227661
123.092002868652 0.6365065574646
123.09400177002 0.636717557907104
123.096000671387 0.637120485305786
123.096000671387 0.637513637542725
123.097999572754 0.637523174285889
123.097999572754 0.637916564941406
123.099998474121 0.638127565383911
123.103996276855 0.638933181762695
123.103996276855 0.639326333999634
123.107002258301 0.639537334442139
123.107002258301 0.639930486679077
123.109001159668 0.640141487121582
123.113998413086 0.641148567199707
123.113998413086 0.641541838645935
123.11799621582 0.64175283908844
123.124000549316 0.642155647277832
123.124000549316 0.642548799514771
123.130996704102 0.642759799957275
123.138000488281 0.643364071846008
123.140998840332 0.6437668800354
123.140998840332 0.64436149597168
123.148002624512 0.644572496414185
123.149002075195 0.644965767860413
123.157997131348 0.645176768302917
123.157997131348 0.645570039749146
123.16300201416 0.64557957649231
123.16300201416 0.645972728729248
123.176002502441 0.646183729171753
123.198997497559 0.646989345550537
123.209999084473 0.64759373664856
123.21199798584 0.648188352584839
123.220001220703 0.648399353027344
123.230003356934 0.649195313453674
123.25 0.649406313896179
123.251998901367 0.649799585342407
123.272003173828 0.650010585784912
123.278999328613 0.650806665420532
123.289001464844 0.651017665863037
123.296997070312 0.65162181854248
123.301002502441 0.651823282241821
123.301002502441 0.65221643447876
123.30899810791 0.652427434921265
123.321998596191 0.653031587600708
123.323997497559 0.653424978256226
123.338996887207 0.65363597869873
123.342002868652 0.65423059463501
123.347999572754 0.654441595077515
123.388999938965 0.656254172325134
123.403999328613 0.656858444213867
123.404998779297 0.657251596450806
123.407997131348 0.657261252403259
123.407997131348 0.696928977966309
123.415000915527 0.697139978408813
123.440002441406 0.698147058486938
123.44100189209 0.698540210723877
123.446998596191 0.698751211166382
123.446998596191 0.69914448261261
123.457000732422 0.699355483055115
123.458000183105 0.699748754501343
123.463996887207 0.699959754943848
123.464996337891 0.700352907180786
123.472999572754 0.700563907623291
123.472999572754 0.700957179069519
123.482002258301 0.701168179512024
123.482002258301 0.701561450958252
123.486999511719 0.701772451400757
123.487998962402 0.702165603637695
123.498001098633 0.7023766040802
123.5 0.702769756317139
123.509002685547 0.702980756759644
123.512001037598 0.703575491905212
123.524002075195 0.703786492347717
123.524002075195 0.704179763793945
123.536003112793 0.70439076423645
123.536003112793 0.704783916473389
123.557998657227 0.704994916915894
123.568000793457 0.70620334148407
123.578002929688 0.706807613372803
123.584999084473 0.707210421562195
123.584999084473 0.707603693008423
123.59700012207 0.707814693450928
123.597999572754 0.708207845687866
123.607002258301 0.708418846130371
123.611999511719 0.709617733955383
123.620002746582 0.709828734397888
123.621002197266 0.710222005844116
123.633003234863 0.710433006286621
123.634002685547 0.71082615852356
123.640998840332 0.711037158966064
123.650001525879 0.711439967155457
123.65599822998 0.711842775344849
123.657997131348 0.712437391281128
123.664001464844 0.712648391723633
123.671997070312 0.713051319122314
123.676002502441 0.713252663612366
123.676002502441 0.713645935058594
123.681999206543 0.713856935501099
123.694000244141 0.715257167816162
123.702003479004 0.715468168258667
123.703002929688 0.715861320495605
123.717002868652 0.71607232093811
123.72200012207 0.716273784637451
123.72200012207 0.71666693687439
123.731002807617 0.716877937316895
123.732002258301 0.717079401016235
123.732002258301 0.717472553253174
123.740997314453 0.717683553695679
123.749000549316 0.718287825584412
123.753997802734 0.71888256072998
123.762001037598 0.719093561172485
123.769996643066 0.719697713851929
123.771003723145 0.720090866088867
123.77799987793 0.720301866531372
123.787002563477 0.720704793930054
123.787002563477 0.721097946166992
123.791000366211 0.721107482910156
123.791000366211 0.721500754356384
123.795997619629 0.721711754798889
123.796997070312 0.722105026245117
123.805000305176 0.722316026687622
123.817001342773 0.723121643066406
123.821998596191 0.723323106765747
123.821998596191 0.723716259002686
123.83699798584 0.72392725944519
123.84400177002 0.724732875823975
123.84400177002 0.725327491760254
123.853996276855 0.725538492202759
123.855003356934 0.7257399559021
123.855003356934 0.726133108139038
123.863998413086 0.726344108581543
123.886001586914 0.727744340896606
123.892997741699 0.727955341339111
123.893997192383 0.728348731994629
123.901000976562 0.728358268737793
123.901000976562 0.728751420974731
123.907997131348 0.728962421417236
123.931999206543 0.730573654174805
123.931999206543 0.730966925621033
123.936996459961 0.731177926063538
123.938003540039 0.731571197509766
123.942001342773 0.731782197952271
123.950996398926 0.732578277587891
123.957000732422 0.732789278030396
123.958999633789 0.732990622520447
123.958999633789 0.733383893966675
123.964996337891 0.73359489440918
123.966003417969 0.733988046646118
123.973999023438 0.734199047088623
123.976997375488 0.734793663024902
123.988998413086 0.735004663467407
123.988998413086 0.735397934913635
123.990997314453 0.735407590866089
123.990997314453 0.735800743103027
123.995002746582 0.735810279846191
123.995002746582 0.736203551292419
124.005996704102 0.736414551734924
124.013000488281 0.736817359924316
124.016998291016 0.737220168113708
124.016998291016 0.737613439559937
124.023002624512 0.737824440002441
124.023002624512 0.73821759223938
124.028999328613 0.738428592681885
124.040000915527 0.73943567276001
124.055000305176 0.741037368774414
124.061996459961 0.741248369216919
124.079002380371 0.742658138275146
124.080001831055 0.743051409721375
124.084999084473 0.743061065673828
124.084999084473 0.743454217910767
124.087997436523 0.743665218353271
124.088996887207 0.7440584897995
124.09700012207 0.744269490242004
124.103996276855 0.744864106178284
124.108001708984 0.745075106620789
124.108001708984 0.745468378067017
124.112998962402 0.745679378509521
124.113998413086 0.74607253074646
124.122001647949 0.746283531188965
124.126998901367 0.746887683868408
124.136001586914 0.747492074966431
124.136001586914 0.747885227203369
124.143997192383 0.748096227645874
124.143997192383 0.748489379882812
124.149002075195 0.748700380325317
124.153999328613 0.749103307723999
124.153999328613 0.749496459960938
124.157997131348 0.749505996704102
124.157997131348 0.74989926815033
124.16300201416 0.749908924102783
124.16300201416 0.750302076339722
124.171997070312 0.750513076782227
124.171997070312 0.750906348228455
124.178001403809 0.751117348670959
124.180999755859 0.751318693161011
124.180999755859 0.751711964607239
124.184997558594 0.751922965049744
124.194999694824 0.752527236938477
124.194999694824 0.752920389175415
124.198997497559 0.75313138961792
124.199996948242 0.753524661064148
124.204002380371 0.753735661506653
124.205001831055 0.754128932952881
124.208000183105 0.754138469696045
124.208000183105 0.754531621932983
124.218002319336 0.754742622375488
124.226997375488 0.755346894264221
124.226997375488 0.755740165710449
124.231002807617 0.755951166152954
124.232002258301 0.756344318389893
124.236999511719 0.756555318832397
124.237998962402 0.756948590278625
124.245002746582 0.75715959072113
124.246002197266 0.757552862167358
124.25 0.757562398910522
124.25 0.757955551147461
124.254997253418 0.757965207099915
124.254997253418 0.758358478546143
124.255996704102 0.758368015289307
124.255996704102 0.758761167526245
124.263999938965 0.75897216796875
124.263999938965 0.759365439414978
124.268997192383 0.759576439857483
124.275001525879 0.759979248046875
124.275001525879 0.760372519493103
124.27799987793 0.760382175445557
124.27799987793 0.760775327682495
124.28099822998 0.760986328125
124.282997131348 0.761187791824341
124.282997131348 0.761580944061279
124.293998718262 0.761791944503784
124.302001953125 0.762597560882568
124.303001403809 0.762990832328796
124.310997009277 0.763201832771301
124.315002441406 0.763806104660034
124.320999145508 0.764410257339478
124.320999145508 0.764803409576416
124.324996948242 0.765014410018921
124.332000732422 0.765417337417603
124.332000732422 0.765810489654541
124.333999633789 0.766021490097046
124.343002319336 0.766625761985779
124.34400177002 0.767019033432007
124.350997924805 0.767230033874512
124.352996826172 0.767824649810791
124.357002258301 0.767834186553955
124.357002258301 0.768227338790894
124.361999511719 0.768438339233398
124.369003295898 0.769042730331421
124.371002197266 0.769445419311523
124.371002197266 0.769838690757751
124.377998352051 0.770049691200256
124.378997802734 0.770251035690308
124.378997802734 0.770644307136536
124.379997253418 0.770653963088989
124.379997253418 0.771047115325928
124.389999389648 0.771258115768433
124.389999389648 0.771651268005371
124.392997741699 0.771862268447876
124.398002624512 0.772265195846558
124.398002624512 0.772658348083496
124.401000976562 0.772869348526001
124.401000976562 0.773262619972229
124.408996582031 0.773473620414734
124.408996582031 0.773866891860962
124.41300201416 0.774077892303467
124.420997619629 0.774480581283569
124.420997619629 0.774873852729797
124.430000305176 0.775084853172302
124.440002441406 0.776293277740479
124.446998596191 0.77669620513916
124.458999633789 0.777501821517944
124.5 0.78052282333374
124.528999328613 0.782527446746826
124.541999816895 0.782738447189331
124.544998168945 0.782939791679382
124.544998168945 0.78333306312561
124.550003051758 0.783544063568115
124.551002502441 0.783937215805054
124.555999755859 0.783946752548218
124.555999755859 0.798035860061646
124.560997009277 0.79804539680481
124.560997009277 0.798438549041748
124.56600189209 0.798448204994202
124.56600189209 0.79884147644043
124.574996948242 0.799052476882935
124.582000732422 0.799455165863037
124.583000183105 0.799848437309265
124.592002868652 0.80005943775177
124.59400177002 0.800452709197998
124.601997375488 0.800663709640503
124.601997375488 0.801258325576782
124.606002807617 0.801469326019287
124.607002258301 0.801862478256226
124.616996765137 0.801872134208679
124.616996765137 0.802265405654907
124.624000549316 0.802476406097412
124.628997802734 0.802677750587463
124.628997802734 0.803272485733032
124.637001037598 0.803483486175537
124.639999389648 0.80388617515564
124.639999389648 0.804298639297485
124.651000976562 0.80450963973999
124.651000976562 0.804902791976929
124.65599822998 0.805113792419434
124.664001464844 0.805516719818115
124.665000915527 0.805909872055054
124.672996520996 0.806120872497559
124.699996948242 0.808125376701355
124.71199798584 0.80833637714386
124.71199798584 0.808930993080139
124.725997924805 0.809141993522644
124.746002197266 0.809544801712036
124.746002197266 0.809937953948975
124.75700378418 0.810148954391479
124.758003234863 0.810542345046997
124.767997741699 0.810551881790161
124.767997741699 0.8109450340271
124.777000427246 0.811156034469604
124.783996582031 0.811357498168945
124.783996582031 0.813697576522827
124.794998168945 0.813908576965332
124.819999694824 0.814311504364014
124.825996398926 0.814915657043457
124.825996398926 0.815308928489685
124.871002197266 0.81551992893219
124.907997131348 0.816920161247253
124.921997070312 0.817131161689758
124.936996459961 0.817735433578491
124.947998046875 0.818339586257935
125.000999450684 0.819749474525452
125.000999450684 0.82014274597168
125.022003173828 0.820353746414185
125.039001464844 0.820948362350464
125.053001403809 0.821159362792969
125.061996459961 0.821562170982361
125.080001831055 0.821763515472412
125.080001831055 0.82215678691864
125.089996337891 0.822367787361145
125.107002258301 0.822770595550537
125.107002258301 0.823163747787476
125.125 0.82337474822998
125.153999328613 0.824583292007446
125.158996582031 0.825177907943726
125.181999206543 0.82538890838623
125.196998596191 0.826386332511902
125.212997436523 0.826597332954407
125.214996337891 0.826990604400635
125.228996276855 0.82720160484314
125.255996704102 0.828611373901367
125.255996704102 0.829004645347595
125.264999389648 0.8292156457901
125.265998840332 0.829608917236328
125.273002624512 0.829819917678833
125.276000976562 0.830414533615112
125.282997131348 0.830424070358276
125.282997131348 0.830817341804504
125.291000366211 0.831028342247009
125.310997009277 0.832236766815186
125.318000793457 0.832639575004578
125.318000793457 0.833032846450806
125.325996398926 0.833243846893311
125.325996398926 0.833636999130249
125.343002319336 0.833847999572754
125.343002319336 0.834241271018982
125.359001159668 0.834452271461487
125.361000061035 0.834855079650879
125.361000061035 0.835248231887817
125.361999511719 0.835257887840271
125.361999511719 0.835651159286499
125.362998962402 0.835660696029663
125.362998962402 0.836053967475891
125.36499786377 0.836264848709106
125.36499786377 0.836658239364624
125.366996765137 0.836869239807129
125.366996765137 0.837262392044067
125.369003295898 0.837473392486572
125.369003295898 0.837866544723511
125.371002197266 0.838077545166016
125.371002197266 0.838470816612244
125.372001647949 0.838480472564697
125.372001647949 0.838873624801636
125.373001098633 0.8388831615448
125.373001098633 0.839276552200317
125.375 0.839487552642822
125.375 0.840686321258545
125.375999450684 0.840695858001709
125.375999450684 0.841894745826721
125.376998901367 0.841904401779175
125.376998901367 0.84370744228363
125.377998352051 0.843717098236084
125.377998352051 0.845117330551147
125.378997802734 0.845126867294312
125.378997802734 0.845721483230591
125.379997253418 0.845731139183044
125.379997253418 0.846527099609375
125.380996704102 0.846536755561829
125.380996704102 0.847332715988159
125.38200378418 0.847342371940613
125.38200378418 0.847735643386841
125.384002685547 0.847946643829346
125.384002685547 0.848541259765625
125.38500213623 0.848550796508789
125.38500213623 0.848944067955017
125.387001037598 0.849155068397522
125.388000488281 0.849356412887573
125.388000488281 0.849951028823853
125.388999938965 0.849960684776306
125.388999938965 0.850555300712585
125.389999389648 0.850564956665039
125.389999389648 0.850958108901978
125.390998840332 0.850967645645142
125.390998840332 0.85136091709137
125.391998291016 0.851370573043823
125.391998291016 0.851763725280762
125.392997741699 0.851773262023926
125.392997741699 0.852367997169495
125.393997192383 0.852377653121948
125.393997192383 0.852972269058228
125.394996643066 0.852981805801392
125.394996643066 0.853777885437012
125.396003723145 0.853787422180176
125.396003723145 0.854180574417114
125.397003173828 0.854190230369568
125.397003173828 0.854583501815796
125.398002624512 0.85459303855896
125.398002624512 0.855187654495239
125.399002075195 0.855197310447693
125.399002075195 0.855993270874023
125.400001525879 0.856002926826477
125.400001525879 0.856597542762756
125.401000976562 0.85660719871521
125.401000976562 0.857000350952148
125.402000427246 0.857009887695312
125.402000427246 0.857403159141541
125.40299987793 0.857412815093994
125.40299987793 0.857805967330933
125.403999328613 0.857815504074097
125.403999328613 0.858208894729614
125.404998779297 0.858218431472778
125.404998779297 0.858611583709717
125.406997680664 0.858822584152222
125.410003662109 0.859024047851562
125.410003662109 0.859417200088501
125.412002563477 0.859628200531006
125.412002563477 0.860021471977234
125.414001464844 0.860232472419739
125.414001464844 0.860625743865967
125.415000915527 0.860635280609131
125.415000915527 0.86122989654541
125.416000366211 0.861239433288574
125.416000366211 0.861632823944092
125.416999816895 0.861642360687256
125.416999816895 0.862236976623535
125.417999267578 0.862246513366699
125.417999267578 0.862639784812927
125.418998718262 0.862649440765381
125.418998718262 0.86324405670166
125.419998168945 0.863253593444824
125.419998168945 0.863848209381104
125.420997619629 0.863857746124268
125.420997619629 0.864251136779785
125.421997070312 0.864260673522949
125.421997070312 0.864653825759888
125.422996520996 0.864663481712341
125.422996520996 0.865660905838013
125.424003601074 0.865670442581177
125.424003601074 0.866466522216797
125.425003051758 0.866476058959961
125.425003051758 0.867272138595581
125.426002502441 0.867281675338745
125.426002502441 0.868077754974365
125.427001953125 0.868087410926819
125.427001953125 0.86908483505249
125.428001403809 0.869094371795654
125.428001403809 0.870696067810059
125.429000854492 0.870705723762512
125.429000854492 0.872508764266968
125.430000305176 0.872518301010132
125.430000305176 0.873515844345093
125.430999755859 0.873525381088257
125.430999755859 0.87492561340332
125.431999206543 0.874935269355774
125.431999206543 0.875529885292053
125.432998657227 0.875539541244507
125.432998657227 0.876335501670837
125.43399810791 0.876345157623291
125.43399810791 0.877342581748962
125.434997558594 0.877352237701416
125.434997558594 0.878953814506531
125.435997009277 0.878963470458984
125.435997009277 0.879960894584656
125.436996459961 0.87997043132782
125.436996459961 0.881572127342224
125.438003540039 0.881581783294678
125.438003540039 0.88257908821106
125.439002990723 0.882588744163513
125.439002990723 0.883989095687866
125.440002441406 0.88399863243103
125.440002441406 0.885600328445435
125.44100189209 0.885609865188599
125.44100189209 0.887211561203003
125.442001342773 0.887221097946167
125.442001342773 0.887614369392395
125.444000244141 0.8878253698349
125.444000244141 0.888419985771179
125.444999694824 0.888429641723633
125.444999694824 0.888822793960571
125.445999145508 0.888832330703735
125.445999145508 0.889225721359253
125.446998596191 0.889235258102417
125.446998596191 0.889829874038696
125.447998046875 0.88983941078186
125.447998046875 0.890232682228088
125.449996948242 0.890443682670593
125.449996948242 0.891239643096924
125.450996398926 0.891249299049377
125.450996398926 0.891642570495605
125.452003479004 0.89165210723877
125.452003479004 0.892246723175049
125.453002929688 0.892256259918213
125.453002929688 0.893052339553833
125.454002380371 0.893061995506287
125.454002380371 0.893455266952515
125.455001831055 0.893464803695679
125.455001831055 0.894260883331299
125.456001281738 0.894270420074463
125.456001281738 0.894663572311401
125.457000732422 0.894673228263855
125.457000732422 0.895267844200134
125.458000183105 0.895277500152588
125.458000183105 0.895670652389526
125.458999633789 0.89568030834198
125.458999633789 0.896073579788208
125.459999084473 0.896083116531372
125.459999084473 0.896879196166992
125.46199798584 0.897090196609497
125.46199798584 0.897483348846436
125.462997436523 0.8974928855896
125.462997436523 0.898087501525879
125.464996337891 0.898298501968384
125.464996337891 0.898893237113953
125.466003417969 0.898902893066406
125.466003417969 0.899296045303345
125.468002319336 0.89950704574585
125.468002319336 0.900101661682129
125.46900177002 0.900111198425293
125.46900177002 0.900504469871521
125.470001220703 0.900514125823975
125.470001220703 0.901310086250305
125.47200012207 0.90152108669281
125.47200012207 0.901914358139038
125.472999572754 0.901923894882202
125.472999572754 0.90231716632843
125.473999023438 0.902326822280884
125.473999023438 0.902921438217163
125.475997924805 0.903132438659668
125.475997924805 0.903525590896606
125.476997375488 0.903535127639771
125.476997375488 0.903928399085999
125.477996826172 0.903938055038452
125.477996826172 0.904331207275391
125.478996276855 0.904340744018555
125.478996276855 0.904734134674072
125.480003356934 0.904743671417236
125.480003356934 0.905338287353516
125.481002807617 0.90534782409668
125.481002807617 0.905741095542908
125.483001708984 0.905750751495361
125.483001708984 0.906345367431641
125.485000610352 0.906556367874146
125.485000610352 0.907150983810425
125.486000061035 0.907160520553589
125.486000061035 0.907553672790527
125.486999511719 0.907563328742981
125.486999511719 0.907956600189209
125.487998962402 0.907966136932373
125.487998962402 0.908359408378601
125.488998413086 0.908369064331055
125.488998413086 0.908963680267334
125.490997314453 0.909174680709839
125.490997314453 0.909769296646118
125.491996765137 0.909778833389282
125.491996765137 0.910171985626221
125.49299621582 0.910181641578674
125.49299621582 0.910574913024902
125.494003295898 0.910584449768066
125.494003295898 0.910977721214294
125.496002197266 0.91118860244751
125.496002197266 0.911581993103027
125.497001647949 0.911591529846191
125.497001647949 0.91198468208313
125.498001098633 0.911994338035583
125.498001098633 0.912588953971863
125.499000549316 0.912598609924316
125.499000549316 0.912991762161255
125.500999450684 0.91320276260376
125.500999450684 0.913595914840698
125.503997802734 0.913806915283203
125.503997802734 0.914200305938721
125.505996704102 0.914411306381226
125.505996704102 0.914804458618164
125.508003234863 0.915015459060669
125.508003234863 0.915610074996948
125.509002685547 0.915619611740112
125.509002685547 0.91601288318634
125.51000213623 0.916022539138794
125.51000213623 0.916617155075073
125.512001037598 0.916828155517578
125.512001037598 0.917422771453857
125.513000488281 0.917432308197021
125.513000488281 0.91782557964325
125.513999938965 0.917835235595703
125.513999938965 0.918429851531982
125.514999389648 0.918439388275146
125.514999389648 0.918832540512085
125.515998840332 0.918842196464539
125.515998840332 0.919235467910767
125.517997741699 0.919446468353271
125.517997741699 0.920242428779602
125.518997192383 0.920252084732056
125.518997192383 0.920846700668335
125.521003723145 0.92105770111084
125.521003723145 0.921652317047119
125.522003173828 0.921661853790283
125.522003173828 0.922055125236511
125.524002075195 0.922266125679016
125.524002075195 0.922659397125244
125.526000976562 0.922870397567749
125.526000976562 0.923263549804688
125.527000427246 0.923273086547852
125.527000427246 0.924069166183472
125.528999328613 0.924280166625977
125.528999328613 0.924874782562256
125.529998779297 0.924884438514709
125.529998779297 0.925479054450989
125.53099822998 0.925488710403442
125.53099822998 0.925881862640381
125.531997680664 0.925891399383545
125.531997680664 0.926486015319824
125.532997131348 0.926495671272278
125.532997131348 0.927090406417847
125.533996582031 0.927099943161011
125.533996582031 0.927493095397949
125.535003662109 0.927502751350403
125.535003662109 0.927896022796631
125.536003112793 0.927905559539795
125.536003112793 0.928500175476074
125.53800201416 0.928711175918579
125.540000915527 0.92891263961792
125.540000915527 0.929305791854858
125.541999816895 0.929315328598022
125.541999816895 0.92970871925354
125.543998718262 0.929919600486755
125.544998168945 0.930121064186096
125.544998168945 0.930514335632324
125.546997070312 0.930523872375488
125.546997070312 0.930917024612427
125.550003051758 0.931128025054932
125.553001403809 0.931530952453613
125.553001403809 0.931924104690552
125.554000854492 0.931933641433716
125.554000854492 0.932528257369995
125.555999755859 0.9327392578125
125.555999755859 0.933333992958069
125.556999206543 0.933343648910522
125.556999206543 0.933736801147461
125.55899810791 0.933746337890625
125.55899810791 0.934542417526245
125.559997558594 0.934551954269409
125.559997558594 0.934945225715637
125.561996459961 0.935156226158142
125.561996459961 0.935750842094421
125.564002990723 0.935961842536926
125.564002990723 0.936556577682495
125.565002441406 0.936566114425659
125.565002441406 0.936959266662598
125.567001342773 0.936968922615051
125.567001342773 0.937362194061279
125.569000244141 0.937573194503784
125.569999694824 0.937774538993835
125.569999694824 0.938167810440063
125.571998596191 0.938378810882568
125.575996398926 0.939174890518188
125.580001831055 0.939385890960693
125.581001281738 0.939779043197632
125.585998535156 0.939788579940796
125.585998535156 0.940181851387024
125.587997436523 0.940392851829529
125.592002868652 0.940997123718262
125.593002319336 0.941198468208313
125.593002319336 0.941591739654541
125.595001220703 0.941802740097046
125.595001220703 0.942195892333984
125.596000671387 0.942205429077148
125.596000671387 0.942800164222717
125.598999023438 0.943011164665222
125.598999023438 0.943605780601501
125.601997375488 0.943816781044006
125.601997375488 0.944411396980286
125.603996276855 0.944622397422791
125.605003356934 0.944823741912842
125.605003356934 0.94521701335907
125.608001708984 0.945428013801575
125.609001159668 0.945821285247803
125.620002746582 0.946032285690308
125.620002746582 0.946626901626587
125.624000549316 0.946837902069092
125.624000549316 0.94723105430603
125.627998352051 0.947442054748535
125.627998352051 0.947835326194763
125.630996704102 0.948046326637268
125.634002685547 0.948641061782837
125.637001037598 0.948852062225342
125.639999389648 0.949053406715393
125.639999389648 0.949446678161621
125.643997192383 0.949657678604126
125.657997131348 0.952669143676758
125.662002563477 0.952880144119263
125.66300201416 0.953273296356201
125.666000366211 0.953282952308655
125.666000366211 0.953676223754883
125.670997619629 0.953685760498047
125.670997619629 0.954078912734985
125.674003601074 0.95428991317749
125.680999755859 0.955690264701843
125.682998657227 0.955699920654297
125.682998657227 0.956093072891235
125.689002990723 0.95630407333374
125.69100189209 0.956505537033081
125.69100189209 0.95689868927002
125.694999694824 0.957109689712524
125.694999694824 0.957502841949463
125.698997497559 0.957713842391968
125.699996948242 0.957915306091309
125.699996948242 0.958308577537537
125.703002929688 0.95831823348999
125.703002929688 0.958711385726929
125.707000732422 0.958922386169434
125.71199798584 0.959526538848877
125.71199798584 0.959919810295105
125.716003417969 0.959929466247559
125.716003417969 0.960322618484497
125.720001220703 0.960533618927002
125.723999023438 0.961137771606445
125.725997924805 0.961339235305786
125.725997924805 0.961732506752014
125.733001708984 0.961943507194519
125.747001647949 0.963151931762695
125.747001647949 0.963545083999634
125.75 0.963554739952087
125.75 0.963948011398315
125.753997802734 0.96415901184082
125.75700378418 0.964561820030212
125.75700378418 0.96495509147644
125.763999938965 0.965166091918945
125.763999938965 0.965559244155884
125.771003723145 0.965770244598389
125.771003723145 0.966364860534668
125.775001525879 0.966575860977173
125.775001525879 0.966969013214111
125.77799987793 0.966978669166565
125.77799987793 0.967371940612793
125.78099822998 0.967582941055298
125.78099822998 0.967976093292236
125.783996582031 0.968187093734741
125.790000915527 0.969385981559753
125.792999267578 0.969596982002258
125.796997070312 0.97059440612793
125.801002502441 0.970805406570435
125.80899810791 0.971409678459167
125.80899810791 0.971802949905396
125.814002990723 0.9720139503479
125.819000244141 0.972618103027344
125.821998596191 0.973020911216736
125.821998596191 0.973414182662964
125.830001831055 0.973625183105469
125.830001831055 0.974018335342407
125.833999633789 0.974027991294861
125.833999633789 0.974421262741089
125.837997436523 0.974430799484253
125.837997436523 0.974823951721191
125.843002319336 0.975034952163696
125.855003356934 0.976042032241821
125.861999511719 0.976646184921265
125.861999511719 0.977039575576782
125.866996765137 0.977250576019287
125.871002197266 0.978046536445618
125.875 0.978257536888123
125.878997802734 0.978861808776855
125.888000488281 0.97966742515564
125.891998291016 0.980271577835083
125.896003723145 0.981067657470703
125.901000976562 0.981278657913208
125.908996582031 0.982084274291992
125.916999816895 0.982487082481384
125.916999816895 0.983081817626953
125.920997619629 0.983091354370117
125.920997619629 0.983484506607056
125.925003051758 0.983494162559509
125.925003051758 0.983887434005737
125.929000854492 0.984098434448242
125.94100189209 0.985105395317078
125.945999145508 0.986102819442749
125.948997497559 0.986112356185913
125.948997497559 0.986505746841431
125.953002929688 0.986515283584595
125.953002929688 0.986908435821533
125.957000732422 0.987119436264038
125.962997436523 0.988519668579102
125.966003417969 0.988529324531555
125.966003417969 0.988922595977783
125.96900177002 0.989133596420288
125.96900177002 0.989526748657227
125.97200012207 0.98953640460968
125.97200012207 0.989929676055908
125.974998474121 0.990140676498413
125.978996276855 0.990744829177856
125.978996276855 0.991137981414795
125.982002258301 0.9913489818573
125.985000610352 0.991550445556641
125.985000610352 0.991943597793579
125.988998413086 0.992154598236084
125.988998413086 0.992749333381653
125.990997314453 0.992960333824158
125.991996765137 0.993161678314209
125.991996765137 0.993554949760437
125.995002746582 0.993765950202942
126.000999450684 0.994964838027954
126.002998352051 0.994974374771118
126.002998352051 0.995367646217346
126.00700378418 0.995578527450562
126.015998840332 0.996576070785522
126.025001525879 0.996787071228027
126.067001342773 0.998398303985596
126.081001281738 0.999002575874329
126.125999450684 0.999798536300659
126.140998840332 1


==> fig/simulationresultsECDF-V2VnoRIS.tsv <==
100.887001037598 8.34465026855469e-06
100.930000305176 0.000530600547790527
100.947998046875 0.00104475021362305
101.000999450684 0.00140130519866943
101.001998901367 0.00174117088317871
101.078002929688 0.0020977258682251
101.208000183105 0.00296831130981445
101.386001586914 0.00383889675140381
101.845001220703 0.00523185729980469
102.273002624512 0.00679075717926025
102.416000366211 0.00714719295501709
102.425003051758 0.00783538818359375
102.444999694824 0.00819194316864014
102.477996826172 0.00906252861022949
102.581001281738 0.0106296539306641
102.582000732422 0.0109696388244629
102.599998474121 0.0113261938095093
102.611000061035 0.0118402242660522
102.640998840332 0.0121967792510986
102.643997192383 0.0127108097076416
102.670997619629 0.013067364692688
102.674003601074 0.0134073495864868
102.704002380371 0.0137637853622437
102.714996337891 0.0142779350280762
102.817001342773 0.014634370803833
102.818000793457 0.0149743556976318
102.886001586914 0.0153309106826782
102.894996643066 0.0156708955764771
102.977996826172 0.0160274505615234
102.990997314453 0.0163673162460327
103.067001342773 0.0167238712310791
103.101997375488 0.0172462463378906
103.130996704102 0.0177602767944336
103.231002807617 0.01811683177948
103.233001708984 0.0184568166732788
103.249000549316 0.0186392068862915
103.275001525879 0.0195015668869019
103.332000732422 0.0198580026626587
103.376998901367 0.0210685729980469
103.416999816895 0.0214169025421143
103.498001098633 0.0222957134246826
103.53099822998 0.0228180885314941
103.53800201416 0.023158073425293
103.596000671387 0.0235146284103394
103.65599822998 0.0240370035171509
103.677001953125 0.0245592594146729
103.686996459961 0.0250734090805054
103.746002197266 0.0254299640655518
103.829002380371 0.0261263847351074
103.851997375488 0.0266487598419189
103.853996276855 0.0269887447357178
103.891998291016 0.0273451805114746
103.90299987793 0.0276851654052734
103.939002990723 0.0280333757400513
103.952003479004 0.0283899307250977
104.055000305176 0.0294346809387207
104.100997924805 0.0306452512741089
104.161003112793 0.0309934616088867
104.188003540039 0.0313500165939331
104.263999938965 0.0323947668075562
104.297996520996 0.0330829620361328
104.363998413086 0.0334395170211792
104.389999389648 0.0341359376907349
104.419998168945 0.0346583127975464
104.490997314453 0.0357030630111694
104.522003173828 0.036225438117981
104.561996459961 0.0367478132247925
104.588996887207 0.0372618436813354
104.629997253418 0.0376183986663818
104.638000488281 0.0381324291229248
104.677001953125 0.0383148193359375
104.680999755859 0.0390030145645142
104.753997802734 0.0393595695495605
104.755996704102 0.0396995544433594
104.779998779297 0.0400559902191162
104.921997070312 0.0423113107681274
105.019996643066 0.0426678657531738
105.025001525879 0.0433560609817505
105.075996398926 0.0437126159667969
105.078002929688 0.0440524816513062
105.115997314453 0.0444090366363525
105.22200012207 0.0456279516220093
105.252998352051 0.0461503267288208
105.300003051758 0.0473607778549194
105.34400177002 0.0477173328399658
105.476997375488 0.0492844581604004
105.533996582031 0.0498068332672119
105.662002563477 0.0517221689224243
105.694999694824 0.0522445440292358
105.818000793457 0.0539857149124146
105.877998352051 0.0557186603546143
105.954002380371 0.0560750961303711
106.037002563477 0.0572940111160278
106.039001464844 0.0576339960098267
106.070999145508 0.0579904317855835
106.074996948242 0.0583304166793823
106.112998962402 0.0586869716644287
106.124000549316 0.0590269565582275
106.194000244141 0.0593833923339844
106.196998596191 0.0598975419998169
106.226997375488 0.0602540969848633
106.28099822998 0.0607764720916748
106.323997497559 0.0616470575332642
106.36499786377 0.0621694326400757
106.404998779297 0.063040018081665
106.448997497559 0.0635623931884766
106.61499786377 0.0661741495132446
106.626998901367 0.0666881799697876
106.69100189209 0.067044734954834
106.696998596191 0.067558765411377
106.732002258301 0.0679153203964233
106.733001708984 0.0682553052902222
106.778999328613 0.0686118602752686
106.78099822998 0.0689518451690674
106.856002807617 0.0693082809448242
106.862998962402 0.0699964761734009
106.887001037598 0.0703530311584473
106.966003417969 0.0717459917068481
106.97200012207 0.0722601413726807
107.023002624512 0.0726083517074585
107.061996459961 0.073138952255249
107.099998474121 0.0736613273620605
107.127998352051 0.0750460624694824
107.156997680664 0.0752284526824951
107.177001953125 0.0759248733520508
107.194999694824 0.0766130685806274
107.250999450684 0.0769696235656738
107.292999267578 0.0778402090072632
107.304000854492 0.0783625841140747
107.34400177002 0.0792331695556641
107.348999023438 0.0799213647842407
107.398002624512 0.0802779197692871
107.453002929688 0.0811485052108765
107.500999450684 0.0820190906524658
107.508003234863 0.0825414657592773
107.511001586914 0.0828814506530762
107.537002563477 0.0832380056381226
107.567001342773 0.0837603807449341
107.583999633789 0.0844485759735107
107.627998352051 0.0848050117492676
107.653999328613 0.0853273868560791
107.657997131348 0.0858497619628906
107.668998718262 0.0865379571914673
107.72200012207 0.0868945121765137
107.724998474121 0.0872344970703125
107.761001586914 0.0875910520553589
107.781997680664 0.0881133079528809
107.800003051758 0.0886274576187134
107.819000244141 0.0889840126037598
107.835998535156 0.0895063877105713
107.83699798584 0.0898462533950806
107.888000488281 0.090202808380127
107.888999938965 0.0905427932739258
107.93399810791 0.0908992290496826
107.964996337891 0.0914216041564941
108.002998352051 0.0924663543701172
108.039001464844 0.0931628942489624
108.046997070312 0.0938510894775391
108.093002319336 0.0942075252532959
108.095001220703 0.0945475101470947
108.126998901367 0.0949040651321411
108.180999755859 0.0959653854370117
108.181999206543 0.0963053703308105
108.195999145508 0.0966618061065674
108.198997497559 0.0970101356506348
108.255996704102 0.0980548858642578
108.25700378418 0.0987429618835449
108.28099822998 0.0990995168685913
108.317001342773 0.0996218919754028
108.349998474121 0.100144267082214
108.361000061035 0.100666642189026
108.407997131348 0.101189017295837
108.436996459961 0.101885437965393
108.444999694824 0.102407813072205
108.467002868652 0.102930188179016
108.468002319336 0.103270173072815
108.491996765137 0.103626728057861
108.620002746582 0.106064319610596
108.638999938965 0.106760859489441
108.664001464844 0.107457399368286
108.669998168945 0.108145475387573
108.708000183105 0.10850203037262
108.710998535156 0.108842015266418
108.736999511719 0.109190225601196
108.755996704102 0.109546780586243
108.785003662109 0.110069155693054
108.786003112793 0.110583186149597
108.807998657227 0.110939741134644
108.809997558594 0.111453771591187
108.848999023438 0.111810326576233
108.888999938965 0.112846851348877
108.921997070312 0.113203287124634
108.932998657227 0.114065647125244
108.974998474121 0.114422202110291
108.977996826172 0.114936232566833
109.000999450684 0.11529278755188
109.065002441406 0.116163372993469
109.109001159668 0.117730498313904
109.223999023438 0.120508074760437
109.251998901367 0.12069046497345
109.265998840332 0.121387004852295
109.287002563477 0.122597575187683
109.307998657227 0.122954130172729
109.328002929688 0.123476505279541
109.331001281738 0.123990535736084
109.358001708984 0.12434709072113
109.369003295898 0.124861121177673
109.392997741699 0.12521767616272
109.414001464844 0.125740051269531
109.421997070312 0.126254081726074
109.439002990723 0.126610636711121
109.460998535156 0.127133011817932
109.47200012207 0.127995252609253
109.498001098633 0.128351807594299
109.499000549316 0.128691792488098
109.522003173828 0.129048347473145
109.554000854492 0.1297447681427
109.555999755859 0.130084753036499
109.584999084473 0.130441308021545
109.609001159668 0.130963683128357
109.622001647949 0.132000088691711
109.639999389648 0.132356643676758
109.641998291016 0.132696509361267
109.681999206543 0.133053064346313
109.713996887207 0.133749604225159
109.732002258301 0.134271860122681
109.73999786377 0.134786009788513
109.75700378418 0.13514256477356
109.775001525879 0.135664939880371
109.800003051758 0.136353135108948
109.824996948242 0.136709570884705
109.833000183105 0.137397766113281
109.855003356934 0.137754321098328
109.886001586914 0.138276696205139
109.888999938965 0.138790726661682
109.919998168945 0.139147281646729
109.920997619629 0.139487266540527
109.929000854492 0.139843821525574
109.970001220703 0.141062617301941
109.97200012207 0.14140260219574
110.012001037598 0.141759157180786
110.03800201416 0.143317937850952
110.063003540039 0.143674492835999
110.102996826172 0.144719123840332
110.105003356934 0.145233273506165
110.133003234863 0.145589828491211
110.206001281738 0.147670984268188
110.232002258301 0.148027420043945
110.23999786377 0.149063944816589
110.273002624512 0.149420380592346
110.276000976562 0.149760365486145
110.309997558594 0.150116920471191
110.348999023438 0.150987505912781
110.373001098633 0.152198076248169
110.410003662109 0.152554631233215
110.429000854492 0.153077006340027
110.439002990723 0.153599262237549
110.440002441406 0.153939247131348
110.46900177002 0.154295802116394
110.481002807617 0.154992341995239
110.505996704102 0.155688762664795
110.50700378418 0.156028747558594
110.525001525879 0.15638530254364
110.526000976562 0.156725168228149
110.540000915527 0.156973958015442
110.56600189209 0.157836198806763
110.611999511719 0.158192753791809
110.623001098633 0.158880949020386
110.647003173828 0.159237504005432
110.649002075195 0.159751653671265
110.669998168945 0.160108089447021
110.694000244141 0.161152839660645
110.800003051758 0.163068175315857
110.818000793457 0.163764715194702
110.842002868652 0.164626955986023
110.873001098633 0.164809346199036
110.916999816895 0.165854096412659
110.964996337891 0.16724705696106
111.004997253418 0.167769432067871
111.00700378418 0.16810941696167
111.026000976562 0.168465852737427
111.053001403809 0.169162392616272
111.067001342773 0.169684767723083
111.074996948242 0.170024752616882
111.116996765137 0.170381307601929
111.164001464844 0.171425938606262
111.169998168945 0.172114133834839
111.180000305176 0.172470688819885
111.208000183105 0.172993063926697
111.208999633789 0.173333048820496
111.230003356934 0.173689484596252
111.279998779297 0.174211859703064
111.28800201416 0.174560189247131
111.291000366211 0.175248384475708
111.313003540039 0.175604820251465
111.334999084473 0.176127195358276
111.347999572754 0.176649570465088
111.352996826172 0.176989555358887
111.398002624512 0.177346110343933
111.40599822998 0.178042531013489
111.43399810791 0.178739070892334
111.434997558594 0.179078936576843
111.460998535156 0.17943549156189
111.462997436523 0.179775476455688
111.48999786377 0.180132031440735
111.526000976562 0.181002616882324
111.541000366211 0.181516647338867
111.555000305176 0.181524991989136
111.555000305176 0.182039022445679
111.569999694824 0.182221412658691
111.584999084473 0.183083772659302
111.648002624512 0.183440327644348
111.657997131348 0.184128522872925
111.665000915527 0.184484958648682
111.678001403809 0.185173273086548
111.702003479004 0.185529708862305
111.805000305176 0.188315629959106
111.824996948242 0.188663959503174
111.839996337891 0.18935215473175
111.866996765137 0.189708590507507
111.871002197266 0.19022274017334
111.901000976562 0.190579175949097
111.91300201416 0.191101551055908
111.946998596191 0.192146301269531
111.970001220703 0.192834496498108
112.011001586914 0.193191051483154
112.018997192383 0.19388747215271
112.031997680664 0.19474983215332
112.068000793457 0.195106387138367
112.096000671387 0.195794582366943
112.122001647949 0.19615113735199
112.143997192383 0.196499347686768
112.146003723145 0.197013378143311
112.160003662109 0.197369933128357
112.161003112793 0.197709918022156
112.189002990723 0.198066473007202
112.222999572754 0.199102878570557
112.241996765137 0.199459433555603
112.244003295898 0.199799299240112
112.267997741699 0.200155854225159
112.272003173828 0.200495839118958
112.290000915527 0.200852394104004
112.327003479004 0.202062964439392
112.350997924805 0.202419400215149
112.380996704102 0.203115940093994
112.390998840332 0.20381236076355
112.422996520996 0.204508900642395
112.43399810791 0.205379486083984
112.440002441406 0.205719470977783
112.470001220703 0.20607602596283
112.500999450684 0.206946611404419
112.513000488281 0.207634806632996
112.542999267578 0.207983016967773
112.551002502441 0.20833957195282
112.580001831055 0.209558367729187
112.58699798584 0.21007251739502
112.620002746582 0.210428953170776
112.720001220703 0.213563203811646
112.72200012207 0.213903188705444
112.740997314453 0.214259624481201
112.74299621582 0.214599609375
112.763999938965 0.214781999588013
112.767997741699 0.215296030044556
112.783996582031 0.215652585029602
112.831001281738 0.216697335243225
112.832000732422 0.217037320137024
112.845001220703 0.217219710350037
112.86499786377 0.217916250228882
112.869003295898 0.218256115913391
112.898002624512 0.218612670898438
112.899002075195 0.218952655792236
112.912002563477 0.219309091567993
112.914001464844 0.219649076461792
112.934997558594 0.220005631446838
112.959999084473 0.221042037010193
112.984001159668 0.221398591995239
113.005996704102 0.221920967102051
113.005996704102 0.222434997558594
113.013999938965 0.22279155254364
113.041000366211 0.223313927650452
113.053001403809 0.224176287651062
113.069999694824 0.224532842636108
113.100997924805 0.225569248199463
113.127998352051 0.22592568397522
113.138000488281 0.226439833641052
113.154998779297 0.226796388626099
113.15599822998 0.227136254310608
113.16300201416 0.227492809295654
113.165000915527 0.228006839752197
113.188003540039 0.228363394737244
113.207000732422 0.229059934616089
113.238998413086 0.229756355285645
113.238998413086 0.231315135955811
113.244003295898 0.231671690940857
113.25700378418 0.231845855712891
113.25700378418 0.23357880115509
113.264999389648 0.233935356140137
113.264999389648 0.234971761703491
113.266998291016 0.23497998714447
113.266998291016 0.239150643348694
113.268997192383 0.23950719833374
113.268997192383 0.240717649459839
113.276000976562 0.240900158882141
113.276000976562 0.241936564445496
113.295997619629 0.242293119430542
113.30899810791 0.242815494537354
113.30899810791 0.245941281318665
113.311996459961 0.246123790740967
113.31600189209 0.246646165847778
113.31600189209 0.247508406639099
113.327003479004 0.247864961624146
113.327003479004 0.250642538070679
113.331001281738 0.250650882720947
113.331001281738 0.251861453056335
113.334999084473 0.251869678497314
113.334999084473 0.252557873725891
113.339996337891 0.252914428710938
113.339996337891 0.25569212436676
113.343002319336 0.255874514579773
113.343002319336 0.256736755371094
113.34700012207 0.256745100021362
113.34700012207 0.258652210235596
113.353996276855 0.259008646011353
113.353996276855 0.262134552001953
113.369003295898 0.262491106987
113.373001098633 0.262665271759033
113.373001098633 0.26335334777832
113.375999450684 0.263535737991333
113.378997802734 0.2638840675354
113.378997802734 0.265791058540344
113.38200378418 0.266147613525391
113.383003234863 0.266321778297424
113.383003234863 0.266835808753967
113.384002685547 0.266844034194946
113.384002685547 0.274148941040039
113.390998840332 0.274505376815796
113.390998840332 0.276412487030029
113.394996643066 0.276594877243042
113.398002624512 0.277117252349854
113.398002624512 0.27780544757843
113.400001525879 0.277813673019409
113.400001525879 0.280765533447266
113.40599822998 0.281121969223022
113.407997131348 0.281635999679565
113.412002563477 0.281644344329834
113.412002563477 0.282506704330444
113.416000366211 0.282863140106201
113.422996520996 0.283385515213013
113.431999206543 0.284422039985657
113.450996398926 0.284778594970703
113.460998535156 0.28546667098999
113.47200012207 0.285649180412292
113.47200012207 0.286859750747681
113.472999572754 0.28686797618866
113.472999572754 0.288078546524048
113.473999023438 0.288086891174316
113.473999023438 0.288600921630859
113.481002807617 0.288783311843872
113.481002807617 0.289297342300415
113.483001708984 0.289305686950684
113.483001708984 0.289819717407227
113.490997314453 0.290176272392273
113.491996765137 0.290516257286072
113.508003234863 0.290872812271118
113.525001525879 0.291221022605896
113.549003601074 0.292613983154297
113.549003601074 0.293302178382874
113.550003051758 0.293310403823853
113.550003051758 0.296436309814453
113.551002502441 0.296444654464722
113.551002502441 0.296958684921265
113.56600189209 0.297315239906311
113.584999084473 0.297837615013123
113.58699798584 0.2981858253479
113.58699798584 0.302356481552124
113.598999023438 0.302712917327881
113.599998474121 0.302887082099915
113.599998474121 0.310191869735718
113.610000610352 0.310548424720764
113.611999511719 0.311062455177307
113.666999816895 0.311419010162354
113.720001220703 0.312986135482788
113.723999023438 0.313326001167297
113.777000427246 0.313682556152344
113.783996582031 0.314022541046143
113.821998596191 0.314379096031189
113.850997924805 0.315249681472778
113.862998962402 0.315937876701355
113.900001525879 0.316294431686401
113.930999755859 0.316816806793213
113.97200012207 0.317339062690735
114.000999450684 0.318375587463379
114.055999755859 0.318732023239136
114.101997375488 0.319254398345947
114.115997314453 0.320290803909302
114.141998291016 0.320647358894348
114.146003723145 0.320987343788147
114.184997558594 0.321343898773193
114.236000061035 0.321866273880005
114.274002075195 0.323250889778137
114.321998596191 0.323607444763184
114.359001159668 0.324478030204773
114.398002624512 0.325688600540161
114.435997009277 0.326045155525208
114.468002319336 0.326567530632019
114.46900177002 0.326907396316528
114.5 0.327263951301575
114.50700378418 0.327778100967407
114.542999267578 0.328134536743164
114.569999694824 0.328656911849976
114.573997497559 0.328996896743774
114.610000610352 0.329353451728821
114.640998840332 0.330215692520142
114.674003601074 0.330572247505188
114.678001403809 0.331086397171021
114.727996826172 0.331442832946777
114.778999328613 0.333009958267212
114.781997680664 0.333349943161011
114.815002441406 0.333706378936768
114.860000610352 0.334577083587646
114.88500213623 0.335099458694458
114.945999145508 0.336832284927368
114.978996276855 0.337188839912415
114.986999511719 0.337702989578247
115.016998291016 0.338051199913025
115.028999328613 0.338407754898071
115.049003601074 0.338930130004883
115.080001831055 0.339452505111694
115.148002624512 0.341019511222839
115.149002075195 0.341359496116638
115.171997070312 0.341716051101685
115.196998596191 0.34241247177124
115.222999572754 0.342934846878052
115.253997802734 0.343631267547607
115.267997741699 0.34414541721344
115.289001464844 0.344501972198486
115.292999267578 0.345016002655029
115.320999145508 0.345372557640076
115.322998046875 0.345712423324585
115.349998474121 0.346068978309631
115.390998840332 0.346931338310242
115.415000915527 0.347287893295288
115.419998168945 0.347976088523865
115.43399810791 0.348332643508911
115.436996459961 0.34867250919342
115.458000183105 0.349029064178467
115.468002319336 0.34954309463501
115.516998291016 0.349899649620056
115.517997741699 0.350239634513855
115.535003662109 0.350596189498901
115.536003112793 0.3509361743927
115.547996520996 0.351292610168457
115.625999450684 0.353033781051636
115.666999816895 0.353556156158447
115.667999267578 0.353896141052246
115.692001342773 0.354252696037292
115.718002319336 0.355123281478882
115.767997741699 0.355819821357727
115.790000915527 0.356168031692505
115.800003051758 0.357204437255859
115.810997009277 0.357386827468872
115.825996398926 0.358249187469482
115.841003417969 0.358605742454529
115.897003173828 0.359302163124084
115.91300201416 0.359824538230896
115.916000366211 0.360338687896729
115.936996459961 0.360695123672485
115.946998596191 0.361043453216553
115.99299621582 0.361739873886108
115.994003295898 0.362079858779907
116.032997131348 0.362436294555664
116.040000915527 0.363298654556274
116.05899810791 0.363646984100342
116.078002929688 0.364003419876099
116.089996337891 0.36452579498291
116.153999328613 0.3653963804245
116.15599822998 0.365910530090332
116.171997070312 0.366266965866089
116.177001953125 0.366781115531921
116.194999694824 0.367137670516968
116.200996398926 0.367477536201477
116.250999450684 0.367834091186523
116.251998901367 0.368348121643066
116.278999328613 0.368704676628113
116.282997131348 0.369567036628723
116.295997619629 0.36992359161377
116.345001220703 0.370620012283325
116.346000671387 0.370959997177124
116.374000549316 0.37131655216217
116.375 0.37165641784668
116.393997192383 0.372012972831726
116.419998168945 0.373223543167114
116.439002990723 0.373571753501892
116.444000244141 0.373928308486938
116.484001159668 0.374964714050293
116.50700378418 0.375321269035339
116.509002685547 0.375661253929138
116.531997680664 0.376017808914185
116.539001464844 0.376531839370728
116.560997009277 0.376888394355774
116.561996459961 0.377228260040283
116.600997924805 0.377584934234619
116.623001098633 0.378107190132141
116.626998901367 0.378621339797974
116.636001586914 0.37897777557373
116.657997131348 0.379500150680542
116.685997009277 0.380022525787354
116.695999145508 0.38071072101593
116.71900177002 0.381067276000977
116.748001098633 0.382626056671143
116.777000427246 0.382808446884155
116.792999267578 0.383496642112732
116.810997009277 0.383853197097778
116.811996459961 0.384193181991577
116.831001281738 0.384549617767334
116.845001220703 0.385071992874146
116.890998840332 0.385942697525024
116.900001525879 0.38663911819458
116.901000976562 0.387153148651123
116.934997558594 0.387509703636169
116.939002990723 0.387849688529968
116.971000671387 0.388206243515015
116.98999786377 0.389076828956604
116.990997314453 0.389416813850403
117.011001586914 0.389599204063416
117.011001586914 0.390113234519958
117.053001403809 0.390469789505005
117.082000732422 0.391688585281372
117.087997436523 0.392028570175171
117.111999511719 0.392376899719238
117.126998901367 0.392733335494995
117.15299987793 0.393255710601807
117.161003112793 0.39376974105835
117.169998168945 0.394126296043396
117.202003479004 0.39516282081604
117.233001708984 0.395519256591797
117.247001647949 0.396381616592407
117.259002685547 0.39656400680542
117.301002502441 0.397948741912842
117.331001281738 0.398305177688599
117.363998413086 0.399863958358765
117.379997253418 0.400046467781067
117.410003662109 0.400568723678589
117.410003662109 0.401082873344421
117.445999145508 0.401439428329468
117.453002929688 0.401953458786011
117.467002868652 0.402310013771057
117.496002197266 0.402832388877869
117.498001098633 0.403346419334412
117.517997741699 0.403702974319458
117.523002624512 0.404217004776001
117.555999755859 0.404573559761047
117.565002441406 0.405095934867859
117.582000732422 0.40561830997467
117.584999084473 0.40595817565918
117.607002258301 0.406314849853516
117.625999450684 0.40735125541687
117.661003112793 0.407707691192627
117.670997619629 0.408404231071472
117.672996520996 0.408744215965271
117.692001342773 0.409100770950317
117.700996398926 0.40961480140686
117.733001708984 0.409971237182617
117.785003662109 0.412060737609863
117.789001464844 0.412574768066406
117.821998596191 0.412931323051453
117.847999572754 0.413453698158264
117.887001037598 0.414846658706665
117.894996643066 0.41554319858551
117.915000915527 0.416057229042053
117.944999694824 0.4164137840271
117.96900177002 0.417450189590454
117.986999511719 0.4178067445755
117.987998962402 0.418320775032043
118.003997802734 0.41867733001709
118.041000366211 0.419199705123901
118.057998657227 0.419722080230713
118.059997558594 0.420236110687256
118.077003479004 0.420418500900269
118.105003356934 0.421629071235657
118.119003295898 0.421985626220703
118.185997009277 0.424075126647949
118.186996459961 0.424589157104492
118.200996398926 0.424945712089539
118.21199798584 0.425293922424316
118.22200012207 0.425807952880859
118.251998901367 0.426164507865906
118.264999389648 0.426686882972717
118.28800201416 0.427905797958374
118.291999816895 0.428245663642883
118.330001831055 0.42860221862793
118.34400177002 0.429124593734741
118.347999572754 0.429638624191284
118.361999511719 0.429995179176331
118.362998962402 0.430335164070129
118.386001586914 0.430691719055176
118.390998840332 0.431379795074463
118.411003112793 0.431736469268799
118.412002563477 0.432076334953308
118.426002502441 0.432432889938354
118.436996459961 0.432946920394897
118.463996887207 0.433303475379944
118.485000610352 0.433825850486755
118.48999786377 0.434339880943298
118.5 0.434522390365601
118.500999450684 0.435036420822144
118.517997741699 0.43539297580719
118.575996398926 0.436959981918335
118.577003479004 0.437474131584167
118.600997924805 0.437830686569214
118.613998413086 0.438352942466736
118.626998901367 0.439041137695312
118.649002075195 0.43938946723938
118.654998779297 0.439745903015137
118.65599822998 0.440260052680969
118.678001403809 0.440616607666016
118.72200012207 0.441661238670349
118.755996704102 0.442705988883972
118.775001525879 0.44391655921936
118.811996459961 0.444273114204407
118.824996948242 0.444795489311218
118.835998535156 0.44531774520874
118.86499786377 0.446014285087585
118.878997802734 0.446876645088196
118.901000976562 0.447233200073242
118.908996582031 0.447755575180054
118.959999084473 0.448974370956421
118.966003417969 0.449488401412964
118.971000671387 0.44984495639801
118.97200012207 0.450184941291809
118.982002258301 0.450367331504822
119.033996582031 0.451411962509155
119.116996765137 0.454189658164978
119.141998291016 0.454546213150024
119.142997741699 0.454886198043823
119.157997131348 0.45524263381958
119.168998718262 0.455765008926392
119.170997619629 0.456279158592224
119.195999145508 0.456635713577271
119.231002807617 0.457332134246826
119.27799987793 0.460283875465393
119.291000366211 0.460466384887695
119.293998718262 0.461154460906982
119.301002502441 0.461511015892029
119.365997314453 0.463774561882019
119.365997314453 0.464288711547852
119.379997253418 0.464645147323608
119.383003234863 0.465159296989441
119.392997741699 0.465515851974487
119.401000976562 0.46602988243103
119.428001403809 0.466386437416077
119.431999206543 0.466908812522888
119.439002990723 0.467597007751465
119.450996398926 0.467953443527222
119.473999023438 0.468649983406067
119.485000610352 0.469172358512878
119.539001464844 0.471784114837646
119.559997558594 0.472132444381714
119.585998535156 0.473525404930115
119.58699798584 0.473865270614624
119.599998474121 0.47422182559967
119.601997375488 0.474561810493469
119.623001098633 0.474918365478516
119.636001586914 0.475614786148071
119.637001037598 0.476128816604614
119.648002624512 0.476311326026917
119.657997131348 0.477173566818237
119.664001464844 0.477530121803284
119.671997070312 0.478044271469116
119.680000305176 0.478400707244873
119.713996887207 0.47961962223053
119.726997375488 0.480316042900085
119.736999511719 0.480838418006897
119.75700378418 0.481360793113708
119.758003234863 0.481874823570251
119.767997741699 0.482231378555298
119.775001525879 0.482745409011841
119.786003112793 0.482927918434143
119.787002563477 0.483441948890686
119.802001953125 0.483798503875732
119.810997009277 0.484486699104309
119.827003479004 0.484843254089355
119.837997436523 0.485531330108643
119.847999572754 0.485713839530945
119.849998474121 0.486402034759521
119.870002746582 0.486758470535278
119.870002746582 0.487272620201111
119.891998291016 0.487629175186157
119.896003723145 0.488317370414734
119.908996582031 0.48867392539978
119.91300201416 0.489187955856323
119.929000854492 0.48954451084137
119.943000793457 0.490066766738892
119.946998596191 0.490580916404724
119.952003479004 0.490589141845703
119.952003479004 0.491103291511536
119.966003417969 0.491459846496582
119.970001220703 0.492147922515869
119.986999511719 0.492504477500916
120.011001586914 0.492852687835693
120.013000488281 0.49354100227356
120.024002075195 0.493897438049316
120.025001525879 0.494237422943115
120.033996582031 0.494593977928162
120.040000915527 0.495116353034973
120.077003479004 0.496160984039307
120.083999633789 0.497197508811951
120.100997924805 0.497554063796997
120.123001098633 0.498076438903809
120.125999450684 0.498590469360352
120.134002685547 0.498947024345398
120.16300201416 0.500165820121765
120.178001403809 0.501036405563354
120.245002746582 0.504170656204224
120.268997192383 0.505215406417847
120.281997680664 0.505737662315369
120.296997070312 0.506425857543945
120.305999755859 0.506608247756958
120.309997558594 0.507122278213501
120.320999145508 0.507478952407837
120.321998596191 0.507818937301636
120.343002319336 0.508175373077393
120.353996276855 0.508697748184204
120.366996765137 0.509220123291016
120.375999450684 0.509568333625793
120.394996643066 0.510613083839417
120.397003173828 0.510952949523926
120.410003662109 0.511309623718262
120.424003601074 0.511823654174805
120.440002441406 0.512006044387817
120.470001220703 0.513738870620728
120.490997314453 0.514095544815063
120.497001647949 0.514617919921875
120.498001098633 0.514957785606384
120.51000213623 0.515140295028687
120.511001586914 0.515654325485229
120.519996643066 0.516010761260986
120.537002563477 0.516533136367798
120.555999755859 0.517055511474609
120.556999206543 0.517395496368408
120.569000244141 0.517751932144165
120.579002380371 0.518440246582031
120.588996887207 0.518796682357788
120.623001098633 0.519841432571411
120.624000549316 0.52018141746521
120.640998840332 0.520537972450256
120.648002624512 0.521748542785645
120.657997131348 0.522104978561401
120.665000915527 0.522801518440247
120.666999816895 0.523141384124756
120.681999206543 0.523498058319092
120.682998657227 0.523837924003601
120.700996398926 0.524194478988647
120.730003356934 0.525935649871826
120.730003356934 0.526449680328369
120.735000610352 0.526806354522705
120.738998413086 0.527320384979248
120.753997802734 0.527502775192261
120.763000488281 0.528539180755615
120.776000976562 0.528895735740662
120.786003112793 0.529932260513306
120.801002502441 0.530288696289062
120.824996948242 0.53150749206543
120.834999084473 0.53236985206604
120.848999023438 0.532726407051086
120.849998474121 0.533066272735596
120.860000610352 0.533422946929932
120.86799621582 0.534111022949219
120.898002624512 0.534467577934265
120.90599822998 0.534989953041077
120.906997680664 0.535504102706909
120.918998718262 0.535860538482666
120.919998168945 0.536374568939209
120.928001403809 0.536731243133545
120.942001342773 0.537253618240356
120.956001281738 0.537601709365845
120.959999084473 0.538115859031677
120.980003356934 0.538472414016724
120.988998413086 0.538994789123535
121 0.539517164230347
121.009002685547 0.540039539337158
121.023002624512 0.541249990463257
121.032997131348 0.541606545448303
121.040000915527 0.542303085327148
121.051002502441 0.543165326118469
121.067001342773 0.543521881103516
121.077003479004 0.544044256210327
121.109001159668 0.545611381530762
121.113998413086 0.546299457550049
121.121002197266 0.546656131744385
121.134002685547 0.547344207763672
121.158996582031 0.547700762748718
121.166000366211 0.548911333084106
121.185997009277 0.549267888069153
121.208999633789 0.551523208618164
121.240997314453 0.551879644393921
121.249000549316 0.552576184272766
121.295997619629 0.554839730262756
121.30899810791 0.555536270141602
121.328002929688 0.556232690811157
121.34700012207 0.557095050811768
121.362998962402 0.557451486587524
121.363998413086 0.557791471481323
121.375999450684 0.55814802646637
121.378997802734 0.558836221694946
121.398002624512 0.559192657470703
121.399002075195 0.559532642364502
121.412002563477 0.559715032577515
121.412002563477 0.560229182243347
121.419998168945 0.560585737228394
121.422996520996 0.561099767684937
121.440002441406 0.561456322669983
121.448997497559 0.561978697776794
121.448997497559 0.562492728233337
121.454002380371 0.562849283218384
121.458999633789 0.563371658325195
121.460998535156 0.563711643218994
121.477996826172 0.564068078994751
121.497001647949 0.564590454101562
121.498001098633 0.565104484558105
121.503997802734 0.565461158752441
121.50700378418 0.566149234771729
121.522003173828 0.566505789756775
121.524002075195 0.567019939422607
121.536003112793 0.56720232963562
121.537002563477 0.567890405654907
121.547996520996 0.568247079849243
121.560997009277 0.568769454956055
121.572998046875 0.56946587562561
121.575996398926 0.570328235626221
121.581001281738 0.570684671401978
121.582000732422 0.571024656295776
121.585998535156 0.571033000946045
121.585998535156 0.573230266571045
121.588996887207 0.573586702346802
121.588996887207 0.574100732803345
121.59400177002 0.574283123016357
121.600997924805 0.574979662895203
121.605003356934 0.575667858123779
121.61499786377 0.576024413108826
121.619003295898 0.576372623443604
121.624000549316 0.577234983444214
121.636001586914 0.577591419219971
121.647003173828 0.578984498977661
121.651000976562 0.579672574996948
121.66300201416 0.580029249191284
121.665000915527 0.580543279647827
121.676002502441 0.580899715423584
121.677001953125 0.581413865089417
121.688003540039 0.581770420074463
121.696998596191 0.583329200744629
121.705001831055 0.583685636520386
121.706001281738 0.584025621414185
121.717002868652 0.584382176399231
121.728996276855 0.585766792297363
121.746002197266 0.586123466491699
121.751998901367 0.587159872055054
121.75700378418 0.587342262268066
121.76000213623 0.588204622268677
121.766998291016 0.588561058044434
121.771003723145 0.5892493724823
121.777000427246 0.589605808258057
121.779998779297 0.590128183364868
121.783996582031 0.590642213821411
121.791000366211 0.590998768806458
121.793998718262 0.591686964035034
121.801002502441 0.592043519020081
121.805999755859 0.592565894126892
121.810997009277 0.593610525131226
121.813003540039 0.594307065010071
121.813003540039 0.594821214675903
121.817001342773 0.59517765045166
121.818000793457 0.595691680908203
121.825996398926 0.596048355102539
121.830001831055 0.596396446228027
121.83699798584 0.597432971000671
121.843002319336 0.597789525985718
121.845001220703 0.598311901092529
121.845001220703 0.599522352218628
121.848999023438 0.599530696868896
121.848999023438 0.600218892097473
121.857002258301 0.60057544708252
121.857002258301 0.601089477539062
121.858001708984 0.601097822189331
121.858001708984 0.601960182189941
121.863998413086 0.602316617965698
121.86799621582 0.60283899307251
121.872001647949 0.603187322616577
121.872001647949 0.60370135307312
121.873001098633 0.603709578514099
121.873001098633 0.604920148849487
121.874000549316 0.604928493499756
121.874000549316 0.608750820159912
121.875999450684 0.609107255935669
121.879997253418 0.609977960586548
121.892997741699 0.61189329624176
121.892997741699 0.613974452018738
121.893997192383 0.613982677459717
121.893997192383 0.615193247795105
121.899002075195 0.615549802780151
121.900001525879 0.615898132324219
121.900001525879 0.61676037311554
121.901000976562 0.616768598556519
121.901000976562 0.618327379226685
121.90299987793 0.618684053421021
121.90599822998 0.619032144546509
121.907997131348 0.619728684425354
121.907997131348 0.620242834091187
121.910003662109 0.620425224304199
121.911003112793 0.620773434638977
121.911003112793 0.621461629867554
121.912002563477 0.621469974517822
121.912002563477 0.623725175857544
121.91300201416 0.623733520507812
121.91300201416 0.625466346740723
121.915000915527 0.625822901725769
121.921997070312 0.626345276832581
121.922996520996 0.626693487167358
121.922996520996 0.627207517623901
121.925003051758 0.627564191818237
121.926002502441 0.627912402153015
121.926002502441 0.629122972488403
121.927001953125 0.629131197929382
121.927001953125 0.629993557929993
121.928001403809 0.630001783370972
121.928001403809 0.630515813827515
121.932998657227 0.630872488021851
121.932998657227 0.632779479026794
121.93399810791 0.632787704467773
121.93399810791 0.634172439575195
121.94100189209 0.634528875350952
121.942001342773 0.63487720489502
121.942001342773 0.635391235351562
121.944999694824 0.635747790336609
121.945999145508 0.636096000671387
121.945999145508 0.637828946113586
121.946998596191 0.637837171554565
121.946998596191 0.638351321220398
121.947998046875 0.638359546661377
121.947998046875 0.638873696327209
121.949996948242 0.639230251312256
121.950996398926 0.639578461647034
121.950996398926 0.64026665687561
121.952003479004 0.640275001525879
121.952003479004 0.640963077545166
121.953002929688 0.640971422195435
121.953002929688 0.641659617424011
121.954002380371 0.64166784286499
121.954002380371 0.644619703292847
121.955001831055 0.644628047943115
121.955001831055 0.646012663841248
121.958000183105 0.64619505405426
121.963996887207 0.646891593933105
121.963996887207 0.647753834724426
121.972999572754 0.648110389709473
121.972999572754 0.649146795272827
121.982002258301 0.649503350257874
121.983001708984 0.650017499923706
121.986000061035 0.650199890136719
121.98999786377 0.650896310806274
122.008003234863 0.651941061019897
122.008003234863 0.652977466583252
122.019996643066 0.653334021568298
122.023002624512 0.654022216796875
122.03800201416 0.654378652572632
122.041999816895 0.654726982116699
122.052001953125 0.655945777893066
122.052001953125 0.656459808349609
122.055000305176 0.656642317771912
122.055000305176 0.657330513000488
122.059997558594 0.657686948776245
122.061996459961 0.658035278320312
122.061996459961 0.658549308776855
122.063003540039 0.658557653427124
122.063003540039 0.660812854766846
122.070999145508 0.660995244979858
122.070999145508 0.661509394645691
122.075996398926 0.661865949630737
122.081001281738 0.662214159965515
122.081001281738 0.662902355194092
122.085998535156 0.663258790969849
122.087997436523 0.663607120513916
122.087997436523 0.666036486625671
122.091003417969 0.666393041610718
122.095001220703 0.667263627052307
122.095001220703 0.667951822280884
122.09700012207 0.668134212493896
122.103996276855 0.670397758483887
122.103996276855 0.675787210464478
122.105003356934 0.675795555114746
122.105003356934 0.676309585571289
122.106002807617 0.676317930221558
122.106002807617 0.679095506668091
122.107002258301 0.679103851318359
122.107002258301 0.68449330329895
122.108001708984 0.684501647949219
122.108001708984 0.686931014060974
122.110000610352 0.687287569046021
122.111000061035 0.687461614608765
122.111000061035 0.690935850143433
122.112998962402 0.691118240356445
122.112998962402 0.691806316375732
122.115997314453 0.692162990570068
122.115997314453 0.693895816802979
122.11799621582 0.694078207015991
122.11799621582 0.69668173789978
122.119003295898 0.696690082550049
122.119003295898 0.698597073554993
122.121002197266 0.698779582977295
122.121002197266 0.699641823768616
122.124000549316 0.699824213981628
122.124000549316 0.700338363647461
122.126998901367 0.700520753860474
122.128997802734 0.701217174530029
122.128997802734 0.702601909637451
122.130996704102 0.702958345413208
122.130996704102 0.705213665962219
122.133003234863 0.705570220947266
122.13500213623 0.705918431282043
122.13500213623 0.706954956054688
122.136001586914 0.706963181495667
122.136001586914 0.707477211952209
122.138000488281 0.707659721374512
122.138000488281 0.709044337272644
122.140998840332 0.70940089225769
122.140998840332 0.709914922714233
122.143997192383 0.710097312927246
122.143997192383 0.710611343383789
122.146003723145 0.710968017578125
122.146003723145 0.711482048034668
122.147003173828 0.711490392684937
122.147003173828 0.713745594024658
122.150001525879 0.714102029800415
122.152000427246 0.714450359344482
122.152000427246 0.715138554573059
122.153999328613 0.715495109558105
122.153999328613 0.716009140014648
122.154998779297 0.716017484664917
122.154998779297 0.718272686004639
122.156997680664 0.718629240989685
122.156997680664 0.719143390655518
122.158996582031 0.719499826431274
122.160003662109 0.719848155975342
122.160003662109 0.723496317863464
122.161003112793 0.723504662513733
122.161003112793 0.724366903305054
122.162002563477 0.724375247955322
122.162002563477 0.726282358169556
122.16300201416 0.726290583610535
122.16300201416 0.726978778839111
122.164001464844 0.72698712348938
122.164001464844 0.727501153945923
122.165000915527 0.727509498596191
122.165000915527 0.728023529052734
122.166000366211 0.728031754493713
122.166000366211 0.728894114494324
122.166999816895 0.728902339935303
122.166999816895 0.730287075042725
122.167999267578 0.730295419692993
122.167999267578 0.732724666595459
122.168998718262 0.732733011245728
122.168998718262 0.735336542129517
122.169998168945 0.735344886779785
122.169998168945 0.736032962799072
122.170997619629 0.736041307449341
122.170997619629 0.737077713012695
122.172996520996 0.737260103225708
122.172996520996 0.738993167877197
122.174003601074 0.739001393318176
122.174003601074 0.740211963653564
122.176002502441 0.740568399429321
122.177001953125 0.740742564201355
122.177001953125 0.744390845298767
122.178001403809 0.744399070739746
122.178001403809 0.748395681381226
122.179000854492 0.748403906822205
122.179000854492 0.749614477157593
122.180999755859 0.749796867370605
122.180999755859 0.750659227371216
122.182998657227 0.751015663146973
122.184997558594 0.75136399269104
122.184997558594 0.75309681892395
122.186996459961 0.753105163574219
122.186996459961 0.75536036491394
122.188003540039 0.755368709564209
122.188003540039 0.756231069564819
122.19100189209 0.756587505340576
122.195999145508 0.757275819778442
122.199996948242 0.757458209991455
122.199996948242 0.757972240447998
122.200996398926 0.757980585098267
122.200996398926 0.760409951210022
122.202003479004 0.760418176651001
122.202003479004 0.761454582214355
122.205001831055 0.761637091636658
122.205001831055 0.762847661972046
122.206001281738 0.762855887413025
122.206001281738 0.766678333282471
122.208999633789 0.767034769058228
122.208999633789 0.768245339393616
122.209999084473 0.768253564834595
122.209999084473 0.769986629486084
122.217002868652 0.769994854927063
122.217002868652 0.773991346359253
122.21900177002 0.773999691009521
122.21900177002 0.77747368812561
122.220001220703 0.777482032775879
122.220001220703 0.777996063232422
122.227996826172 0.778352737426758
122.227996826172 0.778866767883301
122.228996276855 0.77887499332428
122.228996276855 0.779563188552856
122.232002258301 0.779919743537903
122.233001708984 0.780093908309937
122.233001708984 0.780781984329224
122.235000610352 0.780790328979492
122.235000610352 0.781304359436035
122.236999511719 0.781486749649048
122.236999511719 0.783567905426025
122.237998962402 0.783576250076294
122.237998962402 0.78513503074646
122.240997314453 0.785317420959473
122.240997314453 0.786353826522827
122.241996765137 0.786362171173096
122.241996765137 0.790532827377319
122.245002746582 0.790715217590332
122.245002746582 0.791403412818909
122.246002197266 0.791411638259888
122.246002197266 0.79192578792572
122.249000549316 0.792108178138733
122.249000549316 0.794015169143677
122.250999450684 0.794197559356689
122.250999450684 0.795408248901367
122.255996704102 0.795416474342346
122.255996704102 0.802198886871338
122.261001586914 0.802381277084351
122.261001586914 0.80411422252655
122.267997741699 0.804296612739563
122.268997192383 0.804810762405396
122.274002075195 0.804993152618408
122.274002075195 0.806377768516541
122.275001525879 0.806386113166809
122.275001525879 0.80864143371582
122.278999328613 0.808997869491577
122.278999328613 0.811427354812622
122.279998779297 0.811435580253601
122.279998779297 0.812820196151733
122.28099822998 0.812828540802002
122.28099822998 0.819262742996216
122.282997131348 0.819445133209229
122.285003662109 0.819793462753296
122.285003662109 0.823267459869385
122.286003112793 0.823275804519653
122.286003112793 0.82622754573822
122.299003601074 0.826584100723267
122.300003051758 0.826758146286011
122.300003051758 0.830580592155457
122.303001403809 0.830937147140503
122.305999755859 0.831459522247314
122.305999755859 0.833366513252258
122.307998657227 0.833723068237305
122.307998657227 0.834585428237915
122.30899810791 0.834593653678894
122.30899810791 0.837545394897461
122.310997009277 0.837901949882507
122.311996459961 0.838250160217285
122.311996459961 0.839460730552673
122.31600189209 0.83981728553772
122.319999694824 0.840165495872498
122.319999694824 0.843639612197876
122.320999145508 0.843647956848145
122.320999145508 0.847470283508301
122.324996948242 0.847652673721313
122.324996948242 0.852693915367126
122.331001281738 0.852702140808105
122.331001281738 0.857221007347107
122.333000183105 0.857229351997375
122.333000183105 0.858788132667542
122.333999633789 0.858796358108521
122.333999633789 0.861051678657532
122.338996887207 0.861408233642578
122.338996887207 0.864359974861145
122.339996337891 0.864368200302124
122.339996337891 0.865578889846802
122.341003417969 0.865587115287781
122.341003417969 0.866797685623169
122.346000671387 0.866980075836182
122.346000671387 0.870802402496338
122.349998474121 0.870810747146606
122.349998474121 0.875677824020386
122.353996276855 0.875686168670654
122.353996276855 0.876374244689941
122.355003356934 0.87638258934021
122.355003356934 0.877418994903564
122.378997802734 0.877775549888611
122.378997802734 0.878637790679932
122.379997253418 0.8786461353302
122.379997253418 0.879508495330811
122.387001037598 0.879516839981079
122.387001037598 0.880901455879211
122.411003112793 0.88090968132019
122.411003112793 0.882468461990356
122.453002929688 0.882825136184692
122.487998962402 0.883347511291504
122.531997680664 0.883869767189026
122.598999023438 0.884732127189636
122.638999938965 0.885088682174683
122.690002441406 0.88543689250946
122.72200012207 0.886299133300781
122.787002563477 0.886655807495117
122.791999816895 0.887343883514404
122.805000305176 0.887700438499451
122.824996948242 0.888396978378296
122.833999633789 0.888919353485107
122.912002563477 0.890486359596252
122.930999755859 0.89083456993103
123.004997253418 0.892393350601196
123.045997619629 0.892750024795532
123.052001953125 0.893264055252075
123.08699798584 0.893620491027832
123.101997375488 0.894134640693665
123.147003173828 0.894491195678711
123.194000244141 0.895187616348267
123.194999694824 0.895527601242065
123.203002929688 0.895884037017822
123.207000732422 0.896398186683655
123.221000671387 0.896754741668701
123.247001647949 0.897625327110291
123.27799987793 0.898835897445679
123.293998718262 0.899192333221436
123.299003601074 0.899532318115234
123.323997497559 0.899880647659302
123.332000732422 0.900237083435059
123.333000183105 0.900577068328857
123.363998413086 0.900933623313904
123.370002746582 0.901273488998413
123.396003723145 0.901630163192749
123.420997619629 0.902152538299561
123.472999572754 0.903545379638672
123.477996826172 0.903885364532471
123.50700378418 0.904233694076538
123.537002563477 0.904590129852295
123.550003051758 0.905278325080872
123.591003417969 0.905634880065918
123.600997924805 0.906323075294495
123.622001647949 0.906679630279541
123.625 0.907193660736084
123.678001403809 0.90755021572113
123.700996398926 0.908072590827942
123.720001220703 0.908586621284485
123.772003173828 0.908943176269531
123.793998718262 0.909465551376343
123.879997253418 0.910850286483765
123.930999755859 0.911206722259521
123.968002319336 0.911894917488098
124.035003662109 0.912251472473145
124.06600189209 0.912773847579956
124.096000671387 0.913287878036499
124.148002624512 0.913644433021545
124.156997680664 0.914158582687378
124.222999572754 0.914515018463135
124.300003051758 0.915725588798523
124.337997436523 0.915907979011536
124.378997802734 0.916770339012146
124.420997619629 0.917126893997192
124.478996276855 0.917649269104004
124.648002624512 0.919382095336914
124.700996398926 0.91973865032196
124.807998657227 0.920783400535583
124.815002441406 0.921123266220093
124.902000427246 0.921479940414429
124.938003540039 0.922524571418762
124.975997924805 0.923909187316895
125.002998352051 0.92426586151123
125.069999694824 0.925998687744141
125.115997314453 0.926355242729187
125.116996765137 0.926695108413696
125.147003173828 0.927051782608032
125.172996520996 0.927914023399353
125.233001708984 0.928270578384399
125.25700378418 0.928958773612976
125.313003540039 0.929315328598022
125.317001342773 0.929829359054565
125.346000671387 0.930185914039612
125.420997619629 0.930882453918457
125.436996459961 0.931570529937744
125.498001098633 0.931927084922791
125.509002685547 0.932449460029602
125.600997924805 0.934008240699768
125.650001525879 0.934356451034546
125.657997131348 0.934713006019592
125.693000793457 0.935235381126404
125.728996276855 0.935757756233215
125.785003662109 0.936280131340027
125.81600189209 0.937142372131348
125.869003295898 0.937499046325684
125.888000488281 0.938021302223206
125.970001220703 0.938891887664795
125.972999572754 0.939405918121338
126.03800201416 0.939762592315674
126.153999328613 0.942017793655396
126.213996887207 0.942366123199463
126.236999511719 0.94272255897522
126.244003295898 0.943410754203796
126.327003479004 0.943767309188843
126.335998535156 0.944455504417419
126.383003234863 0.944812059402466
126.388000488281 0.945326089859009
126.438003540039 0.945682644844055
126.488998413086 0.946205019950867
126.49299621582 0.946544885635376
126.546997070312 0.946901559829712
126.623001098633 0.948120355606079
126.723999023438 0.948642730712891
126.733001708984 0.949156761169434
126.791000366211 0.94951331615448
126.887001037598 0.950209856033325
126.889999389648 0.950549721717834
127.019996643066 0.950906276702881
127.100997924805 0.951942682266235
127.185997009277 0.952299237251282
127.241996765137 0.952821612358093
127.248001098633 0.953161478042603
127.300003051758 0.953518152236938
127.36499786377 0.954214572906494
127.460998535156 0.954736948013306
127.477996826172 0.955425024032593
127.55899810791 0.955781698226929
127.731002807617 0.957340478897095
127.829002380371 0.957696914672852
128.126998901367 0.960134625434875
128.139007568359 0.960474610328674
128.246002197266 0.960831165313721
128.253005981445 0.96117115020752
128.363006591797 0.961527585983276
128.393005371094 0.962041616439819
128.507995605469 0.962398290634155
128.509002685547 0.962738156318665
128.626007080078 0.963094711303711
128.639007568359 0.96343469619751
128.764999389648 0.963791131973267
128.768997192383 0.964131116867065
128.899993896484 0.964487671852112
128.99299621582 0.965175867080688
129.11799621582 0.965532422065735
129.36799621582 0.966751217842102
129.376998901367 0.967091202735901
129.492004394531 0.967447757720947
129.54899597168 0.968135833740234
129.677993774414 0.96849250793457
129.861999511719 0.96936297416687
129.975997924805 0.969885349273682
129.985000610352 0.97022533416748
130.106994628906 0.970581889152527
130.212997436523 0.971104264259338
130.268997192383 0.971618413925171
130.356994628906 0.971974849700928
130.641998291016 0.973541975021362
130.785003662109 0.974586725234985
131.057006835938 0.97615373134613
131.175003051758 0.976676106452942
131.188995361328 0.977016091346741
131.292007446289 0.977372646331787
131.871002197266 0.980854988098145
132.074005126953 0.981899738311768
132.242004394531 0.983110308647156
132.350997924805 0.983466863632202
132.434997558594 0.983989238739014
132.460006713867 0.984329223632812
132.544998168945 0.984677314758301
132.567993164062 0.985025644302368
132.675994873047 0.985382080078125
132.783004760742 0.985904455184937
132.791000366211 0.986244440078735
132.889999389648 0.986600995063782
132.912994384766 0.986940860748291
132.996002197266 0.987297534942627
133.102005004883 0.987993955612183
133.102996826172 0.988333940505981
133.214004516602 0.988690376281738
133.324005126953 0.98921275138855
133.434005737305 0.989735126495361
134.419998168945 0.991642236709595
138.457992553711 0.991990447044373
138.587997436523 0.992347002029419
139.22900390625 0.995481133460999
139.563003540039 0.997570514678955
139.723999023438 0.99913763999939
139.731994628906 0.999485969543457
139.731994628906 1


==> fig/simulationresultsECDF-V2Vstatic2.tsv <==
100.887001037598 8.34465026855469e-06
100.930000305176 0.000531435012817383
100.947998046875 0.00104618072509766
101.000999450684 0.00140321254730225
101.001998901367 0.00174355506896973
101.078002929688 0.00210058689117432
101.208000183105 0.00297236442565918
101.386001586914 0.00384414196014404
101.845001220703 0.00523900985717773
102.273002624512 0.00679993629455566
102.416000366211 0.00715696811676025
102.425003051758 0.00784611701965332
102.444999694824 0.00820314884185791
102.477996826172 0.00907492637634277
102.581001281738 0.0106440782546997
102.582000732422 0.0109845399856567
102.599998474121 0.0113415718078613
102.611000061035 0.0118563175201416
102.640998840332 0.0122133493423462
102.643997192383 0.0127280950546265
102.670997619629 0.0130851268768311
102.674003601074 0.0134255886077881
102.704002380371 0.0137826204299927
102.714996337891 0.0142973661422729
102.817001342773 0.0146543979644775
102.818000793457 0.014994740486145
102.886001586914 0.0153517723083496
102.894996643066 0.0156922340393066
102.977996826172 0.0160492658615112
102.990997314453 0.0163896083831787
103.067001342773 0.0167466402053833
103.101997375488 0.0172697305679321
103.130996704102 0.0177844762802124
103.231002807617 0.018141508102417
103.233001708984 0.018481969833374
103.249000549316 0.0186645984649658
103.275001525879 0.0195280313491821
103.332000732422 0.0198850631713867
103.376998901367 0.0210973024368286
103.416999816895 0.0214459896087646
103.498001098633 0.0223261117935181
103.53099822998 0.0228492021560669
103.53800201416 0.0231895446777344
103.596000671387 0.023546576499939
103.65599822998 0.0240696668624878
103.677001953125 0.0245927572250366
103.686996459961 0.0251075029373169
103.738998413086 0.0254561901092529
103.801002502441 0.0258132219314575
103.90299987793 0.0277228355407715
103.939002990723 0.0280716419219971
103.952003479004 0.0284286737442017
104.055000305176 0.0294747352600098
104.100997924805 0.0306869745254517
104.161003112793 0.0310356616973877
104.188003540039 0.0313926935195923
104.263999938965 0.0324388742446899
104.297996520996 0.033128023147583
104.363998413086 0.033484935760498
104.389999389648 0.0341824293136597
104.419998168945 0.0347055196762085
104.490997314453 0.0357517004013062
104.522003173828 0.0362746715545654
104.561996459961 0.0367977619171143
104.588996887207 0.0373125076293945
104.625 0.0376613140106201
104.638000488281 0.0380183458328247
104.677001953125 0.0383670330047607
104.680999755859 0.0390561819076538
104.753997802734 0.0394132137298584
104.755996704102 0.0397535562515259
104.779998779297 0.0401105880737305
104.921997070312 0.0423688888549805
105.019996643066 0.0427259206771851
105.025001525879 0.0434150695800781
105.075996398926 0.0437721014022827
105.078002929688 0.0441125631332397
105.115997314453 0.0444695949554443
105.22200012207 0.0456900596618652
105.252998352051 0.0462131500244141
105.300003051758 0.0474252700805664
105.34400177002 0.047782301902771
105.476997375488 0.0493515729904175
105.533996582031 0.0498746633529663
105.662002563477 0.0517926216125488
105.694999694824 0.0523155927658081
105.818000793457 0.0540592670440674
105.877998352051 0.0557944774627686
105.954002380371 0.0561515092849731
106.037002563477 0.057371973991394
106.039001464844 0.0577124357223511
106.070999145508 0.0580694675445557
106.074996948242 0.0584098100662231
106.111999511719 0.0587586164474487
106.194999694824 0.0596386194229126
106.196998596191 0.0599790811538696
106.226997375488 0.0603361129760742
106.28099822998 0.060859203338623
106.323997497559 0.0617309808731079
106.36499786377 0.0622540712356567
106.404998779297 0.0631258487701416
106.448997497559 0.0636489391326904
106.61499786377 0.066264271736145
106.626998901367 0.0667790174484253
106.69100189209 0.0671360492706299
106.696998596191 0.0676507949829102
106.732002258301 0.0680078268051147
106.733001708984 0.0683482885360718
106.778999328613 0.0687053203582764
106.78099822998 0.0690456628799438
106.856002807617 0.0694026947021484
106.862998962402 0.0700918436050415
106.887001037598 0.0704488754272461
106.966003417969 0.0718437433242798
106.97200012207 0.0723584890365601
107.023002624512 0.0727071762084961
107.061996459961 0.0732386112213135
107.099998474121 0.0737617015838623
107.127998352051 0.0751482248306274
107.156997680664 0.0753308534622192
107.177001953125 0.0760283470153809
107.194999694824 0.0767173767089844
107.250999450684 0.077074408531189
107.292999267578 0.0779461860656738
107.304000854492 0.0784692764282227
107.34400177002 0.0793410539627075
107.348999023438 0.0800302028656006
107.398002624512 0.0803872346878052
107.453002929688 0.08125901222229
107.500999450684 0.0821307897567749
107.508003234863 0.0826538801193237
107.511001586914 0.0829943418502808
107.537002563477 0.0833513736724854
107.567001342773 0.0838743448257446
107.583999633789 0.0845634937286377
107.627998352051 0.0849205255508423
107.653999328613 0.0854436159133911
107.657997131348 0.0859667062759399
107.668998718262 0.086655855178833
107.72200012207 0.0870128870010376
107.724998474121 0.0873532295227051
107.761001586914 0.0877102613449097
107.781997680664 0.0882333517074585
107.800003051758 0.0887480974197388
107.819000244141 0.0891051292419434
107.835998535156 0.0896282196044922
107.83699798584 0.0899685621261597
107.888000488281 0.0903255939483643
107.888999938965 0.0906660556793213
107.93399810791 0.0910230875015259
107.964996337891 0.0915461778640747
108.002998352051 0.0925922393798828
108.039001464844 0.0932897329330444
108.046997070312 0.0939788818359375
108.093002319336 0.0943359136581421
108.095001220703 0.0946762561798096
108.126998901367 0.0950332880020142
108.180999755859 0.0960960388183594
108.181999206543 0.0964365005493164
108.195999145508 0.096793532371521
108.198997497559 0.097142219543457
108.255996704102 0.0981884002685547
108.25700378418 0.0988774299621582
108.28099822998 0.0992344617843628
108.317001342773 0.0997575521469116
108.349998474121 0.10028064250946
108.361000061035 0.100803732872009
108.407997131348 0.101326823234558
108.436996459961 0.10202419757843
108.444999694824 0.102547287940979
108.467002868652 0.103070378303528
108.468002319336 0.103410720825195
108.491996765137 0.1037677526474
108.620002746582 0.106208801269531
108.638999938965 0.106906175613403
108.664001464844 0.107603669166565
108.669998168945 0.108292818069458
108.708000183105 0.108649849891663
108.710998535156 0.10899019241333
108.736999511719 0.109338879585266
108.755996704102 0.109695911407471
108.785003662109 0.11021900177002
108.786003112793 0.1107337474823
108.807998657227 0.111090779304504
108.809997558594 0.111605644226074
108.848999023438 0.111962556838989
108.888999938965 0.113000392913818
108.921997070312 0.113357424736023
108.932998657227 0.114220976829529
108.974998474121 0.114578008651733
108.977996826172 0.115092754364014
109.000999450684 0.115449786186218
109.065002441406 0.116321563720703
109.109001159668 0.11789071559906
109.223999023438 0.120672225952148
109.251998901367 0.12085485458374
109.265998840332 0.121552228927612
109.287002563477 0.122764468193054
109.307998657227 0.123121500015259
109.328002929688 0.123644590377808
109.331001281738 0.124159336090088
109.358001708984 0.124516367912292
109.369003295898 0.125031113624573
109.392997741699 0.125388145446777
109.414001464844 0.125911235809326
109.416000366211 0.126251697540283
109.428001403809 0.126608610153198
109.462997436523 0.127480506896973
109.463996887207 0.12782084941864
109.486999511719 0.128177881240845
109.573997497559 0.130610585212708
109.605003356934 0.130967617034912
109.619003295898 0.131839394569397
109.627998352051 0.13252854347229
109.65599822998 0.132885575294495
109.694999694824 0.133582949638367
109.725997924805 0.134280443191528
109.775001525879 0.135849595069885
109.800003051758 0.136538743972778
109.824996948242 0.136895775794983
109.833000183105 0.137584924697876
109.855003356934 0.137941956520081
109.886001586914 0.13846492767334
109.888999938965 0.13897979259491
109.919998168945 0.139336824417114
109.920997619629 0.139677166938782
109.929000854492 0.140034198760986
109.970001220703 0.141254663467407
109.97200012207 0.141595125198364
110.012001037598 0.141952157020569
110.03800201416 0.143513083457947
110.063003540039 0.143870115280151
110.102996826172 0.144916176795959
110.105003356934 0.145431041717529
110.133003234863 0.145787954330444
110.206001281738 0.147871971130371
110.232002258301 0.148229002952576
110.23999786377 0.149266839027405
110.273002624512 0.149623870849609
110.276000976562 0.149964332580566
110.309997558594 0.150321364402771
110.348999023438 0.151193141937256
110.373001098633 0.152405261993408
110.410003662109 0.152762293815613
110.428001403809 0.153285384178162
110.429000854492 0.153625845909119
110.439002990723 0.153982877731323
110.440002441406 0.154323220252991
110.458000183105 0.154680252075195
110.474998474121 0.155203342437744
110.481002807617 0.15555202960968
110.50700378418 0.156598210334778
110.522003173828 0.157121300697327
110.546997070312 0.158399939537048
110.56600189209 0.158756971359253
110.611999511719 0.159279942512512
110.623001098633 0.159969091415405
110.637001037598 0.16032612323761
110.649002075195 0.160849213600159
110.675003051758 0.161546587944031
110.678001403809 0.161887049674988
110.69100189209 0.162244081497192
110.694000244141 0.162767171859741
110.769996643066 0.164162039756775
110.807998657227 0.165208101272583
110.823997497559 0.166071653366089
110.842002868652 0.166428685188293
110.873001098633 0.166951775550842
110.891998291016 0.167640805244446
110.912002563477 0.16799783706665
110.964996337891 0.170081853866577
111.004997253418 0.170438885688782
111.00700378418 0.170779347419739
111.026000976562 0.171136379241943
111.028999328613 0.171651124954224
111.050003051758 0.172008037567139
111.053001403809 0.172348499298096
111.067001342773 0.1727055311203
111.167999267578 0.175146579742432
111.169998168945 0.175486922264099
111.180000305176 0.175843954086304
111.208000183105 0.176367044448853
111.208999633789 0.17670750617981
111.225997924805 0.177064418792725
111.23999786377 0.177579283714294
111.279998779297 0.177936315536499
111.28800201416 0.178459405899048
111.291000366211 0.179148435592651
111.313003540039 0.179505467414856
111.334999084473 0.180028557777405
111.346000671387 0.180202960968018
111.346000671387 0.180717706680298
111.371002197266 0.181074738502502
111.40299987793 0.181772112846375
111.40599822998 0.182286858558655
111.418998718262 0.182643890380859
111.434997558594 0.183166980743408
111.460998535156 0.183690071105957
111.466003417969 0.184204816818237
111.484001159668 0.184561848640442
111.5 0.185076594352722
111.521003723145 0.185433626174927
111.597999572754 0.188040733337402
111.648002624512 0.188397765159607
111.657997131348 0.189261198043823
111.665000915527 0.189618229866028
111.678001403809 0.190307378768921
111.702003479004 0.190664410591125
111.740997314453 0.191884875297546
111.769996643066 0.192407965660095
111.786003112793 0.193271398544312
111.801002502441 0.193628430366516
111.805000305176 0.193968892097473
111.824996948242 0.194151520729065
111.839996337891 0.194840669631958
111.866996765137 0.195197701454163
111.876998901367 0.195886850357056
111.901000976562 0.19624388217926
111.91300201416 0.19676685333252
111.942001342773 0.197464346885681
111.946998596191 0.198153495788574
111.970001220703 0.198510527610779
112.013999938965 0.199382305145264
112.022003173828 0.20024573802948
112.031997680664 0.200602769851685
112.156997680664 0.203741192817688
112.165000915527 0.20443868637085
112.246002197266 0.206705331802368
112.272003173828 0.207568764686584
112.289001464844 0.207925796508789
112.290000915527 0.208266258239746
112.301002502441 0.208623170852661
112.380996704102 0.210715532302856
112.389999389648 0.211238622665405
112.390998840332 0.211753368377686
112.418998718262 0.21211040019989
112.422996520996 0.21262514591217
112.431999206543 0.212982177734375
112.43399810791 0.213496923446655
112.463996887207 0.21385395526886
112.481002807617 0.214725732803345
112.496002197266 0.215248823165894
112.509002685547 0.215946316719055
112.513000488281 0.216461062431335
112.542999267578 0.216643691062927
112.543998718262 0.217158436775208
112.555999755859 0.217515468597412
112.573997497559 0.218038558959961
112.580001831055 0.21856164932251
112.587997436523 0.219250798225403
112.613998413086 0.219607830047607
112.638999938965 0.220479607582092
112.666000366211 0.221351385116577
112.667999267578 0.221691727638245
112.689002990723 0.222048759460449
112.694999694824 0.222571849822998
112.718002319336 0.22326934337616
112.72200012207 0.223958373069763
112.736999511719 0.224315404891968
112.74299621582 0.224830150604248
112.763999938965 0.225187182426453
112.767997741699 0.225702047348022
112.783996582031 0.226058959960938
112.797996520996 0.226748108863831
112.828002929688 0.226930856704712
112.828002929688 0.227445602416992
112.832000732422 0.227802634239197
112.96199798584 0.233548164367676
112.984001159668 0.233905076980591
113.001998901367 0.23442816734314
113.005996704102 0.234602570533752
113.005996704102 0.235117316246033
113.013999938965 0.235474348068237
113.015998840332 0.235814809799194
113.039001464844 0.236171722412109
113.053001403809 0.237383961677551
113.065002441406 0.237566590309143
113.074996948242 0.238604426383972
113.08699798584 0.238961458206177
113.102996826172 0.239999294281006
113.116996765137 0.24035632610321
113.13200378418 0.240879416465759
113.154998779297 0.241751194000244
113.15599822998 0.242091655731201
113.16300201416 0.242448687553406
113.165000915527 0.243137836456299
113.181999206543 0.243494749069214
113.193000793457 0.244017839431763
113.207000732422 0.244540929794312
113.208000183105 0.244881391525269
113.225997924805 0.245238423347473
113.228996276855 0.245578765869141
113.238998413086 0.245587110519409
113.238998413086 0.24732232093811
113.244003295898 0.247679352760315
113.25700378418 0.247853755950928
113.25700378418 0.249588966369629
113.264999389648 0.249945998191833
113.264999389648 0.250983834266663
113.266998291016 0.250992178916931
113.266998291016 0.255168437957764
113.268997192383 0.255525469779968
113.268997192383 0.25673770904541
113.276000976562 0.257094740867615
113.276000976562 0.258132576942444
113.286003112793 0.258489608764648
113.301002502441 0.259186983108521
113.30899810791 0.259710073471069
113.30899810791 0.262840270996094
113.311996459961 0.263022899627686
113.31600189209 0.263545989990234
113.31600189209 0.264409422874451
113.324996948242 0.264766454696655
113.327003479004 0.264940738677979
113.327003479004 0.267722249031067
113.331001281738 0.267730474472046
113.331001281738 0.268942713737488
113.334999084473 0.268951058387756
113.334999084473 0.269640207290649
113.338996887207 0.269997119903564
113.339996337891 0.270171523094177
113.339996337891 0.272952914237976
113.343002319336 0.273135662078857
113.343002319336 0.273999094963074
113.34700012207 0.274007439613342
113.34700012207 0.275917053222656
113.350997924805 0.276274085044861
113.353996276855 0.276448488235474
113.353996276855 0.279578566551208
113.366996765137 0.279935598373413
113.373001098633 0.280284285545349
113.373001098633 0.280973434448242
113.375999450684 0.281156063079834
113.378997802734 0.28150475025177
113.378997802734 0.283414363861084
113.38200378418 0.283771514892578
113.383003234863 0.284120202064514
113.383003234863 0.284634947776794
113.384002685547 0.284643173217773
113.384002685547 0.291957974433899
113.390998840332 0.292315006256104
113.390998840332 0.294224619865417
113.394996643066 0.294407248497009
113.398002624512 0.295104742050171
113.398002624512 0.295793771743774
113.400001525879 0.295802116394043
113.400001525879 0.298757910728455
113.40599822998 0.299114942550659
113.407997131348 0.299629688262939
113.412002563477 0.299638032913208
113.412002563477 0.300501465797424
113.415000915527 0.300858497619629
113.416000366211 0.301198959350586
113.422996520996 0.301555871963501
113.430000305176 0.30207896232605
113.430000305176 0.30259370803833
113.446998596191 0.302950859069824
113.450996398926 0.303465604782104
113.459999084473 0.30382251739502
113.460998535156 0.304162979125977
113.47200012207 0.304345607757568
113.47200012207 0.30555784702301
113.472999572754 0.305566191673279
113.472999572754 0.306778430938721
113.473999023438 0.3067866563797
113.473999023438 0.30730140209198
113.481002807617 0.307658433914185
113.481002807617 0.308173179626465
113.483001708984 0.308181524276733
113.483001708984 0.308696269989014
113.490997314453 0.309053301811218
113.491996765137 0.309568047523499
113.501998901367 0.309925079345703
113.525001525879 0.310622572898865
113.53800201416 0.311319947242737
113.549003601074 0.312191724777222
113.549003601074 0.312880873680115
113.550003051758 0.312889218330383
113.550003051758 0.316019296646118
113.551002502441 0.316027641296387
113.551002502441 0.316542387008667
113.56600189209 0.316899418830872
113.569000244141 0.317239761352539
113.584999084473 0.317596912384033
113.58699798584 0.318119883537292
113.58699798584 0.322296142578125
113.598999023438 0.322653293609619
113.599998474121 0.322827577590942
113.599998474121 0.330142259597778
113.605003356934 0.330499291419983
113.611999511719 0.331022381782532
113.63500213623 0.331719875335693
113.648002624512 0.332940340042114
113.648002624512 0.333455085754395
113.686996459961 0.333986520767212
113.708000183105 0.334509611129761
113.732002258301 0.336427450180054
113.732002258301 0.337091684341431
113.745002746582 0.337448716163635
113.783996582031 0.338312149047852
113.821998596191 0.338669300079346
113.822998046875 0.339009642601013
113.843002319336 0.339366674423218
113.865997314453 0.340753197669983
113.886001586914 0.341110229492188
113.926002502441 0.342330694198608
114.000999450684 0.344946146011353
114.000999450684 0.345460891723633
114.023002624512 0.345817923545837
114.027000427246 0.346158266067505
114.053001403809 0.346515297889709
114.055999755859 0.346855759620667
114.078002929688 0.347212791442871
114.083000183105 0.347553253173828
114.101997375488 0.34773588180542
114.109001159668 0.348433256149292
114.115997314453 0.349122405052185
114.138000488281 0.34947943687439
114.146003723145 0.350168585777283
114.16300201416 0.350525617599487
114.240997314453 0.352617859840393
114.24299621582 0.353132605552673
114.253997802734 0.353489637374878
114.295997619629 0.355399250984192
114.323997497559 0.355756282806396
114.355003356934 0.356628060340881
114.365997314453 0.35766589641571
114.379997253418 0.358022928237915
114.398002624512 0.358546018600464
114.399002075195 0.358886480331421
114.421997070312 0.359243392944336
114.435997009277 0.359932541847229
114.459999084473 0.360289573669434
114.46900177002 0.360812664031982
114.486999511719 0.361676216125488
114.502998352051 0.362033128738403
114.518997192383 0.362722277641296
114.539001464844 0.363079309463501
114.549003601074 0.363594055175781
114.565002441406 0.363951086997986
114.579002380371 0.364814639091492
114.608001708984 0.365171670913696
114.61799621582 0.366035103797913
114.637001037598 0.366392135620117
114.640998840332 0.366732597351074
114.669998168945 0.367089509963989
114.675003051758 0.367953062057495
114.705001831055 0.3683100938797
114.706001281738 0.368650436401367
114.721000671387 0.369007468223572
114.73999786377 0.369704961776733
114.741996765137 0.370045304298401
114.768997192383 0.370402336120605
114.773002624512 0.371265888214111
114.781997680664 0.371622800827026
114.827003479004 0.37301778793335
114.843002319336 0.373540759086609
114.84400177002 0.373881220817566
114.860000610352 0.374238252639771
114.875999450684 0.374761343002319
114.887001037598 0.375284433364868
114.889999389648 0.375624775886536
114.903999328613 0.37598180770874
114.940002441406 0.377027988433838
114.944000244141 0.377542734146118
114.97200012207 0.377899765968323
114.978996276855 0.378422737121582
114.991996765137 0.379112005233765
115.014999389648 0.379460692405701
115.019996643066 0.379817724227905
115.047996520996 0.380515098571777
115.053001403809 0.381029844284058
115.072998046875 0.381386876106262
115.093002319336 0.382084369659424
115.137001037598 0.383304834365845
115.148002624512 0.383827924728394
115.149002075195 0.384168386459351
115.181999206543 0.384525299072266
115.193000793457 0.385222792625427
115.196998596191 0.385563135147095
115.222999572754 0.385920166969299
115.249000549316 0.386617660522461
115.25 0.386958003044128
115.267997741699 0.387315034866333
115.291000366211 0.388012528419495
115.291999816895 0.388352870941162
115.318000793457 0.388709902763367
115.322998046875 0.389224648475647
115.34400177002 0.389581680297852
115.436996459961 0.392545819282532
115.438003540039 0.392886161804199
115.449996948242 0.393068790435791
115.468002319336 0.393932342529297
115.48999786377 0.394289374351501
115.52799987793 0.394986867904663
115.582000732422 0.396722078323364
115.603996276855 0.397079110145569
115.629997253418 0.398125171661377
115.666999816895 0.398648262023926
115.667999267578 0.398988723754883
115.680999755859 0.399345755577087
115.752998352051 0.401429772377014
115.785003662109 0.401786804199219
115.792999267578 0.402309894561768
115.800003051758 0.40300726890564
115.81600189209 0.403530359268188
115.817001342773 0.403870701789856
115.833000183105 0.404227733612061
115.841003417969 0.404742479324341
115.86499786377 0.405099511146545
115.897003173828 0.405622601509094
115.908996582031 0.406145691871643
115.916000366211 0.406668782234192
115.946998596191 0.407540559768677
115.955001831055 0.408055305480957
115.99299621582 0.408412337303162
115.994003295898 0.408752799034119
116.029998779297 0.409109830856323
116.032997131348 0.409458518028259
116.045997619629 0.410496354103088
116.05899810791 0.410845041275024
116.078002929688 0.411202073097229
116.088996887207 0.411550760269165
116.091003417969 0.412239909172058
116.128997802734 0.412596940994263
116.153999328613 0.413294315338135
116.15599822998 0.413809180259705
116.171997070312 0.413991808891296
116.184997558594 0.415029644966125
116.203002929688 0.41538667678833
116.250999450684 0.416084051132202
116.251998901367 0.416598796844482
116.268997192383 0.416955947875977
116.271003723145 0.417296290397644
116.282997131348 0.417653322219849
116.291999816895 0.418342471122742
116.315002441406 0.418699502944946
116.319000244141 0.419214248657227
116.345001220703 0.419562935829163
116.359001159668 0.419919967651367
116.361000061035 0.420260429382324
116.375 0.420617341995239
116.393997192383 0.421140432357788
116.406997680664 0.421663522720337
116.414001464844 0.422178268432617
116.438003540039 0.422535300254822
116.444000244141 0.423573136329651
116.46900177002 0.423930168151855
116.470001220703 0.424270629882812
116.502998352051 0.424627661705017
116.50700378418 0.425142407417297
116.53099822998 0.425499439239502
116.535003662109 0.426188468933105
116.542999267578 0.4265456199646
116.572998046875 0.427068591117859
116.581001281738 0.427757740020752
116.61499786377 0.428114771842957
116.616996765137 0.428455233573914
116.633003234863 0.428812265396118
116.636001586914 0.429501295089722
116.654998779297 0.429850101470947
116.669998168945 0.430207014083862
116.685997009277 0.430555820465088
116.685997009277 0.431070566177368
116.699996948242 0.431427597999573
116.71900177002 0.431950688362122
116.748001098633 0.433519840240479
116.783996582031 0.434042930603027
116.786003112793 0.434383392333984
116.809997558594 0.434740304946899
116.811996459961 0.435255169868469
116.824996948242 0.435612201690674
116.845001220703 0.436309576034546
116.898002624512 0.437878847122192
116.901000976562 0.438742280006409
116.930000305176 0.439090967178345
116.939002990723 0.439447999000549
116.968002319336 0.439796686172485
116.971000671387 0.440311551094055
116.987998962402 0.44066858291626
116.990997314453 0.441357612609863
117.011001586914 0.441714644432068
117.011001586914 0.442229509353638
117.050003051758 0.442586421966553
117.06600189209 0.443449974060059
117.081001281738 0.443807005882263
117.082000732422 0.444321751594543
117.111999511719 0.444678783416748
117.112998962402 0.445019245147705
117.129997253418 0.44537615776062
117.15299987793 0.445899248123169
117.161003112793 0.446413993835449
117.168998718262 0.446596741676331
117.169998168945 0.446945428848267
117.169998168945 0.447460174560547
117.202003479004 0.447817206382751
117.203002929688 0.448157548904419
117.222999572754 0.448514699935913
117.238998413086 0.449037671089172
117.25 0.449560761451721
117.259002685547 0.449909448623657
117.334999084473 0.452350497245789
117.34700012207 0.452873587608337
117.363998413086 0.453222274780273
117.366996765137 0.453737020492554
117.388999938965 0.454094052314758
117.391998291016 0.454434514045715
117.410003662109 0.454617142677307
117.410003662109 0.455131888389587
117.434997558594 0.455488920211792
117.436996459961 0.455829381942749
117.453002929688 0.456186413764954
117.496002197266 0.457232475280762
117.498001098633 0.457747340202332
117.508003234863 0.458104372024536
117.521003723145 0.458627462387085
117.523002624512 0.458967804908752
117.552001953125 0.459324836730957
117.561996459961 0.459847927093506
117.565002441406 0.460188269615173
117.582000732422 0.460545301437378
117.598999023438 0.461408853530884
117.610000610352 0.461591482162476
117.616996765137 0.462454915046692
117.625999450684 0.462811946868896
117.661003112793 0.463683724403381
117.686996459961 0.465419054031372
117.696998596191 0.465776085853577
117.700996398926 0.466290831565857
117.733001708984 0.466473460197449
117.744003295898 0.467685699462891
117.765998840332 0.468042731285095
117.773002624512 0.468565821647644
117.790000915527 0.470301032066345
117.815002441406 0.47065806388855
117.84700012207 0.471704244613647
117.847999572754 0.472044706344604
117.859001159668 0.47240161895752
117.860000610352 0.472742080688477
117.876998901367 0.473099112510681
117.887001037598 0.47362220287323
117.894996643066 0.474145174026489
117.920997619629 0.475357413291931
117.942001342773 0.475714445114136
117.958000183105 0.476934909820557
117.971000671387 0.477458000183105
117.987998962402 0.477981090545654
117.997001647949 0.478504180908203
118.003997802734 0.479018926620483
118.024002075195 0.479375958442688
118.039001464844 0.479899048805237
118.041000366211 0.480239391326904
118.057998657227 0.480596542358398
118.059997558594 0.480936884880066
118.077003479004 0.481119513511658
118.080001831055 0.481808662414551
118.088996887207 0.482165694236755
118.113998413086 0.483211874961853
118.166999816895 0.485129833221436
118.174003601074 0.485818862915039
118.185997009277 0.486001491546631
118.186996459961 0.486516356468201
118.196998596191 0.486873388290405
118.21199798584 0.487222075462341
118.279998779297 0.489837408065796
118.291999816895 0.490875244140625
118.329002380371 0.49123227596283
118.333999633789 0.491921424865723
118.345001220703 0.492278456687927
118.350997924805 0.49296760559082
118.362998962402 0.493324518203735
118.363998413086 0.493664979934692
118.386001586914 0.494022011756897
118.397003173828 0.494885444641113
118.406997680664 0.495242595672607
118.412002563477 0.495757341384888
118.429000854492 0.496114253997803
118.452003479004 0.496811747550964
118.463996887207 0.497675180435181
118.485000610352 0.497857928276062
118.48999786377 0.498547077178955
118.5 0.498895764350891
118.511001586914 0.499252796173096
118.542999267578 0.500298976898193
118.577003479004 0.501519441604614
118.629997253418 0.503777742385864
118.649002075195 0.50412654876709
118.65599822998 0.504483461380005
118.696998596191 0.506218671798706
118.72200012207 0.5065758228302
118.723999023438 0.50709056854248
118.748001098633 0.507447481155396
118.755996704102 0.508144974708557
118.775001525879 0.509531497955322
118.811996459961 0.509888648986816
118.824996948242 0.510411739349365
118.835998535156 0.510934710502625
118.86499786377 0.511632204055786
118.871002197266 0.512155294418335
118.889999389648 0.512844324111938
118.904998779297 0.513201355934143
118.908996582031 0.513890504837036
118.935997009277 0.514247536659241
118.970001220703 0.515293598175049
118.97200012207 0.515982866287231
118.976997375488 0.516339778900146
119.022003173828 0.517726421356201
119.042999267578 0.518083333969116
119.069999694824 0.519303917884827
119.116996765137 0.521213531494141
119.141998291016 0.521570563316345
119.142997741699 0.521910905838013
119.157997131348 0.522268056869507
119.158996582031 0.522608399391174
119.168998718262 0.522965431213379
119.170997619629 0.523305892944336
119.194000244141 0.523662805557251
119.197998046875 0.524177551269531
119.227996826172 0.524534702301025
119.269996643066 0.526269912719727
119.285003662109 0.526626944541931
119.301002502441 0.527673006057739
119.306999206543 0.528187870979309
119.34400177002 0.528544902801514
119.365997314453 0.529591083526611
119.371002197266 0.530105829238892
119.383003234863 0.530462741851807
119.396003723145 0.531500577926636
119.428001403809 0.53185772895813
119.43399810791 0.532380819320679
119.436996459961 0.533069849014282
119.458999633789 0.533426880836487
119.462997436523 0.533941626548767
119.473999023438 0.534298658370972
119.500999450684 0.535344839096069
119.574996948242 0.538134574890137
119.58699798584 0.538657665252686
119.592002868652 0.539346694946289
119.609001159668 0.539703845977783
119.636001586914 0.540924310684204
119.685997009277 0.543879985809326
119.705001831055 0.54423713684082
119.720001220703 0.545100569725037
119.736999511719 0.545457601547241
119.775001525879 0.547890186309814
119.786003112793 0.54823899269104
119.794998168945 0.548596024513245
119.805000305176 0.549118995666504
119.80899810791 0.549459457397461
119.827003479004 0.549642086029053
119.833999633789 0.550505638122559
119.846000671387 0.550862669944763
119.851997375488 0.551726102828979
119.870002746582 0.552083134651184
119.870002746582 0.552597999572754
119.891998291016 0.552954912185669
119.896003723145 0.553469657897949
119.907997131348 0.553826808929443
119.910003662109 0.554515838623047
119.929000854492 0.554872870445251
119.943000793457 0.5553959608078
119.946998596191 0.555910706520081
119.952003479004 0.555919051170349
119.952003479004 0.556433796882629
119.967002868652 0.556790828704834
119.970001220703 0.557305574417114
119.990997314453 0.557662606239319
120.011001586914 0.558011293411255
120.011001586914 0.558526039123535
120.016998291016 0.558883190155029
120.032997131348 0.559580564498901
120.033996582031 0.559921026229858
120.055000305176 0.560277938842773
120.069000244141 0.560626745223999
120.077003479004 0.561838865280151
120.082000732422 0.562195897102356
120.083999633789 0.562536239624023
120.09700012207 0.562893390655518
120.100997924805 0.563233733177185
120.124000549316 0.563582420349121
120.129997253418 0.563939571380615
120.134002685547 0.564454317092896
120.146003723145 0.564811229705811
120.162002563477 0.565508723258972
120.16300201416 0.56584906578064
120.172996520996 0.566031694412231
120.194999694824 0.567418336868286
120.210998535156 0.567775368690491
120.21199798584 0.568115711212158
120.232002258301 0.568472862243652
120.237998962402 0.569684982299805
120.244003295898 0.57003378868103
120.251998901367 0.570390701293945
120.262001037598 0.570913791656494
120.268997192383 0.571951627731323
120.291999816895 0.572308659553528
120.296997070312 0.572823405265808
120.309997558594 0.573180437088013
120.319000244141 0.573703527450562
120.330001831055 0.574567079544067
120.348999023438 0.574923992156982
120.349998474121 0.575264453887939
120.366996765137 0.575621485710144
120.375999450684 0.576144456863403
120.410003662109 0.577888131141663
120.448997497559 0.57945728302002
120.470001220703 0.580154776573181
120.486000061035 0.58067774772644
120.498001098633 0.581375241279602
120.513000488281 0.582247018814087
120.519996643066 0.58293616771698
120.537002563477 0.583293199539185
120.540000915527 0.583633661270142
120.556999206543 0.583990573883057
120.571998596191 0.584688067436218
120.605003356934 0.586248993873596
120.623001098633 0.586606025695801
120.624000549316 0.587120771408081
120.640998840332 0.587477803230286
120.646003723145 0.588000774383545
120.653999328613 0.589213132858276
120.66300201416 0.589570045471191
120.666999816895 0.590259194374084
120.682998657227 0.590616226196289
120.690002441406 0.591305375099182
120.707000732422 0.591662406921387
120.713996887207 0.592011094093323
120.731002807617 0.593405961990356
120.736000061035 0.59409511089325
120.752998352051 0.594452142715454
120.758003234863 0.595141172409058
120.763000488281 0.595323801040649
120.763999938965 0.595838665962219
120.776000976562 0.596021294593811
120.781997680664 0.596884727478027
120.795997619629 0.597241878509521
120.805000305176 0.597930908203125
120.820999145508 0.598288059234619
120.823997497559 0.598636627197266
120.824996948242 0.599325895309448
120.84700012207 0.599682807922363
120.849998474121 0.600546360015869
120.861999511719 0.600903272628784
120.878997802734 0.601592540740967
120.90299987793 0.601949453353882
120.90599822998 0.602298259735107
120.907997131348 0.602813005447388
120.917999267578 0.603169918060303
120.924003601074 0.604033470153809
120.935997009277 0.604390501976013
120.938003540039 0.604905247688293
120.956001281738 0.605262279510498
120.988998413086 0.606657147407532
121 0.607180237770081
121.013000488281 0.607877731323242
121.014999389648 0.608392477035522
121.025001525879 0.608749389648438
121.027000427246 0.609089851379395
121.03800201416 0.609446883201599
121.041999816895 0.610310316085815
121.055000305176 0.61066734790802
121.067001342773 0.611190438270569
121.077003479004 0.611713528633118
121.084999084473 0.612236618995667
121.085998535156 0.612751364707947
121.101997375488 0.613108396530151
121.109001159668 0.613457083702087
121.11499786377 0.614320516586304
121.121002197266 0.614677667617798
121.134002685547 0.615366697311401
121.158996582031 0.615723729133606
121.166000366211 0.616935968399048
121.181999206543 0.617293000221252
121.194000244141 0.617990374565125
121.206001281738 0.619036555290222
121.208999633789 0.619551301002502
121.236000061035 0.619899988174438
121.244003295898 0.620257139205933
121.249000549316 0.620780110359192
121.25700378418 0.621643543243408
121.271003723145 0.622000694274902
121.279998779297 0.622689723968506
121.291999816895 0.62304675579071
121.323997497559 0.624782085418701
121.329002380371 0.625138998031616
121.362998962402 0.626359581947327
121.363998413086 0.626699924468994
121.376998901367 0.627057075500488
121.378997802734 0.627571821212769
121.390998840332 0.62775444984436
121.419998168945 0.629149317741394
121.425003051758 0.63001275062561
121.436996459961 0.630369782447815
121.448997497559 0.6312415599823
121.448997497559 0.63175630569458
121.454002380371 0.632113456726074
121.458999633789 0.632810831069946
121.460998535156 0.633151292800903
121.477996826172 0.633508205413818
121.48999786377 0.634031295776367
121.498001098633 0.634554386138916
121.504997253418 0.635426163673401
121.50700378418 0.635941028594971
121.522003173828 0.636123657226562
121.524002075195 0.636812686920166
121.536003112793 0.636995315551758
121.537002563477 0.63768458366394
121.555999755859 0.638041496276855
121.556999206543 0.638381958007812
121.56600189209 0.638738989830017
121.572998046875 0.639262080192566
121.575996398926 0.640125513076782
121.581001281738 0.640482544898987
121.582000732422 0.640822887420654
121.588996887207 0.641180038452148
121.588996887207 0.641694784164429
121.59400177002 0.641877412796021
121.603996276855 0.643272280693054
121.605003356934 0.643612623214722
121.61499786377 0.643969774246216
121.619003295898 0.644318342208862
121.624000549316 0.645007610321045
121.634002685547 0.64536452293396
121.642997741699 0.646236419677734
121.643997192383 0.646751165390015
121.647003173828 0.646933794021606
121.651000976562 0.6476229429245
121.662002563477 0.647979974746704
121.665000915527 0.648669004440308
121.676002502441 0.649026155471802
121.677001953125 0.649540901184082
121.688003540039 0.649897813796997
121.696998596191 0.651633143424988
121.705001831055 0.651990175247192
121.706001281738 0.652330636978149
121.717002868652 0.652687549591064
121.728996276855 0.654074192047119
121.746002197266 0.654431104660034
121.751998901367 0.655643463134766
121.75700378418 0.655826091766357
121.76000213623 0.656863927841187
121.766998291016 0.657220840454102
121.771003723145 0.657910108566284
121.778999328613 0.658267021179199
121.78099822998 0.658956170082092
121.790000915527 0.659313201904297
121.791999816895 0.660176753997803
121.799003601074 0.660533666610718
121.80899810791 0.661579847335815
121.815002441406 0.663489460945129
121.818000793457 0.663846492767334
121.832000732422 0.665241360664368
121.83699798584 0.665930509567261
121.843002319336 0.666287422180176
121.845001220703 0.666810512542725
121.845001220703 0.668022871017456
121.848999023438 0.668031096458435
121.848999023438 0.668720245361328
121.856002807617 0.669068932533264
121.857002258301 0.669077157974243
121.857002258301 0.669592022895813
121.858001708984 0.669600248336792
121.858001708984 0.670463800430298
121.863998413086 0.670820832252502
121.86799621582 0.671169519424438
121.872001647949 0.671518325805664
121.872001647949 0.672033071517944
121.873001098633 0.672041296958923
121.873001098633 0.673253536224365
121.874000549316 0.673261880874634
121.874000549316 0.67708945274353
121.875999450684 0.677446365356445
121.879997253418 0.67831826210022
121.892997741699 0.680236101150513
121.892997741699 0.682320117950439
121.893997192383 0.682328462600708
121.893997192383 0.68354058265686
121.899002075195 0.683897614479065
121.900001525879 0.684246301651001
121.900001525879 0.685109853744507
121.901000976562 0.685118198394775
121.901000976562 0.686679124832153
121.90299987793 0.687036037445068
121.90599822998 0.687384843826294
121.907997131348 0.688082218170166
121.907997131348 0.688596963882446
121.910003662109 0.688779592514038
121.911003112793 0.689128398895264
121.911003112793 0.689817428588867
121.912002563477 0.689825773239136
121.912002563477 0.692084074020386
121.91300201416 0.692092418670654
121.91300201416 0.693827748298645
121.915000915527 0.69418478012085
121.921997070312 0.694707870483398
121.925003051758 0.695754051208496
121.925003051758 0.696268796920776
121.926002502441 0.696277022361755
121.926002502441 0.697489261627197
121.927001953125 0.697497606277466
121.927001953125 0.698361039161682
121.928001403809 0.698369264602661
121.928001403809 0.698884129524231
121.932998657227 0.699241161346436
121.932998657227 0.70115077495575
121.93399810791 0.701159000396729
121.93399810791 0.702545642852783
121.94100189209 0.702902555465698
121.945999145508 0.704297542572021
121.945999145508 0.706032752990723
121.946998596191 0.706041097640991
121.946998596191 0.706555843353271
121.947998046875 0.70656418800354
121.947998046875 0.70707893371582
121.949996948242 0.707435965538025
121.950996398926 0.707784652709961
121.950996398926 0.708473801612854
121.952003479004 0.708482027053833
121.952003479004 0.709171295166016
121.953002929688 0.709179520606995
121.953002929688 0.709868669509888
121.954002380371 0.709877014160156
121.954002380371 0.712832689285278
121.955001831055 0.712841033935547
121.955001831055 0.714227676391602
121.958000183105 0.714410305023193
121.963996887207 0.714933395385742
121.963996887207 0.715796828269958
121.972999572754 0.716153860092163
121.972999572754 0.717017292976379
121.982002258301 0.717374324798584
121.983001708984 0.717889070510864
121.986000061035 0.718071699142456
121.98999786377 0.718769192695618
122.008003234863 0.719815373420715
122.008003234863 0.720853209495544
122.019996643066 0.721210241317749
122.025001525879 0.722073674201965
122.03800201416 0.72243070602417
122.041999816895 0.722779512405396
122.052001953125 0.723825573921204
122.052001953125 0.724340319633484
122.055000305176 0.724523067474365
122.055000305176 0.725037813186646
122.060997009277 0.725394725799561
122.061996459961 0.725569128990173
122.061996459961 0.726083993911743
122.063003540039 0.726092219352722
122.063003540039 0.728350639343262
122.070999145508 0.728533267974854
122.070999145508 0.729048013687134
122.075996398926 0.729405045509338
122.081001281738 0.729753732681274
122.081001281738 0.730442881584167
122.08699798584 0.730799913406372
122.087997436523 0.730974197387695
122.087997436523 0.733407020568848
122.091003417969 0.733763933181763
122.095001220703 0.734635829925537
122.095001220703 0.735324859619141
122.09700012207 0.735507488250732
122.099998474121 0.736379384994507
122.099998474121 0.73706841468811
122.101997375488 0.737425565719604
122.103996276855 0.737948536872864
122.103996276855 0.743345260620117
122.105003356934 0.743353605270386
122.105003356934 0.743868350982666
122.106002807617 0.743876695632935
122.106002807617 0.746658086776733
122.107002258301 0.746666431427002
122.107002258301 0.752063274383545
122.108001708984 0.752071619033813
122.108001708984 0.754329919815063
122.110000610352 0.754686832427979
122.111000061035 0.754861235618591
122.111000061035 0.758340120315552
122.112998962402 0.758522748947144
122.112998962402 0.759211897850037
122.115997314453 0.759568929672241
122.115997314453 0.761304140090942
122.11799621582 0.761486768722534
122.11799621582 0.76409387588501
122.119003295898 0.764102220535278
122.119003295898 0.766011834144592
122.121002197266 0.766194581985474
122.121002197266 0.76705801486969
122.124000549316 0.767240643501282
122.124000549316 0.767755508422852
122.128997802734 0.767938137054443
122.128997802734 0.769150257110596
122.130996704102 0.769332885742188
122.130996704102 0.771416902542114
122.13500213623 0.771774053573608
122.13500213623 0.772811889648438
122.136001586914 0.772820115089417
122.136001586914 0.773334860801697
122.138000488281 0.773517608642578
122.138000488281 0.774904131889343
122.140998840332 0.775261163711548
122.143997192383 0.775784254074097
122.143997192383 0.776298999786377
122.146003723145 0.776655912399292
122.146003723145 0.777170777320862
122.147003173828 0.777179002761841
122.147003173828 0.77943742275238
122.150001525879 0.779794454574585
122.154998779297 0.780840635299683
122.154998779297 0.78292453289032
122.156997680664 0.783107280731201
122.157997131348 0.783622026443481
122.160003662109 0.78363037109375
122.160003662109 0.787109136581421
122.161003112793 0.787117481231689
122.161003112793 0.787806510925293
122.162002563477 0.787814855575562
122.162002563477 0.789724588394165
122.16300201416 0.789732813835144
122.16300201416 0.790421962738037
122.164001464844 0.790430307388306
122.164001464844 0.790945053100586
122.165000915527 0.790953397750854
122.165000915527 0.791468143463135
122.166000366211 0.791476368904114
122.166000366211 0.79233980178833
122.166999816895 0.792348146438599
122.166999816895 0.793734788894653
122.167999267578 0.793743133544922
122.167999267578 0.796001434326172
122.168998718262 0.79600977897644
122.168998718262 0.798616766929626
122.169998168945 0.798624992370605
122.169998168945 0.799314260482788
122.170997619629 0.799322485923767
122.170997619629 0.800360321998596
122.172996520996 0.800543069839478
122.172996520996 0.802278280258179
122.174003601074 0.802286624908447
122.174003601074 0.803324460983276
122.176002502441 0.803681373596191
122.177001953125 0.803855776786804
122.177001953125 0.807508945465088
122.178001403809 0.807517290115356
122.178001403809 0.811344861984253
122.179000854492 0.811353206634521
122.179000854492 0.812565326690674
122.180999755859 0.812747955322266
122.180999755859 0.813437223434448
122.18399810791 0.813794136047363
122.184997558594 0.813968539237976
122.184997558594 0.815529465675354
122.186996459961 0.815537691116333
122.186996459961 0.81762170791626
122.188003540039 0.817630052566528
122.188003540039 0.818319201469421
122.197998046875 0.818676233291626
122.199996948242 0.818850517272949
122.199996948242 0.819365262985229
122.200996398926 0.819373607635498
122.200996398926 0.82180643081665
122.202003479004 0.821814656257629
122.202003479004 0.822852492332458
122.205001831055 0.82303524017334
122.205001831055 0.824247360229492
122.206001281738 0.824255704879761
122.206001281738 0.828083276748657
122.208999633789 0.828440189361572
122.208999633789 0.829652428627014
122.209999084473 0.829660773277283
122.209999084473 0.831396102905273
122.217002868652 0.831404328346252
122.217002868652 0.835406303405762
122.21900177002 0.835414528846741
122.21900177002 0.838893413543701
122.220001220703 0.83890175819397
122.220001220703 0.83941650390625
122.227996826172 0.839773416519165
122.227996826172 0.840288281440735
122.228996276855 0.840296506881714
122.228996276855 0.840985774993896
122.232002258301 0.841342687606812
122.233001708984 0.841517090797424
122.233001708984 0.842206239700317
122.235000610352 0.842214584350586
122.235000610352 0.842729330062866
122.236999511719 0.842911958694458
122.236999511719 0.844995975494385
122.237998962402 0.845004320144653
122.237998962402 0.846565127372742
122.240997314453 0.846747875213623
122.240997314453 0.847785711288452
122.241996765137 0.847793936729431
122.241996765137 0.851970195770264
122.245002746582 0.852152824401855
122.245002746582 0.852842092514038
122.246002197266 0.852850317955017
122.246002197266 0.853365182876587
122.249000549316 0.853547811508179
122.249000549316 0.855457425117493
122.250999450684 0.855465650558472
122.250999450684 0.856677889823914
122.255996704102 0.856686234474182
122.255996704102 0.863477945327759
122.261001586914 0.863660573959351
122.261001586914 0.865395784378052
122.268997192383 0.865752816200256
122.274002075195 0.866101503372192
122.274002075195 0.867488145828247
122.275001525879 0.867496371269226
122.275001525879 0.869231700897217
122.278999328613 0.869588613510132
122.278999328613 0.872021436691284
122.279998779297 0.872029662132263
122.279998779297 0.873416185379028
122.28099822998 0.873424530029297
122.28099822998 0.87585723400116
122.285003662109 0.876214265823364
122.285003662109 0.879693150520325
122.286003112793 0.879701375961304
122.286003112793 0.882657289505005
122.299003601074 0.88301420211792
122.300003051758 0.883188605308533
122.300003051758 0.887016177177429
122.303001403809 0.887373208999634
122.305999755859 0.887896299362183
122.305999755859 0.889805793762207
122.307998657227 0.890162944793701
122.307998657227 0.891026377677917
122.30899810791 0.891034603118896
122.30899810791 0.893990516662598
122.310997009277 0.894347429275513
122.311996459961 0.894696235656738
122.311996459961 0.895908355712891
122.31600189209 0.896265506744385
122.319999694824 0.896614074707031
122.319999694824 0.900093078613281
122.320999145508 0.90010130405426
122.320999145508 0.903928875923157
122.324996948242 0.904111504554749
122.324996948242 0.909159660339355
122.333000183105 0.909167885780334
122.333000183105 0.910728812217712
122.333999633789 0.910737037658691
122.333999633789 0.912995457649231
122.338996887207 0.913352489471436
122.338996887207 0.916308283805847
122.339996337891 0.916316509246826
122.339996337891 0.917528748512268
122.341003417969 0.917537093162537
122.341003417969 0.918574929237366
122.346000671387 0.918757557868958
122.346000671387 0.922585129737854
122.349998474121 0.922593474388123
122.349998474121 0.927467107772827
122.353996276855 0.927475452423096
122.353996276855 0.928164601325989
122.355003356934 0.928172826766968
122.355003356934 0.929210662841797
122.378997802734 0.929393410682678
122.378997802734 0.930256843566895
122.379997253418 0.930265188217163
122.379997253418 0.931128740310669
122.387001037598 0.931136965751648
122.387001037598 0.932523488998413
122.411003112793 0.932531833648682
122.411003112793 0.93409276008606
122.453002929688 0.934449791908264
122.543998718262 0.935321569442749
122.549003601074 0.935662031173706
122.621002197266 0.936018943786621
122.888999938965 0.938451766967773
122.977996826172 0.938808679580688
122.988998413086 0.939323425292969
123.061996459961 0.939680576324463
123.067001342773 0.94002091884613
123.19100189209 0.940377950668335
123.194999694824 0.941066980361938
123.207000732422 0.941424131393433
123.228996276855 0.942121505737305
123.247001647949 0.942818880081177
123.293998718262 0.943690776824951
123.299003601074 0.944031238555908
123.332000732422 0.944388151168823
123.333000183105 0.94472861289978
123.370002746582 0.945085525512695
123.420997619629 0.945783019065857
123.477996826172 0.946995258331299
123.517997741699 0.947352170944214
123.600997924805 0.948398351669312
123.623001098633 0.94892144203186
123.625 0.949261903762817
123.699996948242 0.949618816375732
123.720001220703 0.950133681297302
123.772003173828 0.950490713119507
123.847999572754 0.951528549194336
123.918998718262 0.951885581016541
123.968002319336 0.952574729919434
124.035003662109 0.952931642532349
124.075996398926 0.953454732894897
124.502998352051 0.957108020782471
124.593002319336 0.957464933395386
124.628997802734 0.957979798316956
124.723999023438 0.95833683013916
124.797996520996 0.958859920501709
124.807998657227 0.959200263023376
124.902000427246 0.959557294845581
124.967002868652 0.96008038520813
125.147003173828 0.961300849914551
125.240997314453 0.962164402008057
125.317001342773 0.962513089179993
125.383003234863 0.962870121002197
125.509002685547 0.963741898536682
125.53800201416 0.964256644248962
125.651000976562 0.964613676071167
125.653999328613 0.964954137802124
125.720001220703 0.965311050415039
125.785003662109 0.965659856796265
126 0.967054605484009
126.060997009277 0.967577695846558
126.153999328613 0.968275189399719
126.238998413086 0.968798279762268
126.244003295898 0.969138622283936
126.360000610352 0.96949577331543
126.609001159668 0.971587896347046
126.733001708984 0.972110986709595
127.23999786377 0.973854660987854
127.241996765137 0.974195003509521
127.351997375488 0.974552154541016
127.477996826172 0.975075125694275
127.503997802734 0.975415468215942
127.63500213623 0.975772619247437
128.363006591797 0.978554010391235
128.608001708984 0.97891092300415
128.615997314453 0.979251384735107
128.867004394531 0.979608416557312
129.24299621582 0.980820655822754
129.492004394531 0.981177687644958
129.526992797852 0.981518030166626
129.824996948242 0.98187518119812
129.985000610352 0.982564210891724
130.22900390625 0.982921242713928
130.498992919922 0.98361873626709
130.710998535156 0.984316110610962
131.188995361328 0.985710978507996
131.455993652344 0.986408472061157
131.470993041992 0.986748814582825
131.641006469727 0.987105846405029
131.871002197266 0.987803220748901
132.169006347656 0.988500714302063
132.322998046875 0.989189863204956
132.544998168945 0.989546775817871
132.546005249023 0.989887237548828
132.791000366211 0.990244269371033
133.033996582031 0.990941762924194
133.307006835938 0.991630792617798
138.457992553711 0.991979598999023
138.587997436523 0.992336511611938
139.22900390625 0.995475053787231
139.563003540039 0.997567296028137
139.723999023438 0.999136447906494
139.731994628906 0.99948525428772
139.731994628906 1


==> fig/simulationresultsECDF-V2Vstatic4.tsv <==
100.887001037598 8.34465026855469e-06
100.930000305176 0.000531435012817383
100.947998046875 0.00104618072509766
101.000999450684 0.00140321254730225
101.001998901367 0.00174355506896973
101.078002929688 0.00210058689117432
101.208000183105 0.00297236442565918
101.386001586914 0.00384414196014404
101.845001220703 0.00523900985717773
102.273002624512 0.00679993629455566
102.416000366211 0.00715696811676025
102.425003051758 0.00784611701965332
102.444999694824 0.00820314884185791
102.477996826172 0.00907492637634277
102.581001281738 0.0106440782546997
102.582000732422 0.0109845399856567
102.599998474121 0.0113415718078613
102.611000061035 0.0118563175201416
102.640998840332 0.0122133493423462
102.643997192383 0.0127280950546265
102.670997619629 0.0130851268768311
102.674003601074 0.0134255886077881
102.704002380371 0.0137826204299927
102.714996337891 0.0142973661422729
102.817001342773 0.0146543979644775
102.818000793457 0.014994740486145
102.886001586914 0.0153517723083496
102.894996643066 0.0156922340393066
102.977996826172 0.0160492658615112
102.990997314453 0.0163896083831787
103.067001342773 0.0167466402053833
103.101997375488 0.0172697305679321
103.130996704102 0.0177844762802124
103.231002807617 0.018141508102417
103.233001708984 0.018481969833374
103.249000549316 0.0186645984649658
103.275001525879 0.0195280313491821
103.332000732422 0.0198850631713867
103.376998901367 0.0210973024368286
103.416999816895 0.0214459896087646
103.498001098633 0.0223261117935181
103.53099822998 0.0228492021560669
103.53800201416 0.0231895446777344
103.596000671387 0.023546576499939
103.65599822998 0.0240696668624878
103.677001953125 0.0245927572250366
103.686996459961 0.0251075029373169
103.738998413086 0.0254561901092529
103.801002502441 0.0258132219314575
103.90299987793 0.0277228355407715
103.939002990723 0.0280716419219971
103.952003479004 0.0284286737442017
104.055000305176 0.0294747352600098
104.100997924805 0.0306869745254517
104.161003112793 0.0310356616973877
104.188003540039 0.0313926935195923
104.263999938965 0.0324388742446899
104.297996520996 0.033128023147583
104.363998413086 0.033484935760498
104.389999389648 0.0341824293136597
104.419998168945 0.0347055196762085
104.490997314453 0.0357517004013062
104.522003173828 0.0362746715545654
104.561996459961 0.0367977619171143
104.588996887207 0.0373125076293945
104.625 0.0376613140106201
104.638000488281 0.0380183458328247
104.677001953125 0.0383670330047607
104.680999755859 0.0390561819076538
104.753997802734 0.0394132137298584
104.755996704102 0.0397535562515259
104.779998779297 0.0401105880737305
104.921997070312 0.0423688888549805
105.019996643066 0.0427259206771851
105.025001525879 0.0434150695800781
105.075996398926 0.0437721014022827
105.078002929688 0.0441125631332397
105.115997314453 0.0444695949554443
105.22200012207 0.0456900596618652
105.252998352051 0.0462131500244141
105.300003051758 0.0474252700805664
105.34400177002 0.047782301902771
105.476997375488 0.0493515729904175
105.533996582031 0.0498746633529663
105.662002563477 0.0517926216125488
105.694999694824 0.0523155927658081
105.818000793457 0.0540592670440674
105.877998352051 0.0557944774627686
105.954002380371 0.0561515092849731
106.037002563477 0.057371973991394
106.039001464844 0.0577124357223511
106.070999145508 0.0580694675445557
106.074996948242 0.0584098100662231
106.111999511719 0.0587586164474487
106.194999694824 0.0596386194229126
106.196998596191 0.0599790811538696
106.226997375488 0.0603361129760742
106.28099822998 0.060859203338623
106.323997497559 0.0617309808731079
106.36499786377 0.0622540712356567
106.404998779297 0.0631258487701416
106.448997497559 0.0636489391326904
106.61499786377 0.066264271736145
106.626998901367 0.0667790174484253
106.69100189209 0.0671360492706299
106.696998596191 0.0676507949829102
106.732002258301 0.0680078268051147
106.733001708984 0.0683482885360718
106.778999328613 0.0687053203582764
106.78099822998 0.0690456628799438
106.856002807617 0.0694026947021484
106.862998962402 0.0700918436050415
106.887001037598 0.0704488754272461
106.966003417969 0.0718437433242798
106.97200012207 0.0723584890365601
107.023002624512 0.0727071762084961
107.061996459961 0.0732386112213135
107.099998474121 0.0737617015838623
107.127998352051 0.0751482248306274
107.156997680664 0.0753308534622192
107.177001953125 0.0760283470153809
107.194999694824 0.0767173767089844
107.250999450684 0.077074408531189
107.292999267578 0.0779461860656738
107.304000854492 0.0784692764282227
107.34400177002 0.0793410539627075
107.348999023438 0.0800302028656006
107.398002624512 0.0803872346878052
107.453002929688 0.08125901222229
107.500999450684 0.0821307897567749
107.508003234863 0.0826538801193237
107.511001586914 0.0829943418502808
107.537002563477 0.0833513736724854
107.567001342773 0.0838743448257446
107.583999633789 0.0845634937286377
107.627998352051 0.0849205255508423
107.653999328613 0.0854436159133911
107.657997131348 0.0859667062759399
107.668998718262 0.086655855178833
107.72200012207 0.0870128870010376
107.724998474121 0.0873532295227051
107.761001586914 0.0877102613449097
107.781997680664 0.0882333517074585
107.800003051758 0.0887480974197388
107.819000244141 0.0891051292419434
107.835998535156 0.0896282196044922
107.83699798584 0.0899685621261597
107.888000488281 0.0903255939483643
107.888999938965 0.0906660556793213
107.93399810791 0.0910230875015259
107.956001281738 0.0915461778640747
107.972999572754 0.0918948650360107
107.973999023438 0.092409610748291
107.991996765137 0.0927666425704956
108.029998779297 0.0943275690078735
108.041999816895 0.0945101976394653
108.046997070312 0.0950249433517456
108.081001281738 0.0953819751739502
108.101997375488 0.095905065536499
108.116996765137 0.0964198112487793
108.138999938965 0.0967768430709839
108.158996582031 0.0972999334335327
108.178001403809 0.0976653099060059
108.181999206543 0.0981884002685547
108.198997497559 0.0994088649749756
108.198997497559 0.0999236106872559
108.218002319336 0.10028064250946
108.220001220703 0.100620985031128
108.234001159668 0.100978016853333
108.25 0.101501107215881
108.250999450684 0.101841568946838
108.25700378418 0.102198600769043
108.269996643066 0.103236436843872
108.282997131348 0.103593468666077
108.286003112793 0.103933811187744
108.314002990723 0.104290843009949
108.317001342773 0.104631304740906
108.343002319336 0.104813933372498
108.361999511719 0.106026172637939
108.404998779297 0.106383204460144
108.407997131348 0.106897950172424
108.434997558594 0.107254981994629
108.446998596191 0.108467102050781
108.467002868652 0.108824133872986
108.468002319336 0.109164595603943
108.488998413086 0.109521627426147
108.491996765137 0.109861969947815
108.517997741699 0.11021900177002
108.532997131348 0.1107337474823
108.556999206543 0.111090779304504
108.557998657227 0.111431241035461
108.583999633789 0.111788272857666
108.625 0.113008737564087
108.629997253418 0.11369788646698
108.65599822998 0.114054918289185
108.657997131348 0.114569664001465
108.669998168945 0.114926695823669
108.710998535156 0.116313219070435
108.736999511719 0.116495847702026
108.738998413086 0.117010712623596
108.762001037598 0.117367744445801
108.783996582031 0.11789071559906
108.786003112793 0.118579864501953
108.802001953125 0.118936896324158
108.809997558594 0.119459986686707
108.846000671387 0.119983077049255
108.857002258301 0.120672225952148
108.88200378418 0.121029257774353
108.888999938965 0.121544003486633
108.921997070312 0.121901035308838
108.936996459961 0.122938871383667
108.96900177002 0.123295903205872
108.977996826172 0.123818874359131
108.996002197266 0.12434196472168
109.000999450684 0.124682426452637
109.047996520996 0.125039458274841
109.065002441406 0.12556254863739
109.109001159668 0.127131700515747
109.15599822998 0.128526568412781
109.204002380371 0.129398345947266
109.237998962402 0.130436182022095
109.263000488281 0.130793213844299
109.275001525879 0.131831049919128
109.287002563477 0.132188081741333
109.307998657227 0.132711172103882
109.328002929688 0.133234262466431
109.331001281738 0.133749008178711
109.357002258301 0.134106040000916
109.358001708984 0.134446501731873
109.386001586914 0.134803533554077
109.392997741699 0.135318279266357
109.414001464844 0.135675311088562
109.416000366211 0.136015653610229
109.428001403809 0.136372685432434
109.439002990723 0.136887431144714
109.460998535156 0.137244462966919
109.47200012207 0.138108015060425
109.498001098633 0.13846492767334
109.499000549316 0.138805389404297
109.521003723145 0.139162421226501
109.522003173828 0.139502882957458
109.546997070312 0.139859914779663
109.584999084473 0.140897750854492
109.609001159668 0.141254663467407
109.611000061035 0.141769528388977
109.619003295898 0.142126560211182
109.627998352051 0.142815589904785
109.65599822998 0.14317262172699
109.694999694824 0.143870115280151
109.706001281738 0.144384860992432
109.725997924805 0.144741892814636
109.775001525879 0.146311044692993
109.800003051758 0.147174596786499
109.824996948242 0.147531628608704
109.833000183105 0.14839506149292
109.855003356934 0.148752093315125
109.886001586914 0.149275183677673
109.888999938965 0.149789929389954
109.91300201416 0.150146961212158
109.925003051758 0.150670051574707
109.935997009277 0.1513592004776
109.957000732422 0.151716232299805
109.97200012207 0.152413606643677
110.003997802734 0.152936697006226
110.023002624512 0.153634071350098
110.032997131348 0.154497623443604
110.057998657227 0.154854655265808
110.083999633789 0.155718088150024
110.099998474121 0.156075119972229
110.105003356934 0.156598210334778
110.110000610352 0.156938552856445
110.138999938965 0.15729558467865
110.160003662109 0.158159136772156
110.180999755859 0.15851616859436
110.195999145508 0.159030914306641
110.227996826172 0.159387946128845
110.234001159668 0.159736633300781
110.23999786377 0.160600185394287
110.273002624512 0.160957098007202
110.276000976562 0.161297559738159
110.309997558594 0.161654591560364
110.348999023438 0.162526369094849
110.373001098633 0.163738608360291
110.410003662109 0.164095640182495
110.428001403809 0.164618611335754
110.429000854492 0.164959073066711
110.439002990723 0.165316104888916
110.440002441406 0.165656447410583
110.458000183105 0.166013479232788
110.474998474121 0.166536569595337
110.481002807617 0.166885256767273
110.50700378418 0.167931437492371
110.522003173828 0.168454527854919
110.546997070312 0.169733166694641
110.56600189209 0.170090198516846
110.611999511719 0.170613288879395
110.623001098633 0.171302318572998
110.637001037598 0.171659350395203
110.649002075195 0.172182440757751
110.675003051758 0.172879934310913
110.678001403809 0.173220276832581
110.69100189209 0.173577308654785
110.694000244141 0.174100399017334
110.769996643066 0.175495266914368
110.807998657227 0.176541447639465
110.823997497559 0.177404880523682
110.842002868652 0.177761912345886
110.873001098633 0.178285002708435
110.891998291016 0.178974151611328
110.912002563477 0.179331064224243
110.964996337891 0.18141508102417
111.004997253418 0.181772112846375
111.00700378418 0.182112574577332
111.026000976562 0.182469606399536
111.028999328613 0.182984352111816
111.050003051758 0.183341383934021
111.053001403809 0.183681726455688
111.067001342773 0.184038758277893
111.167999267578 0.186479806900024
111.169998168945 0.186820268630981
111.180000305176 0.187177181243896
111.208000183105 0.187700271606445
111.208999633789 0.188040733337402
111.225997924805 0.188397765159607
111.23999786377 0.188912510871887
111.279998779297 0.189269542694092
111.28800201416 0.189792633056641
111.291000366211 0.190481662750244
111.313003540039 0.190838694572449
111.334999084473 0.191361784934998
111.346000671387 0.19153618812561
111.346000671387 0.192050933837891
111.371002197266 0.192407965660095
111.40299987793 0.193105459213257
111.40599822998 0.193620204925537
111.418998718262 0.193977117538452
111.434997558594 0.194500207901001
111.460998535156 0.19502329826355
111.466003417969 0.19553804397583
111.484001159668 0.195895075798035
111.5 0.196409940719604
111.521003723145 0.19676685333252
111.597999572754 0.199373960494995
111.648002624512 0.1997309923172
111.657997131348 0.200594425201416
111.665000915527 0.200951457023621
111.678001403809 0.201640605926514
111.702003479004 0.201997637748718
111.740997314453 0.203218102455139
111.769996643066 0.203741192817688
111.786003112793 0.204604744911194
111.801002502441 0.204961776733398
111.805000305176 0.205302119255066
111.824996948242 0.205484747886658
111.839996337891 0.206173896789551
111.866996765137 0.206530928611755
111.876998901367 0.207220077514648
111.901000976562 0.207577109336853
111.91300201416 0.208100199699402
111.942001342773 0.208797574043274
111.946998596191 0.209486722946167
111.970001220703 0.209843754768372
112.013999938965 0.210715532302856
112.022003173828 0.211578965187073
112.031997680664 0.211935997009277
112.156997680664 0.21507453918457
112.165000915527 0.215771913528442
112.246002197266 0.218038558959961
112.272003173828 0.218902111053467
112.289001464844 0.219259023666382
112.290000915527 0.219599485397339
112.301002502441 0.219956517219543
112.380996704102 0.222048759460449
112.389999389648 0.222571849822998
112.390998840332 0.223086595535278
112.418998718262 0.223443627357483
112.422996520996 0.223958373069763
112.431999206543 0.224315404891968
112.43399810791 0.224830150604248
112.463996887207 0.225187182426453
112.481002807617 0.226058959960938
112.496002197266 0.226582050323486
112.509002685547 0.227279543876648
112.513000488281 0.227794289588928
112.542999267578 0.22797691822052
112.543998718262 0.22849178314209
112.555999755859 0.228848695755005
112.573997497559 0.229371786117554
112.580001831055 0.229894876480103
112.587997436523 0.230584025382996
112.613998413086 0.2309410572052
112.638999938965 0.231812834739685
112.666000366211 0.23268461227417
112.667999267578 0.233025074005127
112.689002990723 0.233381986618042
112.694999694824 0.233905076980591
112.718002319336 0.234602570533752
112.72200012207 0.235291719436646
112.736999511719 0.235648632049561
112.74299621582 0.23616349697113
112.763999938965 0.236520528793335
112.767997741699 0.237035274505615
112.783996582031 0.23739230632782
112.797996520996 0.238081455230713
112.828002929688 0.238264083862305
112.828002929688 0.238778829574585
112.832000732422 0.23913586139679
112.96199798584 0.244881391525269
112.984001159668 0.245238423347473
113.001998901367 0.245761394500732
113.005996704102 0.245935797691345
113.005996704102 0.246450543403625
113.013999938965 0.24680757522583
113.015998840332 0.247148036956787
113.039001464844 0.247505068778992
113.053001403809 0.248717188835144
113.065002441406 0.248899936676025
113.074996948242 0.249937772750854
113.08699798584 0.25029468536377
113.102996826172 0.251332521438599
113.116996765137 0.251689672470093
113.13200378418 0.252212643623352
113.154998779297 0.253084421157837
113.15599822998 0.253424882888794
113.16300201416 0.253781914710999
113.165000915527 0.254471063613892
113.181999206543 0.254827976226807
113.193000793457 0.255351066589355
113.207000732422 0.255874156951904
113.208000183105 0.256214618682861
113.225997924805 0.256571650505066
113.228996276855 0.256911993026733
113.238998413086 0.256920337677002
113.238998413086 0.258655548095703
113.244003295898 0.259012699127197
113.25700378418 0.259186983108521
113.25700378418 0.260922312736511
113.264999389648 0.261279344558716
113.264999389648 0.262317180633545
113.266998291016 0.262325406074524
113.266998291016 0.266501665115356
113.268997192383 0.266858696937561
113.268997192383 0.268070936203003
113.276000976562 0.268427968025208
113.276000976562 0.269465804100037
113.286003112793 0.269822835922241
113.301002502441 0.270520210266113
113.30899810791 0.271043300628662
113.30899810791 0.274173498153687
113.311996459961 0.274356126785278
113.31600189209 0.274879217147827
113.31600189209 0.275742650032043
113.324996948242 0.276099681854248
113.327003479004 0.276274085044861
113.327003479004 0.27905547618866
113.331001281738 0.279063820838928
113.331001281738 0.280275940895081
113.334999084473 0.280284285545349
113.334999084473 0.280973434448242
113.338996887207 0.281330466270447
113.339996337891 0.28150475025177
113.339996337891 0.284286260604858
113.343002319336 0.28446888923645
113.343002319336 0.285332322120667
113.34700012207 0.285340666770935
113.34700012207 0.287250280380249
113.350997924805 0.287607312202454
113.353996276855 0.287781715393066
113.353996276855 0.290911793708801
113.366996765137 0.291268825531006
113.373001098633 0.291617512702942
113.373001098633 0.292306661605835
113.375999450684 0.292489290237427
113.378997802734 0.292838096618652
113.378997802734 0.294747710227966
113.38200378418 0.295104742050171
113.383003234863 0.295453429222107
113.383003234863 0.295968174934387
113.384002685547 0.295976519584656
113.384002685547 0.303291201591492
113.390998840332 0.303648233413696
113.390998840332 0.30555784702301
113.394996643066 0.305740594863892
113.398002624512 0.306437969207764
113.398002624512 0.307127118110657
113.400001525879 0.307135343551636
113.400001525879 0.310091137886047
113.40599822998 0.310448169708252
113.407997131348 0.310962915420532
113.412002563477 0.310971260070801
113.412002563477 0.311834812164307
113.415000915527 0.312191724777222
113.416000366211 0.312532186508179
113.422996520996 0.312889218330383
113.430000305176 0.313412308692932
113.430000305176 0.313927054405212
113.446998596191 0.314284086227417
113.450996398926 0.314798831939697
113.459999084473 0.315155863761902
113.460998535156 0.315496206283569
113.47200012207 0.315678954124451
113.47200012207 0.316891074180603
113.472999572754 0.316899418830872
113.472999572754 0.318111658096313
113.473999023438 0.318119883537292
113.473999023438 0.318634748458862
113.481002807617 0.318991661071777
113.481002807617 0.319506525993347
113.483001708984 0.319514751434326
113.483001708984 0.320029497146606
113.490997314453 0.320386648178101
113.491996765137 0.320901393890381
113.501998901367 0.321258306503296
113.525001525879 0.321955800056458
113.53800201416 0.322653293609619
113.549003601074 0.323524951934814
113.549003601074 0.324214100837708
113.550003051758 0.324222445487976
113.550003051758 0.327352523803711
113.551002502441 0.327360868453979
113.551002502441 0.32787561416626
113.56600189209 0.328232645988464
113.569000244141 0.328573107719421
113.584999084473 0.328930139541626
113.58699798584 0.329453229904175
113.58699798584 0.333629488945007
113.598999023438 0.333986520767212
113.599998474121 0.334160804748535
113.599998474121 0.341475605964661
113.605003356934 0.341832637786865
113.611999511719 0.342355728149414
113.63500213623 0.343053102493286
113.648002624512 0.344273567199707
113.648002624512 0.344788312911987
113.686996459961 0.345319747924805
113.708000183105 0.345842838287354
113.732002258301 0.347760677337646
113.732002258301 0.348424911499023
113.745002746582 0.348781943321228
113.783996582031 0.349645495414734
113.821998596191 0.350002527236938
113.822998046875 0.350342869758606
113.843002319336 0.350699901580811
113.865997314453 0.352086544036865
113.886001586914 0.35244345664978
113.926002502441 0.353664040565491
114.000999450684 0.356279373168945
114.000999450684 0.356794118881226
114.023002624512 0.35715115070343
114.027000427246 0.357491612434387
114.053001403809 0.357848644256592
114.055999755859 0.358188986778259
114.078002929688 0.358546018600464
114.083000183105 0.358886480331421
114.101997375488 0.359069108963013
114.109001159668 0.359766483306885
114.115997314453 0.360455632209778
114.138000488281 0.360812664031982
114.146003723145 0.361501812934875
114.16300201416 0.36185884475708
114.240997314453 0.363951086997986
114.24299621582 0.364465951919556
114.253997802734 0.364822864532471
114.295997619629 0.366732597351074
114.323997497559 0.367089509963989
114.355003356934 0.367961406707764
114.365997314453 0.368999242782593
114.379997253418 0.369356155395508
114.398002624512 0.369879245758057
114.399002075195 0.370219707489014
114.421997070312 0.370576739311218
114.435997009277 0.371265888214111
114.459999084473 0.371622800827026
114.46900177002 0.372145891189575
114.486999511719 0.373009443283081
114.502998352051 0.373366475105286
114.518997192383 0.374055624008179
114.539001464844 0.374412536621094
114.549003601074 0.374927282333374
114.565002441406 0.375284433364868
114.579002380371 0.376147866249084
114.608001708984 0.376504898071289
114.61799621582 0.377368330955505
114.637001037598 0.37772536277771
114.640998840332 0.378065824508667
114.669998168945 0.378422737121582
114.675003051758 0.379286289215088
114.705001831055 0.379643321037292
114.706001281738 0.37998366355896
114.721000671387 0.380340814590454
114.73999786377 0.381038188934326
114.741996765137 0.381378650665283
114.768997192383 0.381735563278198
114.773002624512 0.382599115371704
114.781997680664 0.382956147193909
114.827003479004 0.384351015090942
114.843002319336 0.384874105453491
114.84400177002 0.385214447975159
114.860000610352 0.385571479797363
114.875999450684 0.386094570159912
114.887001037598 0.386617660522461
114.889999389648 0.386958003044128
114.903999328613 0.387315034866333
114.940002441406 0.388361215591431
114.944000244141 0.388875961303711
114.958000183105 0.389232993125916
114.978996276855 0.389756083488464
115.000999450684 0.390619516372681
115.014999389648 0.390968322753906
115.019996643066 0.391325235366821
115.047996520996 0.392022728919983
115.047996520996 0.392537474632263
115.070999145508 0.392894506454468
115.072998046875 0.393234968185425
115.092002868652 0.39359188079834
115.09400177002 0.39410674571991
115.121002197266 0.394463777542114
115.148002624512 0.395858526229858
115.149002075195 0.396198987960815
115.181999206543 0.39655601978302
115.190002441406 0.396904706954956
115.193000793457 0.397593855857849
115.22200012207 0.397950887680054
115.249000549316 0.398648262023926
115.25 0.398988723754883
115.267997741699 0.399345755577087
115.286003112793 0.399868845939636
115.291999816895 0.400557994842529
115.318000793457 0.400914907455444
115.333999633789 0.40177845954895
115.358001708984 0.402135491371155
115.374000549316 0.402832865715027
115.419998168945 0.404227733612061
115.421997070312 0.404742479324341
115.436996459961 0.405099511146545
115.438003540039 0.405439972877502
115.449996948242 0.405622601509094
115.464996337891 0.406311750411987
115.48999786377 0.406668782234192
115.516998291016 0.407191872596741
115.517997741699 0.407532215118408
115.536003112793 0.407889246940613
115.55899810791 0.40893542766571
115.582000732422 0.409450173377991
115.603996276855 0.409807205200195
115.629997253418 0.410853385925293
115.666999816895 0.411550760269165
115.667999267578 0.411891222000122
115.680999755859 0.412248253822327
115.799003601074 0.415909767150879
115.800003051758 0.416424512863159
115.81600189209 0.416781544685364
115.817001342773 0.417121887207031
115.833000183105 0.417304635047913
115.843002319336 0.417993783950806
115.86499786377 0.418350696563721
115.897003173828 0.41887378692627
115.908996582031 0.419396877288818
115.916000366211 0.419919967651367
115.955001831055 0.421306490898132
115.99299621582 0.421663522720337
115.994003295898 0.422003984451294
116.009002685547 0.422360897064209
116.032997131348 0.422883987426758
116.045997619629 0.423921823501587
116.070999145508 0.424278974533081
116.088996887207 0.424976348876953
116.091003417969 0.425665497779846
116.128997802734 0.426022529602051
116.153999328613 0.426719903945923
116.15599822998 0.427234649658203
116.171997070312 0.427591681480408
116.184997558594 0.428114771842957
116.203002929688 0.428978204727173
116.249000549316 0.429335355758667
116.250999450684 0.42950963973999
116.250999450684 0.430024385452271
116.265998840332 0.430381417274475
116.287002563477 0.43176794052124
116.315002441406 0.432124972343445
116.319000244141 0.432639837265015
116.345001220703 0.43299674987793
116.346000671387 0.433337211608887
116.361000061035 0.433694243431091
116.375 0.43421733379364
116.393997192383 0.434740304946899
116.412002563477 0.435437798500061
116.414001464844 0.435778260231018
116.438003540039 0.436135292053223
116.444000244141 0.437173128128052
116.46900177002 0.437530040740967
116.470001220703 0.437870502471924
116.49299621582 0.438227534294128
116.50700378418 0.438750624656677
116.531997680664 0.439273715019226
116.542999267578 0.440311551094055
116.572998046875 0.44066858291626
116.581001281738 0.441357612609863
116.61499786377 0.441714644432068
116.616996765137 0.442055106163025
116.633003234863 0.442412137985229
116.636001586914 0.44292688369751
116.654998779297 0.443109512329102
116.657997131348 0.443798661231995
116.685997009277 0.444155693054199
116.685997009277 0.444670438766479
116.699996948242 0.445027470588684
116.71900177002 0.445550560951233
116.733001708984 0.446422338485718
116.748001098633 0.447285890579224
116.783996582031 0.447642803192139
116.786003112793 0.447983264923096
116.809997558594 0.4483402967453
116.81600189209 0.449203729629517
116.831001281738 0.449560761451721
116.845001220703 0.45008385181427
116.850997924805 0.45059859752655
116.88500213623 0.450955629348755
116.893997192383 0.451644778251648
116.900001525879 0.452001810073853
116.901000976562 0.452516555786133
116.930000305176 0.452699184417725
116.930999755859 0.453213930130005
116.957000732422 0.453571081161499
116.975997924805 0.454094052314758
116.987998962402 0.454442739486694
116.990997314453 0.455131888389587
117.009002685547 0.455314636230469
117.011001586914 0.455663323402405
117.011001586914 0.456178069114685
117.050003051758 0.45653510093689
117.06600189209 0.457398653030396
117.081001281738 0.457755565643311
117.089996337891 0.458453059196472
117.122001647949 0.458976030349731
117.129997253418 0.459490895271301
117.15299987793 0.459847927093506
117.169998168945 0.461068391799927
117.169998168945 0.461583137512207
117.203002929688 0.461940169334412
117.246002197266 0.463335037231445
117.25 0.463849782943726
117.259002685547 0.464032411575317
117.297996520996 0.465419054031372
117.322998046875 0.465601682662964
117.324996948242 0.466116428375244
117.334999084473 0.466473460197449
117.34700012207 0.466996550559998
117.363998413086 0.467345237731934
117.366996765137 0.467859983444214
117.388999938965 0.468217134475708
117.391998291016 0.468557476997375
117.410003662109 0.46891450881958
117.434997558594 0.469611883163452
117.436996459961 0.469952344894409
117.453002929688 0.470309376716614
117.480003356934 0.471181154251099
117.496002197266 0.471529841423035
117.498001098633 0.472044706344604
117.508003234863 0.47240161895752
117.560997009277 0.473970890045166
117.565002441406 0.474485635757446
117.582000732422 0.474842667579651
117.598999023438 0.475706100463867
117.610000610352 0.475888848304749
117.616996765137 0.476752281188965
117.633003234863 0.477109313011169
117.637001037598 0.47762405872345
117.661003112793 0.477981090545654
117.686996459961 0.479716420173645
117.696998596191 0.48007345199585
117.700996398926 0.48058819770813
117.733001708984 0.480945229530334
117.737998962402 0.481293916702271
117.744003295898 0.481983065605164
117.765998840332 0.482340097427368
117.773002624512 0.482863187789917
117.790000915527 0.484606742858887
117.857002258301 0.48652458190918
117.863998413086 0.487213730812073
117.876998901367 0.487570762634277
117.887001037598 0.488093852996826
117.894996643066 0.488616943359375
117.930000305176 0.490352153778076
117.942001342773 0.490709185600281
117.948997497559 0.491057872772217
117.957000732422 0.491755366325378
117.958000183105 0.492095708847046
117.971000671387 0.49245285987854
117.980003356934 0.49296760559082
117.99299621582 0.493324518203735
117.997001647949 0.494013786315918
118.014999389648 0.494370698928833
118.016998291016 0.494885444641113
118.036003112793 0.495242595672607
118.041000366211 0.495931625366211
118.057998657227 0.496288657188416
118.059997558594 0.496629118919373
118.077003479004 0.496986150741577
118.080001831055 0.497675180435181
118.088996887207 0.498032212257385
118.126998901367 0.500290632247925
118.147003173828 0.50064754486084
118.158996582031 0.501170635223389
118.170997619629 0.501693725585938
118.196998596191 0.503429055213928
118.217002868652 0.503786087036133
118.268997192383 0.505878329277039
118.281997680664 0.5065758228302
118.28800201416 0.507439255714417
118.318000793457 0.507787942886353
118.329002380371 0.508144974708557
118.333999633789 0.50883412361145
118.345001220703 0.509191155433655
118.352996826172 0.510054588317871
118.38500213623 0.510411739349365
118.388000488281 0.510926485061646
118.390998840332 0.510934710502625
118.390998840332 0.511449575424194
118.40299987793 0.511806488037109
118.406997680664 0.512155294418335
118.412002563477 0.512670040130615
118.429000854492 0.51302695274353
118.455001831055 0.514064788818359
118.468002319336 0.514421939849854
118.46900177002 0.514762282371521
118.485000610352 0.514945030212402
118.48999786377 0.515634059906006
118.5 0.515982866287231
118.509002685547 0.516339778900146
118.511001586914 0.516680240631104
118.539001464844 0.517037272453308
118.542999267578 0.517726421356201
118.555999755859 0.518083333969116
118.577003479004 0.518780827522278
118.629997253418 0.521213531494141
118.649002075195 0.521562218666077
118.65599822998 0.521919250488281
118.696998596191 0.523654460906982
118.72200012207 0.524011611938477
118.723999023438 0.524526357650757
118.737998962402 0.524883270263672
118.752998352051 0.525406360626221
118.755996704102 0.525921106338501
118.762001037598 0.526103854179382
118.778999328613 0.527141690254211
118.811996459961 0.527498722076416
118.821998596191 0.528021812438965
118.833999633789 0.528544902801514
118.835998535156 0.529059648513794
118.86499786377 0.529416561126709
118.879997253418 0.530454516410828
118.901000976562 0.530811548233032
118.908996582031 0.531334638595581
118.931999206543 0.532032012939453
118.942001342773 0.532546758651733
118.96199798584 0.532903790473938
118.97200012207 0.5336012840271
118.985000610352 0.534813404083252
119.005996704102 0.535170435905457
119.040000915527 0.536216616630554
119.061996459961 0.536914110183716
119.074996948242 0.537777543067932
119.096000671387 0.538134574890137
119.101997375488 0.538998007774353
119.138000488281 0.539355039596558
119.142997741699 0.540044188499451
119.154998779297 0.540401220321655
119.180000305176 0.54178774356842
119.197998046875 0.542144775390625
119.22200012207 0.542667865753174
119.236999511719 0.543365240097046
119.25 0.543888330459595
119.252998352051 0.544228792190552
119.27799987793 0.544585704803467
119.285003662109 0.545100569725037
119.292999267578 0.545457601547241
119.301002502441 0.54598069190979
119.306999206543 0.54649543762207
119.330001831055 0.546852350234985
119.350997924805 0.547375440597534
119.365997314453 0.547898530960083
119.371002197266 0.548413276672363
119.383003234863 0.548770427703857
119.396003723145 0.549642086029053
119.43399810791 0.550862669944763
119.436996459961 0.551551818847656
119.453002929688 0.551908731460571
119.473999023438 0.552780628204346
119.500999450684 0.553826808929443
119.53800201416 0.5553959608078
119.541000366211 0.555736303329468
119.568000793457 0.556093454360962
119.574996948242 0.556616544723511
119.58699798584 0.557313919067383
119.589996337891 0.557828664779663
119.601997375488 0.558011293411255
119.642997741699 0.560095310211182
119.664001464844 0.560444116592407
119.674003601074 0.560801029205322
119.678001403809 0.561315774917603
119.697998046875 0.561672925949097
119.775001525879 0.565151691436768
119.794998168945 0.565508723258972
119.805000305176 0.566031694412231
119.80899810791 0.566372156143188
119.830001831055 0.566729187965393
119.851997375488 0.567941427230835
119.870002746582 0.56829845905304
119.870002746582 0.56881320476532
119.891998291016 0.569170236587524
119.896003723145 0.569684982299805
119.907997131348 0.570042014122009
119.910003662109 0.57055675983429
119.942001342773 0.570913791656494
119.952003479004 0.572126030921936
119.967002868652 0.572483062744141
119.968002319336 0.572823405265808
119.990997314453 0.573180437088013
120.011001586914 0.573529243469238
120.013000488281 0.574392676353455
120.024002075195 0.574749708175659
120.025001525879 0.575090169906616
120.046997070312 0.575447082519531
120.069000244141 0.57597017288208
120.077003479004 0.577356815338135
120.083999633789 0.57771372795105
120.100997924805 0.578411102294922
120.125 0.578934192657471
120.125999450684 0.579274654388428
120.138999938965 0.579631686210632
120.15299987793 0.580495119094849
120.162002563477 0.58067774772644
120.16300201416 0.58119261264801
120.180999755859 0.581549644470215
120.181999206543 0.581890106201172
120.194999694824 0.582247018814087
120.21199798584 0.58293616771698
120.232002258301 0.583293199539185
120.237998962402 0.584679841995239
120.244003295898 0.585028409957886
120.251998901367 0.58538556098938
120.262001037598 0.585908651351929
120.267997741699 0.586772084236145
120.291999816895 0.58712911605835
120.296997070312 0.58764386177063
120.305999755859 0.588000774383545
120.309997558594 0.588515639305115
120.321998596191 0.588872671127319
120.349998474121 0.589744448661804
120.361000061035 0.590259194374084
120.375999450684 0.590616226196289
120.394996643066 0.591488003730774
120.403999328613 0.592011094093323
120.486000061035 0.595149517059326
120.514999389648 0.596369981765747
120.519996643066 0.596884727478027
120.537002563477 0.597241878509521
120.540000915527 0.597582221031189
120.567001342773 0.597939252853394
120.571998596191 0.598628401756287
120.58699798584 0.598985433578491
120.588996887207 0.599500179290771
120.603996276855 0.599857211112976
120.623001098633 0.600380182266235
120.642997741699 0.60125207901001
120.648002624512 0.602115511894226
120.653999328613 0.602472543716431
120.664001464844 0.602995634078979
120.666999816895 0.60351037979126
120.680000305176 0.603867411613464
120.69100189209 0.604739189147949
120.707000732422 0.605262279510498
120.71900177002 0.605785369873047
120.736000061035 0.607005834579468
120.755996704102 0.607877731323242
120.763000488281 0.608226299285889
120.763999938965 0.608741164207458
120.776000976562 0.609089851379395
120.781997680664 0.609446883201599
120.805000305176 0.61066734790802
120.822998046875 0.611364841461182
120.824996948242 0.612053871154785
120.84700012207 0.612411022186279
120.849998474121 0.613274455070496
120.861999511719 0.6136314868927
120.878997802734 0.614320516586304
120.90599822998 0.614677667617798
120.908996582031 0.615366697311401
120.917999267578 0.615723729133606
120.919998168945 0.616412878036499
120.935997009277 0.616769909858704
120.938003540039 0.617284655570984
120.956001281738 0.617641687393188
120.988998413086 0.619036555290222
121 0.619559645652771
121.013999938965 0.620257139205933
121.014999389648 0.6205974817276
121.027000427246 0.620954513549805
121.03800201416 0.621477603912354
121.041999816895 0.62234103679657
121.055000305176 0.622698068618774
121.077003479004 0.623395442962646
121.084999084473 0.623918533325195
121.085998535156 0.624433279037476
121.106002807617 0.62479043006897
121.120002746582 0.625662088394165
121.121002197266 0.626176834106445
121.134002685547 0.626533985137939
121.136001586914 0.626874327659607
121.160003662109 0.627231359481812
121.165000915527 0.627580165863037
121.166000366211 0.628269195556641
121.181999206543 0.628626227378845
121.205001831055 0.629846811294556
121.208999633789 0.630535840988159
121.240997314453 0.630892872810364
121.249000549316 0.631590366363525
121.274002075195 0.63298511505127
121.295997619629 0.633857011795044
121.302001953125 0.634371757507324
121.315002441406 0.634728670120239
121.338996887207 0.635941028594971
121.360000610352 0.636297941207886
121.378997802734 0.637510180473328
121.390998840332 0.637692809104919
121.425003051758 0.639436483383179
121.448997497559 0.641005635261536
121.448997497559 0.641520380973816
121.454002380371 0.641877412796021
121.460998535156 0.642740964889526
121.486000061035 0.643097877502441
121.503997802734 0.644144058227539
121.511001586914 0.644833207130432
121.522003173828 0.645181894302368
121.529998779297 0.645538926124573
121.537002563477 0.645887613296509
121.53800201416 0.646402359008789
121.555999755859 0.646759510040283
121.560997009277 0.647448539733887
121.569999694824 0.647805571556091
121.573997497559 0.648669004440308
121.581001281738 0.649026155471802
121.582000732422 0.649366497993469
121.588996887207 0.649723529815674
121.59400177002 0.65058708190918
121.598999023438 0.650769710540771
121.605003356934 0.651981830596924
121.61799621582 0.652338862419128
121.624000549316 0.653202295303345
121.634002685547 0.653559446334839
121.647003173828 0.654954195022583
121.651000976562 0.655468940734863
121.662002563477 0.655826091766357
121.665000915527 0.656515121459961
121.676002502441 0.656872272491455
121.677001953125 0.657212615013123
121.689002990723 0.657569646835327
121.69100189209 0.658258676528931
121.693000793457 0.658267021179199
121.693000793457 0.658781766891479
121.696998596191 0.659138917922974
121.706001281738 0.659836292266846
121.717002868652 0.660359382629395
121.728996276855 0.66174590587616
121.746002197266 0.662102937698364
121.751998901367 0.663315057754517
121.75700378418 0.663497805595398
121.76000213623 0.664535641670227
121.767997741699 0.664892673492432
121.771003723145 0.665407419204712
121.778999328613 0.665764451026917
121.78099822998 0.66645359992981
121.790000915527 0.666810512542725
121.791999816895 0.66767406463623
121.799003601074 0.668031096458435
121.809997558594 0.669251561164856
121.813003540039 0.669949054718018
121.815002441406 0.670638084411621
121.818000793457 0.670995235443115
121.830001831055 0.672041296958923
121.830001831055 0.672556161880493
121.833999633789 0.672913074493408
121.843002319336 0.67361044883728
121.845001220703 0.674133539199829
121.845001220703 0.675345897674561
121.848999023438 0.67535412311554
121.848999023438 0.676043272018433
121.856002807617 0.676391959190369
121.857002258301 0.676400184631348
121.857002258301 0.676915049552917
121.858001708984 0.676923274993896
121.858001708984 0.677612543106079
121.863998413086 0.677969455718994
121.86799621582 0.67831826210022
121.872001647949 0.678666830062866
121.872001647949 0.679181694984436
121.873001098633 0.679189920425415
121.873001098633 0.680402159690857
121.874000549316 0.680410504341125
121.874000549316 0.684238076210022
121.875999450684 0.684595108032227
121.879997253418 0.685466885566711
121.892997741699 0.687384843826294
121.892997741699 0.689468860626221
121.893997192383 0.6894770860672
121.893997192383 0.690689325332642
121.899002075195 0.690871953964233
121.900001525879 0.691220641136169
121.900001525879 0.692084074020386
121.901000976562 0.692092418670654
121.901000976562 0.693653345108032
121.90299987793 0.694010376930237
121.90599822998 0.694359064102173
121.911003112793 0.695928335189819
121.911003112793 0.696617484092712
121.912002563477 0.696625709533691
121.912002563477 0.698884129524231
121.91300201416 0.69889235496521
121.91300201416 0.700627684593201
121.915000915527 0.700984716415405
121.921997070312 0.701507806777954
121.925003051758 0.702553987503052
121.925003051758 0.703068733215332
121.926002502441 0.703077077865601
121.926002502441 0.704289197921753
121.927001953125 0.704297542572021
121.927001953125 0.705160975456238
121.928001403809 0.705169320106506
121.928001403809 0.705684065818787
121.932998657227 0.706041097640991
121.932998657227 0.707950711250305
121.93399810791 0.707958936691284
121.93399810791 0.709345579147339
121.94100189209 0.709702610969543
121.945999145508 0.711097478866577
121.945999145508 0.712832689285278
121.946998596191 0.712841033935547
121.946998596191 0.713355779647827
121.947998046875 0.713364124298096
121.947998046875 0.713878870010376
121.949996948242 0.714235901832581
121.950996398926 0.714584589004517
121.950996398926 0.71527373790741
121.952003479004 0.715281963348389
121.952003479004 0.715796828269958
121.953002929688 0.715805053710938
121.953002929688 0.71649432182312
121.954002380371 0.716502547264099
121.954002380371 0.719458341598511
121.955001831055 0.719466686248779
121.955001831055 0.720853209495544
121.958000183105 0.721035838127136
121.963996887207 0.721558928489685
121.963996887207 0.722422361373901
121.970001220703 0.722779512405396
121.972999572754 0.722953796386719
121.972999572754 0.723817348480225
121.982002258301 0.72417426109314
121.986000061035 0.724697351455688
121.994003295898 0.725735187530518
122.00700378418 0.726092219352722
122.008003234863 0.726266622543335
122.008003234863 0.727304458618164
122.019996643066 0.727661371231079
122.025001525879 0.728350639343262
122.03800201416 0.728707551956177
122.041999816895 0.729056358337402
122.045997619629 0.729745388031006
122.052001953125 0.729928016662598
122.052001953125 0.730442881584167
122.055000305176 0.730625510215759
122.055000305176 0.731140375137329
122.060997009277 0.731497287750244
122.061996459961 0.731671690940857
122.061996459961 0.732186436653137
122.063003540039 0.732194662094116
122.063003540039 0.734453082084656
122.070999145508 0.734635829925537
122.070999145508 0.735150575637817
122.079002380371 0.735507488250732
122.081001281738 0.735681891441345
122.081001281738 0.736371040344238
122.08699798584 0.736728072166443
122.087997436523 0.736902475357056
122.087997436523 0.739335060119629
122.092002868652 0.739692211151123
122.095001220703 0.740389585494995
122.095001220703 0.741078615188599
122.09700012207 0.74126136302948
122.099998474121 0.742133140563965
122.099998474121 0.742822289466858
122.101997375488 0.743179321289062
122.103996276855 0.743702411651611
122.103996276855 0.749099135398865
122.106002807617 0.749456167221069
122.106002807617 0.752411961555481
122.107002258301 0.75242018699646
122.107002258301 0.757817029953003
122.108001708984 0.757825374603271
122.108001708984 0.760083675384521
122.111000061035 0.760440707206726
122.111000061035 0.763919591903687
122.112998962402 0.764102220535278
122.112998962402 0.764791369438171
122.115997314453 0.765148401260376
122.115997314453 0.766709327697754
122.11799621582 0.766891956329346
122.11799621582 0.769499063491821
122.119003295898 0.7695072889328
122.119003295898 0.771416902542114
122.121002197266 0.771599531173706
122.121002197266 0.772463083267212
122.124000549316 0.772645711898804
122.128997802734 0.773168802261353
122.128997802734 0.774381041526794
122.130996704102 0.774563670158386
122.130996704102 0.7764732837677
122.13500213623 0.776830315589905
122.13500213623 0.777693748474121
122.136001586914 0.77770209312439
122.136001586914 0.77821683883667
122.138000488281 0.778399586677551
122.138000488281 0.779786109924316
122.143997192383 0.780143141746521
122.143997192383 0.780657887458801
122.147003173828 0.781014919281006
122.147003173828 0.783273220062256
122.150001525879 0.78363037109375
122.154998779297 0.784676432609558
122.154998779297 0.786760449409485
122.157997131348 0.787117481231689
122.160003662109 0.787291765213013
122.160003662109 0.790770649909973
122.161003112793 0.790778875350952
122.161003112793 0.791468143463135
122.162002563477 0.791476368904114
122.162002563477 0.793385982513428
122.16300201416 0.793394327163696
122.16300201416 0.794083476066589
122.164001464844 0.794091701507568
122.164001464844 0.794606447219849
122.165000915527 0.794614791870117
122.165000915527 0.795129537582397
122.166000366211 0.795137882232666
122.166000366211 0.796001434326172
122.166999816895 0.79600977897644
122.166999816895 0.797396183013916
122.167999267578 0.797404527664185
122.167999267578 0.799662828445435
122.168998718262 0.799671173095703
122.168998718262 0.802278280258179
122.169998168945 0.802286624908447
122.169998168945 0.802975654602051
122.170997619629 0.802983999252319
122.170997619629 0.804021835327148
122.172996520996 0.80420446395874
122.172996520996 0.805939793586731
122.174003601074 0.80594801902771
122.174003601074 0.806985855102539
122.176002502441 0.807343006134033
122.177001953125 0.807517290115356
122.177001953125 0.81117057800293
122.178001403809 0.811178803443909
122.178001403809 0.815006375312805
122.179000854492 0.815014719963074
122.179000854492 0.816226959228516
122.180999755859 0.816409587860107
122.180999755859 0.817098617553711
122.18399810791 0.817455768585205
122.184997558594 0.817630052566528
122.184997558594 0.819190979003906
122.186996459961 0.819199323654175
122.186996459961 0.821283340454102
122.188003540039 0.821291565895081
122.188003540039 0.821980714797974
122.197998046875 0.822337746620178
122.199996948242 0.822512149810791
122.199996948242 0.823026895523071
122.200996398926 0.82303524017334
122.200996398926 0.825467824935913
122.202003479004 0.825476169586182
122.202003479004 0.826514005661011
122.205001831055 0.826696634292603
122.205001831055 0.827908873558044
122.206001281738 0.827917098999023
122.206001281738 0.83174467086792
122.208999633789 0.832101821899414
122.208999633789 0.833313941955566
122.209999084473 0.833322286605835
122.209999084473 0.835057497024536
122.217002868652 0.835065841674805
122.217002868652 0.839067697525024
122.21900177002 0.839076042175293
122.21900177002 0.842554926872253
122.220001220703 0.842563152313232
122.220001220703 0.843078017234802
122.227996826172 0.843435049057007
122.227996826172 0.843949794769287
122.228996276855 0.843958139419556
122.228996276855 0.844647169113159
122.232002258301 0.845004320144653
122.233001708984 0.845178604125977
122.233001708984 0.84586763381958
122.235000610352 0.845875978469849
122.235000610352 0.846390724182129
122.236999511719 0.84657347202301
122.236999511719 0.848657369613647
122.237998962402 0.848665714263916
122.237998962402 0.850226640701294
122.240997314453 0.850409269332886
122.240997314453 0.851447105407715
122.241996765137 0.851455450057983
122.241996765137 0.855631828308105
122.245002746582 0.855814456939697
122.245002746582 0.856503486633301
122.246002197266 0.856511831283569
122.246002197266 0.85702657699585
122.249000549316 0.857209205627441
122.249000549316 0.859118938446045
122.250999450684 0.859127283096313
122.250999450684 0.860339403152466
122.255996704102 0.860347747802734
122.255996704102 0.867139339447021
122.261001586914 0.867321968078613
122.261001586914 0.869057297706604
122.268997192383 0.869414329528809
122.274002075195 0.869763016700745
122.274002075195 0.87114953994751
122.275001525879 0.871157884597778
122.275001525879 0.872893095016479
122.278999328613 0.873250246047974
122.278999328613 0.875682830810547
122.279998779297 0.875691175460815
122.279998779297 0.87707781791687
122.28099822998 0.877086043357849
122.28099822998 0.879518747329712
122.285003662109 0.879875779151917
122.285003662109 0.883354663848877
122.286003112793 0.883363008499146
122.286003112793 0.886318683624268
122.299003601074 0.886675715446472
122.300003051758 0.886850118637085
122.300003051758 0.890677690505981
122.303001403809 0.891034603118896
122.305999755859 0.891557693481445
122.305999755859 0.893467426300049
122.307998657227 0.893824338912964
122.307998657227 0.89468789100647
122.30899810791 0.894696235656738
122.30899810791 0.89765191078186
122.310997009277 0.898009061813354
122.311996459961 0.898357629776001
122.311996459961 0.899569988250732
122.31600189209 0.899926900863647
122.319999694824 0.900275707244873
122.319999694824 0.903754472732544
122.320999145508 0.903762817382812
122.320999145508 0.907590389251709
122.324996948242 0.907773017883301
122.324996948242 0.912646770477295
122.333000183105 0.912655115127563
122.333000183105 0.914041638374329
122.333999633789 0.914049863815308
122.333999633789 0.916308283805847
122.338996887207 0.916665315628052
122.338996887207 0.919620990753174
122.339996337891 0.919629335403442
122.339996337891 0.920841574668884
122.341003417969 0.920849800109863
122.341003417969 0.921887636184692
122.346000671387 0.922070384025574
122.346000671387 0.92589795589447
122.349998474121 0.925906181335449
122.349998474121 0.930779933929443
122.353996276855 0.930788278579712
122.353996276855 0.931477308273315
122.355003356934 0.931485652923584
122.355003356934 0.932523488998413
122.378997802734 0.932706117630005
122.378997802734 0.933569669723511
122.379997253418 0.933578014373779
122.379997253418 0.934441447257996
122.387001037598 0.934449791908264
122.387001037598 0.935836315155029
122.411003112793 0.935844659805298
122.411003112793 0.937405586242676
122.453002929688 0.937762498855591
123.139999389648 0.942461967468262
123.19100189209 0.942810654640198
123.200996398926 0.943167686462402
123.207000732422 0.943682432174683
123.228996276855 0.944039463996887
123.247001647949 0.944736957550049
123.293998718262 0.945608615875244
123.299003601074 0.945949077606201
123.332000732422 0.946306109428406
123.333000183105 0.946646451950073
123.370002746582 0.947003602981567
123.429000854492 0.947700977325439
123.47200012207 0.948224067687988
123.477996826172 0.948564529418945
123.517997741699 0.94892144203186
123.622001647949 0.950141906738281
123.625 0.950656771659851
123.699996948242 0.951013803482056
123.720001220703 0.951528549194336
123.772003173828 0.951885581016541
123.879997253418 0.952931642532349
123.940002441406 0.953454732894897
124.035003662109 0.953977823257446
124.075996398926 0.954500913619995
124.258003234863 0.956061840057373
124.337997436523 0.956418871879578
124.416999816895 0.956941843032837
124.543998718262 0.957639336585999
125.519996643066 0.963916301727295
125.600997924805 0.964605331420898
125.684997558594 0.964962363243103
125.693000793457 0.96530282497406
125.785003662109 0.965659856796265
126 0.967054605484009
126.060997009277 0.967577695846558
126.153999328613 0.968275189399719
126.238998413086 0.968798279762268
126.244003295898 0.969138622283936
126.360000610352 0.96949577331543
126.609001159668 0.971587896347046
126.733001708984 0.972110986709595
127.23999786377 0.973854660987854
127.241996765137 0.974195003509521
127.351997375488 0.974552154541016
127.477996826172 0.975075125694275
127.503997802734 0.975415468215942
127.63500213623 0.975772619247437
128.363006591797 0.978554010391235
128.608001708984 0.97891092300415
128.615997314453 0.979251384735107
128.867004394531 0.979608416557312
129.24299621582 0.980820655822754
129.492004394531 0.981177687644958
129.526992797852 0.981518030166626
129.824996948242 0.98187518119812
129.985000610352 0.982564210891724
130.22900390625 0.982921242713928
130.498992919922 0.98361873626709
130.710998535156 0.984316110610962
131.188995361328 0.985710978507996
131.455993652344 0.986408472061157
131.470993041992 0.986748814582825
131.641006469727 0.987105846405029
131.871002197266 0.987803220748901
132.169006347656 0.988500714302063
132.322998046875 0.989189863204956
132.544998168945 0.989546775817871
132.546005249023 0.989887237548828
132.791000366211 0.990244269371033
133.033996582031 0.990941762924194
133.307006835938 0.991630792617798
138.457992553711 0.991979598999023
138.587997436523 0.992336511611938
139.22900390625 0.995475053787231
139.563003540039 0.997567296028137
139.723999023438 0.999136447906494
139.731994628906 0.99948525428772
139.731994628906 1


==> fig/simulationresultsECDF-V2VstaticAll.tsv <==
100.887001037598 8.34465026855469e-06
100.930000305176 0.000531435012817383
100.947998046875 0.00104618072509766
101.000999450684 0.00140321254730225
101.001998901367 0.00174355506896973
101.078002929688 0.00210058689117432
101.208000183105 0.00297236442565918
101.386001586914 0.00384414196014404
101.845001220703 0.00523900985717773
102.273002624512 0.00679993629455566
102.416000366211 0.00715696811676025
102.425003051758 0.00784611701965332
102.444999694824 0.00820314884185791
102.477996826172 0.00907492637634277
102.581001281738 0.0106440782546997
102.582000732422 0.0109845399856567
102.599998474121 0.0113415718078613
102.611000061035 0.0118563175201416
102.640998840332 0.0122133493423462
102.643997192383 0.0127280950546265
102.670997619629 0.0130851268768311
102.674003601074 0.0134255886077881
102.704002380371 0.0137826204299927
102.714996337891 0.0142973661422729
102.817001342773 0.0146543979644775
102.818000793457 0.014994740486145
102.886001586914 0.0153517723083496
102.894996643066 0.0156922340393066
102.977996826172 0.0160492658615112
102.990997314453 0.0163896083831787
103.067001342773 0.0167466402053833
103.101997375488 0.0172697305679321
103.130996704102 0.0177844762802124
103.231002807617 0.018141508102417
103.233001708984 0.018481969833374
103.249000549316 0.0186645984649658
103.275001525879 0.0195280313491821
103.332000732422 0.0198850631713867
103.376998901367 0.0210973024368286
103.416999816895 0.0214459896087646
103.498001098633 0.0223261117935181
103.53099822998 0.0228492021560669
103.53800201416 0.0231895446777344
103.596000671387 0.023546576499939
103.65599822998 0.0240696668624878
103.677001953125 0.0245927572250366
103.686996459961 0.0251075029373169
103.738998413086 0.0254561901092529
103.801002502441 0.0258132219314575
103.90299987793 0.0277228355407715
103.939002990723 0.0280716419219971
103.952003479004 0.0284286737442017
104.055000305176 0.0294747352600098
104.100997924805 0.0306869745254517
104.161003112793 0.0310356616973877
104.188003540039 0.0313926935195923
104.263999938965 0.0324388742446899
104.297996520996 0.033128023147583
104.363998413086 0.033484935760498
104.389999389648 0.0341824293136597
104.419998168945 0.0347055196762085
104.490997314453 0.0357517004013062
104.522003173828 0.0362746715545654
104.561996459961 0.0367977619171143
104.588996887207 0.0373125076293945
104.625 0.0376613140106201
104.638000488281 0.0380183458328247
104.677001953125 0.0383670330047607
104.680999755859 0.0390561819076538
104.753997802734 0.0394132137298584
104.755996704102 0.0397535562515259
104.779998779297 0.0401105880737305
104.921997070312 0.0423688888549805
105.019996643066 0.0427259206771851
105.025001525879 0.0434150695800781
105.075996398926 0.0437721014022827
105.078002929688 0.0441125631332397
105.115997314453 0.0444695949554443
105.22200012207 0.0456900596618652
105.252998352051 0.0462131500244141
105.300003051758 0.0474252700805664
105.34400177002 0.047782301902771
105.476997375488 0.0493515729904175
105.533996582031 0.0498746633529663
105.662002563477 0.0517926216125488
105.694999694824 0.0523155927658081
105.818000793457 0.0540592670440674
105.877998352051 0.0557944774627686
105.954002380371 0.0561515092849731
106.037002563477 0.057371973991394
106.039001464844 0.0577124357223511
106.070999145508 0.0580694675445557
106.074996948242 0.0584098100662231
106.111999511719 0.0587586164474487
106.194999694824 0.0596386194229126
106.196998596191 0.0599790811538696
106.226997375488 0.0603361129760742
106.28099822998 0.060859203338623
106.323997497559 0.0617309808731079
106.36499786377 0.0622540712356567
106.404998779297 0.0631258487701416
106.448997497559 0.0636489391326904
106.61499786377 0.066264271736145
106.626998901367 0.0667790174484253
106.69100189209 0.0671360492706299
106.696998596191 0.0676507949829102
106.732002258301 0.0680078268051147
106.733001708984 0.0683482885360718
106.778999328613 0.0687053203582764
106.78099822998 0.0690456628799438
106.856002807617 0.0694026947021484
106.862998962402 0.0700918436050415
106.887001037598 0.0704488754272461
106.966003417969 0.0718437433242798
106.97200012207 0.0723584890365601
107.023002624512 0.0727071762084961
107.061996459961 0.0732386112213135
107.099998474121 0.0737617015838623
107.127998352051 0.0751482248306274
107.156997680664 0.0753308534622192
107.177001953125 0.0760283470153809
107.194999694824 0.0767173767089844
107.250999450684 0.077074408531189
107.292999267578 0.0779461860656738
107.304000854492 0.0784692764282227
107.34400177002 0.0793410539627075
107.348999023438 0.0800302028656006
107.398002624512 0.0803872346878052
107.453002929688 0.08125901222229
107.500999450684 0.0821307897567749
107.508003234863 0.0826538801193237
107.511001586914 0.0829943418502808
107.537002563477 0.0833513736724854
107.567001342773 0.0838743448257446
107.583999633789 0.0845634937286377
107.627998352051 0.0849205255508423
107.653999328613 0.0854436159133911
107.657997131348 0.0859667062759399
107.668998718262 0.086655855178833
107.72200012207 0.0870128870010376
107.724998474121 0.0873532295227051
107.761001586914 0.0877102613449097
107.781997680664 0.0882333517074585
107.800003051758 0.0887480974197388
107.819000244141 0.0891051292419434
107.835998535156 0.0896282196044922
107.83699798584 0.0899685621261597
107.888000488281 0.0903255939483643
107.888999938965 0.0906660556793213
107.93399810791 0.0910230875015259
107.956001281738 0.0915461778640747
107.972999572754 0.0918948650360107
107.973999023438 0.092409610748291
107.991996765137 0.0927666425704956
108.029998779297 0.0943275690078735
108.041999816895 0.0945101976394653
108.046997070312 0.0950249433517456
108.081001281738 0.0953819751739502
108.101997375488 0.095905065536499
108.116996765137 0.0964198112487793
108.138999938965 0.0967768430709839
108.158996582031 0.0972999334335327
108.178001403809 0.0976653099060059
108.181999206543 0.0981884002685547
108.198997497559 0.0994088649749756
108.198997497559 0.0999236106872559
108.218002319336 0.10028064250946
108.220001220703 0.100620985031128
108.234001159668 0.100978016853333
108.25 0.101501107215881
108.250999450684 0.101841568946838
108.25700378418 0.102198600769043
108.269996643066 0.103236436843872
108.282997131348 0.103593468666077
108.286003112793 0.103933811187744
108.314002990723 0.104290843009949
108.317001342773 0.104631304740906
108.343002319336 0.104813933372498
108.361999511719 0.106026172637939
108.404998779297 0.106383204460144
108.407997131348 0.106897950172424
108.434997558594 0.107254981994629
108.446998596191 0.108467102050781
108.467002868652 0.108824133872986
108.468002319336 0.109164595603943
108.488998413086 0.109521627426147
108.491996765137 0.109861969947815
108.517997741699 0.11021900177002
108.532997131348 0.1107337474823
108.556999206543 0.111090779304504
108.557998657227 0.111431241035461
108.583999633789 0.111788272857666
108.625 0.113008737564087
108.629997253418 0.11369788646698
108.65599822998 0.114054918289185
108.657997131348 0.114569664001465
108.669998168945 0.114926695823669
108.710998535156 0.116313219070435
108.736999511719 0.116495847702026
108.738998413086 0.117010712623596
108.762001037598 0.117367744445801
108.783996582031 0.11789071559906
108.786003112793 0.118579864501953
108.802001953125 0.118936896324158
108.809997558594 0.119459986686707
108.846000671387 0.119983077049255
108.857002258301 0.120672225952148
108.88200378418 0.121029257774353
108.888999938965 0.121544003486633
108.921997070312 0.121901035308838
108.936996459961 0.122938871383667
108.96900177002 0.123295903205872
108.977996826172 0.123818874359131
108.996002197266 0.12434196472168
109.000999450684 0.124682426452637
109.047996520996 0.125039458274841
109.065002441406 0.12556254863739
109.109001159668 0.127131700515747
109.15599822998 0.128526568412781
109.204002380371 0.129398345947266
109.237998962402 0.130436182022095
109.263000488281 0.130793213844299
109.275001525879 0.131831049919128
109.287002563477 0.132188081741333
109.307998657227 0.132711172103882
109.328002929688 0.133234262466431
109.331001281738 0.133749008178711
109.357002258301 0.134106040000916
109.358001708984 0.134446501731873
109.386001586914 0.134803533554077
109.392997741699 0.135318279266357
109.414001464844 0.135675311088562
109.416000366211 0.136015653610229
109.428001403809 0.136372685432434
109.439002990723 0.136887431144714
109.460998535156 0.137244462966919
109.47200012207 0.138108015060425
109.498001098633 0.13846492767334
109.499000549316 0.138805389404297
109.518997192383 0.139162421226501
109.522003173828 0.139677166938782
109.546997070312 0.140034198760986
109.555999755859 0.140723347663879
109.573997497559 0.141080379486084
109.605003356934 0.141777753829956
109.611000061035 0.142300844192505
109.622001647949 0.142998337745667
109.641998291016 0.143861770629883
109.671997070312 0.144218802452087
109.697998046875 0.144916176795959
109.725997924805 0.145787954330444
109.764999389648 0.147348880767822
109.775001525879 0.147531628608704
109.777000427246 0.148046374320984
109.800003051758 0.148403406143188
109.824996948242 0.148926496505737
109.833000183105 0.149789929389954
109.855003356934 0.150146961212158
109.888999938965 0.151193141937256
109.920997619629 0.152239203453064
109.929000854492 0.152762293815613
109.944000244141 0.153625845909119
109.967002868652 0.153982877731323
109.97200012207 0.154497623443604
109.999000549316 0.154854655265808
110.025001525879 0.155900716781616
110.027000427246 0.156415581703186
110.051002502441 0.156772613525391
110.072998046875 0.157644391059875
110.098999023438 0.158341765403748
110.105003356934 0.159205198287964
110.133003234863 0.159562230110168
110.142997741699 0.160085320472717
110.160003662109 0.160608410835266
110.180999755859 0.161131501197815
110.195999145508 0.161646246910095
110.224998474121 0.1620032787323
110.236000061035 0.162875056266785
110.23999786377 0.163389801979065
110.267997741699 0.16374683380127
110.276000976562 0.16426157951355
110.309997558594 0.164618611335754
110.348999023438 0.165490388870239
110.373001098633 0.166877031326294
110.410003662109 0.167234063148499
110.428001403809 0.167757034301758
110.429000854492 0.168097496032715
110.436996459961 0.168454527854919
110.444999694824 0.169143676757812
110.459999084473 0.169500708580017
110.474998474121 0.170023679733276
110.481002807617 0.170372486114502
110.503997802734 0.171069860458374
110.50700378418 0.171759009361267
110.522003173828 0.172116041183472
110.546997070312 0.173394680023193
110.56600189209 0.173751711845398
110.573997497559 0.174092054367065
110.611999511719 0.17444908618927
110.623001098633 0.175138235092163
110.637001037598 0.175495266914368
110.648002624512 0.176018357276917
110.649002075195 0.176358699798584
110.669998168945 0.176715731620789
110.693000793457 0.177936315536499
110.694000244141 0.178451061248779
110.720001220703 0.178808093070984
110.744003295898 0.179331064224243
110.769996643066 0.179854154586792
110.803001403809 0.18090033531189
110.843002319336 0.18263566493988
110.873001098633 0.182992696762085
110.891998291016 0.183681726455688
110.906997680664 0.184038758277893
110.916999816895 0.184727907180786
110.927001953125 0.185084939002991
110.953002929688 0.185782432556152
110.964996337891 0.186305403709412
110.96900177002 0.186645865440369
111.004997253418 0.187002897262573
111.00700378418 0.187343239784241
111.026000976562 0.187700271606445
111.029998779297 0.188389420509338
111.050003051758 0.188746452331543
111.053001403809 0.1890869140625
111.067001342773 0.189443826675415
111.153999328613 0.19153618812561
111.154998779297 0.191876649856567
111.167999267578 0.192233562469482
111.169998168945 0.192574024200439
111.180000305176 0.192931056022644
111.203002929688 0.193454146385193
111.23999786377 0.194840669631958
111.275001525879 0.195197701454163
111.28800201416 0.195895075798035
111.291000366211 0.196584224700928
111.310997009277 0.196941256523132
111.313003540039 0.197281718254089
111.334999084473 0.197638750076294
111.346000671387 0.197813034057617
111.346000671387 0.198327779769897
111.360000610352 0.198684811592102
111.40299987793 0.199556589126587
111.418998718262 0.200943231582642
111.434997558594 0.201300144195557
111.459999084473 0.201823234558105
111.462997436523 0.202338099479675
111.476997375488 0.202520728111267
111.48999786377 0.20320987701416
111.514999389648 0.203566908836365
111.515998840332 0.203907251358032
111.53099822998 0.204264283180237
111.555000305176 0.204787373542786
111.555000305176 0.205302119255066
111.569999694824 0.205484747886658
111.584999084473 0.206182241439819
111.610000610352 0.207045674324036
111.63500213623 0.20740270614624
111.654998779297 0.207925796508789
111.657997131348 0.208440542221069
111.665000915527 0.208797574043274
111.682998657227 0.209835410118103
111.702003479004 0.210192441940308
111.713996887207 0.210715532302856
111.716003417969 0.211055994033813
111.73999786377 0.211412906646729
111.740997314453 0.211753368377686
111.768997192383 0.21211040019989
111.774002075195 0.212799549102783
111.790000915527 0.213156580924988
111.805000305176 0.214020013809204
111.824996948242 0.214202642440796
111.827003479004 0.214717507362366
111.847999572754 0.21507453918457
111.850997924805 0.215414881706238
111.871002197266 0.215771913528442
111.876998901367 0.216286659240723
111.900001525879 0.216643691062927
111.901000976562 0.216984152793884
111.91300201416 0.217341184616089
111.934997558594 0.218038558959961
111.944999694824 0.21856164932251
111.946998596191 0.218902111053467
111.970001220703 0.219259023666382
111.978996276855 0.219773769378662
112.003997802734 0.220130801200867
112.013999938965 0.220653891563416
112.022003173828 0.221517443656921
112.031997680664 0.221874475479126
112.03800201416 0.222389221191406
112.068000793457 0.222746253013611
112.083000183105 0.223609685897827
112.111999511719 0.223966717720032
112.122001647949 0.224655866622925
112.143997192383 0.225012898445129
112.146003723145 0.22552764415741
112.160003662109 0.225884675979614
112.166000366211 0.226748108863831
112.194000244141 0.227105140686035
112.196998596191 0.227619886398315
112.21199798584 0.22797691822052
112.241996765137 0.228674411773682
112.250999450684 0.229363560676575
112.267997741699 0.229720592498779
112.272003173828 0.230060935020447
112.287002563477 0.230417966842651
112.294998168945 0.231107115745544
112.307998657227 0.231464147567749
112.341003417969 0.23268461227417
112.361999511719 0.233548164367676
112.376998901367 0.233905076980591
112.389999389648 0.234602570533752
112.390998840332 0.235117316246033
112.410003662109 0.235474348068237
112.422996520996 0.235997438430786
112.428001403809 0.236520528793335
112.43399810791 0.237043619155884
112.481002807617 0.238612771034241
112.482002258301 0.238953232765198
112.496002197266 0.239310264587402
112.508003234863 0.240007638931274
112.513000488281 0.240696787834167
112.533996582031 0.240879416465759
112.543998718262 0.241576910018921
112.559997558594 0.242274284362793
112.579002380371 0.243146061897278
112.582000732422 0.243660807609558
112.587997436523 0.244017839431763
112.612998962402 0.244540929794312
112.613998413086 0.244881391525269
112.628997802734 0.245238423347473
112.638999938965 0.245761394500732
112.658996582031 0.246458888053894
112.667999267578 0.246981978416443
112.682998657227 0.247330665588379
112.712997436523 0.248891592025757
112.718002319336 0.249074220657349
112.72200012207 0.249763369560242
112.731002807617 0.250120401382446
112.763999938965 0.251340866088867
112.767997741699 0.251855611801147
112.783996582031 0.252212643623352
112.830001831055 0.253956317901611
112.832000732422 0.254471063613892
112.845001220703 0.254827976226807
112.849998474121 0.255691528320312
112.863998413086 0.256040215492249
112.869003295898 0.256397247314453
112.872001647949 0.256911993026733
112.887001037598 0.257094740867615
112.914001464844 0.259012699127197
112.925003051758 0.259535670280457
112.926002502441 0.260050535202026
112.939002990723 0.260407447814941
112.946998596191 0.261104941368103
112.96199798584 0.261976718902588
112.983001708984 0.262848496437073
112.984001159668 0.26318895816803
113.000999450684 0.263545989990234
113.001998901367 0.263886332511902
113.005996704102 0.26389467716217
113.005996704102 0.264409422874451
113.012001037598 0.264592051506042
113.015998840332 0.265455603599548
113.03800201416 0.265812635421753
113.041000366211 0.266327381134033
113.049003601074 0.266684412956238
113.056999206543 0.267547845840454
113.069000244141 0.267904877662659
113.071998596191 0.268419623374939
113.084999084473 0.268776655197144
113.089996337891 0.269465804100037
113.100997924805 0.269822835922241
113.102996826172 0.270337581634521
113.116996765137 0.270694613456726
113.119003295898 0.271034955978394
113.13200378418 0.271392107009888
113.147003173828 0.27208948135376
113.16300201416 0.273135662078857
113.165000915527 0.273824691772461
113.181999206543 0.274181723594666
113.182998657227 0.274522185325623
113.193000793457 0.274879217147827
113.204002380371 0.275227904319763
113.208000183105 0.275917053222656
113.224998474121 0.276274085044861
113.228996276855 0.276788830757141
113.238998413086 0.27679705619812
113.238998413086 0.278532385826111
113.244003295898 0.278889417648315
113.246002197266 0.279229879379272
113.25700378418 0.279238104820251
113.25700378418 0.280973434448242
113.264999389648 0.281330466270447
113.264999389648 0.282368302345276
113.266998291016 0.282376527786255
113.266998291016 0.2867271900177
113.268997192383 0.287084221839905
113.268997192383 0.288296461105347
113.276000976562 0.288653492927551
113.276000976562 0.28969132900238
113.286003112793 0.290048360824585
113.291999816895 0.290563106536865
113.301002502441 0.29092013835907
113.30899810791 0.291443228721619
113.30899810791 0.294747710227966
113.311996459961 0.294930338859558
113.31600189209 0.295453429222107
113.31600189209 0.296316862106323
113.324996948242 0.296673893928528
113.327003479004 0.296848297119141
113.327003479004 0.299629688262939
113.331001281738 0.299812316894531
113.331001281738 0.301024556159973
113.334999084473 0.301032900810242
113.334999084473 0.301722049713135
113.338996887207 0.30207896232605
113.339996337891 0.302253365516663
113.339996337891 0.305034756660461
113.343002319336 0.305217504501343
113.343002319336 0.306080937385559
113.34700012207 0.306089282035828
113.34700012207 0.307998895645142
113.350997924805 0.308355927467346
113.353996276855 0.308704614639282
113.353996276855 0.311834812164307
113.366996765137 0.312191724777222
113.373001098633 0.312714815139771
113.373001098633 0.313403964042664
113.375999450684 0.313586592674255
113.378997802734 0.313935279846191
113.378997802734 0.315845012664795
113.38200378418 0.31620192527771
113.383003234863 0.316550731658936
113.383003234863 0.317065477371216
113.384002685547 0.317073822021484
113.384002685547 0.32438850402832
113.390998840332 0.324745535850525
113.390998840332 0.326655149459839
113.394996643066 0.327012181282043
113.398002624512 0.327709674835205
113.398002624512 0.328398704528809
113.400001525879 0.328407049179077
113.400001525879 0.331362843513489
113.40599822998 0.331719875335693
113.407997131348 0.332234621047974
113.412002563477 0.332242965698242
113.412002563477 0.333106398582458
113.415000915527 0.333463430404663
113.416000366211 0.33380389213562
113.422996520996 0.334160804748535
113.430000305176 0.334858298301697
113.430000305176 0.335373044013977
113.446998596191 0.335730075836182
113.450996398926 0.336244821548462
113.459999084473 0.336601853370667
113.460998535156 0.336942195892334
113.47200012207 0.337124943733215
113.47200012207 0.338337182998657
113.472999572754 0.338345408439636
113.472999572754 0.339557647705078
113.473999023438 0.339565992355347
113.473999023438 0.340080738067627
113.481002807617 0.340437650680542
113.481002807617 0.340952515602112
113.483001708984 0.340960741043091
113.483001708984 0.341475605964661
113.490997314453 0.341832637786865
113.491996765137 0.342521667480469
113.501998901367 0.342878699302673
113.525001525879 0.343576192855835
113.53800201416 0.344273567199707
113.549003601074 0.345145344734192
113.549003601074 0.345834493637085
113.550003051758 0.345842838287354
113.550003051758 0.348972916603088
113.551002502441 0.348981261253357
113.551002502441 0.349496006965637
113.564002990723 0.349853038787842
113.569000244141 0.350367784500122
113.584999084473 0.350724816322327
113.58699798584 0.351247906684875
113.58699798584 0.355424165725708
113.598999023438 0.355781197547913
113.599998474121 0.355955600738525
113.599998474121 0.363270282745361
113.605003356934 0.363627314567566
113.611999511719 0.364150404930115
113.634002685547 0.364847779273987
113.637001037598 0.365362644195557
113.643997192383 0.365545272827148
113.648002624512 0.366242647171021
113.648002624512 0.366757392883301
113.685997009277 0.367288827896118
113.686996459961 0.367629289627075
113.708000183105 0.36798620223999
113.732002258301 0.369904160499573
113.732002258301 0.37056839466095
113.745002746582 0.370925426483154
113.75 0.371440172195435
113.783996582031 0.371797204017639
113.817001342773 0.372320294380188
113.853996276855 0.373889446258545
113.856002807617 0.374229907989502
113.876998901367 0.374586939811707
113.900001525879 0.375799179077148
113.920997619629 0.37598180770874
113.939002990723 0.377193927764893
113.960998535156 0.377551078796387
114.027000427246 0.380332469940186
114.053001403809 0.38068950176239
114.064002990723 0.38120424747467
114.078002929688 0.381561279296875
114.083000183105 0.381901621818542
114.101997375488 0.382084369659424
114.109001159668 0.382781744003296
114.13200378418 0.383993983268738
114.141998291016 0.384351015090942
114.169998168945 0.385388851165771
114.184997558594 0.385745763778687
114.185997009277 0.386086225509644
114.218002319336 0.386443257331848
114.240997314453 0.387315034866333
114.24299621582 0.387829780578613
114.252998352051 0.388186812400818
114.253997802734 0.388527274131775
114.267997741699 0.388884305953979
114.291999816895 0.389930486679077
114.309997558594 0.390619516372681
114.332000732422 0.390976548194885
114.355003356934 0.391674041748047
114.374000549316 0.393234968185425
114.393997192383 0.39359188079834
114.421997070312 0.394629716873169
114.435997009277 0.394986867904663
114.459999084473 0.395684242248535
114.46900177002 0.396207332611084
114.518997192383 0.398291349411011
114.539001464844 0.398648262023926
114.579002380371 0.400557994842529
114.602996826172 0.400914907455444
114.610000610352 0.40126371383667
114.611999511719 0.40177845954895
114.627998352051 0.402135491371155
114.669998168945 0.403181552886963
114.675003051758 0.404045104980469
114.705001831055 0.404402136802673
114.706001281738 0.404742479324341
114.71900177002 0.405099511146545
114.721000671387 0.405439972877502
114.737998962402 0.405797004699707
114.741996765137 0.406311750411987
114.768997192383 0.406668782234192
114.777000427246 0.407881021499634
114.805999755859 0.408237934112549
114.809997558594 0.408752799034119
114.823997497559 0.409109830856323
114.84400177002 0.410321950912476
114.860000610352 0.41067898273468
114.875999450684 0.411202073097229
114.887001037598 0.411725163459778
114.903999328613 0.412588596343994
114.921997070312 0.412945628166199
114.94100189209 0.41364312171936
114.945999145508 0.414332151412964
114.97200012207 0.414689302444458
114.978996276855 0.415037870407104
115.000999450684 0.416075825691223
115.014999389648 0.416424512863159
115.028999328613 0.416781544685364
115.047996520996 0.417304635047913
115.047996520996 0.417819380760193
115.068000793457 0.418176412582397
115.080001831055 0.418865442276001
115.093002319336 0.419222593307495
115.09400177002 0.419562935829163
115.115997314453 0.419919967651367
115.148002624512 0.421314835548401
115.149002075195 0.421655178070068
115.169998168945 0.422012329101562
115.190002441406 0.422535300254822
115.193000793457 0.423224449157715
115.22200012207 0.423581480979919
115.249000549316 0.424278974533081
115.25 0.424619317054749
115.271003723145 0.424976348876953
115.282997131348 0.425499439239502
115.291999816895 0.426362872123718
115.318000793457 0.426719903945923
115.341003417969 0.427932143211365
115.36499786377 0.428289175033569
115.421997070312 0.430555820465088
115.438003540039 0.43125319480896
115.439002990723 0.431593656539917
115.449996948242 0.431776285171509
115.464996337891 0.432465434074402
115.491996765137 0.432822465896606
115.512001037598 0.433345556259155
115.55899810791 0.435263395309448
115.582000732422 0.435952544212341
115.603996276855 0.436309576034546
115.620002746582 0.436832666397095
115.621002197266 0.437173128128052
115.644996643066 0.437530040740967
115.667999267578 0.438227534294128
115.668998718262 0.438567876815796
115.680999755859 0.43892502784729
115.720001220703 0.440319776535034
115.735000610352 0.440834522247314
115.752998352051 0.441191673278809
115.771003723145 0.441714644432068
115.790000915527 0.442237734794617
115.795997619629 0.44292688369751
115.800003051758 0.443283915519714
115.81600189209 0.443807005882263
115.817001342773 0.444147348403931
115.833000183105 0.444504380226135
115.907997131348 0.446422338485718
115.908996582031 0.446762800216675
115.916000366211 0.44711971282959
115.946998596191 0.448331952095032
115.983001708984 0.448688983917236
115.994003295898 0.449212074279785
116.032997131348 0.450432538986206
116.045997619629 0.451470375061035
116.072998046875 0.45182740688324
116.088996887207 0.452524900436401
116.091003417969 0.453213930130005
116.127998352051 0.453571081161499
116.128997802734 0.453911423683167
116.146003723145 0.454268455505371
116.15599822998 0.45479154586792
116.171997070312 0.455314636230469
116.184997558594 0.455837726593018
116.203002929688 0.456701159477234
116.249000549316 0.457058191299438
116.250999450684 0.457232475280762
116.250999450684 0.457747340202332
116.265998840332 0.458104372024536
116.271003723145 0.458627462387085
116.282997131348 0.459150433540344
116.295997619629 0.459665298461914
116.317001342773 0.460022211074829
116.319000244141 0.460536956787109
116.345001220703 0.460894107818604
116.346000671387 0.461234450340271
116.361000061035 0.461591482162476
116.389999389648 0.462803602218628
116.408996582031 0.463160753250122
116.414001464844 0.463683724403381
116.440002441406 0.464555501937866
116.450996398926 0.465419054031372
116.46900177002 0.465776085853577
116.470001220703 0.466116428375244
116.49299621582 0.466473460197449
116.50700378418 0.466822147369385
116.531997680664 0.467519640922546
116.542999267578 0.468557476997375
116.561996459961 0.46891450881958
116.578002929688 0.469437599182129
116.581001281738 0.469777941703796
116.608001708984 0.470134973526001
116.626998901367 0.470832467079163
116.636001586914 0.471355438232422
116.654998779297 0.471704244613647
116.654998779297 0.472218990325928
116.669998168945 0.472576022148132
116.685997009277 0.472924709320068
116.685997009277 0.473439455032349
116.699996948242 0.473796486854553
116.700996398926 0.47413694858551
116.71900177002 0.474493980407715
116.748001098633 0.476063132286072
116.783996582031 0.476586222648621
116.786003112793 0.476926684379578
116.807998657227 0.477283716201782
116.813003540039 0.477981090545654
116.824996948242 0.478670239448547
116.838996887207 0.479018926620483
116.845001220703 0.479201555252075
116.850997924805 0.479716420173645
116.883003234863 0.48007345199585
116.893997192383 0.480936884880066
116.900001525879 0.481293916702271
116.901000976562 0.481808662414551
116.929000854492 0.482157349586487
116.930999755859 0.482514381408691
116.934997558594 0.482854843139648
116.968002319336 0.48303747177124
116.975997924805 0.483726620674133
116.987998962402 0.483909249305725
116.990997314453 0.484598398208618
117.009002685547 0.48478102684021
117.011001586914 0.485129833221436
117.011001586914 0.485644578933716
117.050003051758 0.486001491546631
117.06600189209 0.48703944683075
117.081001281738 0.487396478652954
117.089996337891 0.488093852996826
117.112998962402 0.488616943359375
117.129997253418 0.489140033721924
117.15599822998 0.489663124084473
117.168998718262 0.490360498428345
117.169998168945 0.490709185600281
117.169998168945 0.491224050521851
117.202003479004 0.491580963134766
117.203002929688 0.491921424865723
117.222999572754 0.492278456687927
117.237998962402 0.492801547050476
117.238998413086 0.493141889572144
117.247001647949 0.493498921394348
117.259002685547 0.494188070297241
117.28099822998 0.494545102119446
117.290000915527 0.495068192481995
117.297996520996 0.495408535003662
117.322998046875 0.495591282844543
117.324996948242 0.496280431747437
117.334999084473 0.496637344360352
117.34700012207 0.4971604347229
117.366996765137 0.497683525085449
117.410003662109 0.499078392982483
117.410003662109 0.499593138694763
117.434997558594 0.499950170516968
117.436996459961 0.500290632247925
117.452003479004 0.50064754486084
117.453002929688 0.500988006591797
117.478996276855 0.501345038414001
117.480003356934 0.501685380935669
117.495002746582 0.502034187316895
117.498001098633 0.502391219139099
117.523002624512 0.503603458404541
117.549003601074 0.503960371017456
117.561996459961 0.504998207092285
117.579002380371 0.505347013473511
117.584999084473 0.505703926086426
117.610000610352 0.5065758228302
117.620002746582 0.507613658905029
117.633003234863 0.507970571517944
117.637001037598 0.508485436439514
117.661003112793 0.508842468261719
117.662002563477 0.509357213973999
117.672996520996 0.509714245796204
117.682998657227 0.510403394699097
117.692001342773 0.510760307312012
117.700996398926 0.511283397674561
117.703002929688 0.511623859405518
117.733001708984 0.511980891227722
117.737998962402 0.512329578399658
117.75 0.513367414474487
117.769996643066 0.513724446296692
117.783996582031 0.5147705078125
117.785003662109 0.514945030212402
117.785003662109 0.515459775924683
117.790000915527 0.515816688537598
117.847999572754 0.517560243606567
117.860000610352 0.518257737159729
117.887001037598 0.519478321075439
117.894996643066 0.520001411437988
117.906997680664 0.52069878578186
117.910003662109 0.521213531494141
117.929000854492 0.521570563316345
117.930000305176 0.521910905838013
117.942001342773 0.522268056869507
117.948997497559 0.522791028022766
117.957000732422 0.523488521575928
117.958000183105 0.523828983306885
117.971000671387 0.5241858959198
117.980003356934 0.52470064163208
117.986999511719 0.525049448013306
117.994003295898 0.525406360626221
118.003997802734 0.526269912719727
118.015998840332 0.526618599891663
118.024002075195 0.526975631713867
118.039001464844 0.527498722076416
118.045997619629 0.528013467788696
118.059997558594 0.528370499610901
118.071998596191 0.52889358997345
118.080001831055 0.529416561126709
118.092002868652 0.529939651489258
118.136001586914 0.53237247467041
118.147003173828 0.532729387283325
118.158996582031 0.533252477645874
118.170997619629 0.533775568008423
118.196998596191 0.535510897636414
118.217002868652 0.535867929458618
118.224998474121 0.536391019821167
118.24299621582 0.536914110183716
118.244003295898 0.537254452705383
118.25700378418 0.537611484527588
118.268997192383 0.53830885887146
118.281997680664 0.539006352424622
118.282997131348 0.539346694946289
118.301002502441 0.539703845977783
118.321998596191 0.540226817131042
118.333999633789 0.541264653205872
118.34400177002 0.541621685028076
118.347999572754 0.542310833930969
118.362998962402 0.542667865753174
118.363998413086 0.543008327484131
118.388000488281 0.543365240097046
118.390998840332 0.543539643287659
118.390998840332 0.544054388999939
118.40299987793 0.544411420822144
118.406997680664 0.54476010799408
118.412002563477 0.545449256896973
118.429000854492 0.545806288719177
118.455001831055 0.546844124794006
118.468002319336 0.547201156616211
118.46900177002 0.547541618347168
118.48999786377 0.547898530960083
118.500999450684 0.548596024513245
118.502998352051 0.548936367034912
118.528999328613 0.549293518066406
118.542999267578 0.550165176391602
118.555999755859 0.55068826675415
118.577003479004 0.551385641098022
118.629997253418 0.553644061088562
118.649002075195 0.553992748260498
118.65599822998 0.554349899291992
118.696998596191 0.556085109710693
118.722999572754 0.556442022323608
118.723999023438 0.556782484054565
118.737998962402 0.55713951587677
118.752998352051 0.557662606239319
118.759002685547 0.558526039123535
118.762001037598 0.558534383773804
118.762001037598 0.559049129486084
118.769996643066 0.559406161308289
118.775001525879 0.559754848480225
118.782997131348 0.560967087745667
118.793998718262 0.561324119567871
118.797996520996 0.561838865280151
118.805999755859 0.562195897102356
118.819000244141 0.562893390655518
118.819999694824 0.563408136367798
118.827003479004 0.563765048980713
118.835998535156 0.564636945724487
118.835998535156 0.565151691436768
118.849998474121 0.565508723258972
118.858001708984 0.566031694412231
118.887001037598 0.568464517593384
118.894996643066 0.568821430206299
118.896003723145 0.569161891937256
118.90299987793 0.56951892375946
118.930000305176 0.572134256362915
118.932998657227 0.572657346725464
118.938003540039 0.573695182800293
118.948997497559 0.574052214622498
118.949996948242 0.574392676353455
118.96199798584 0.574749708175659
118.966003417969 0.575264453887939
118.97200012207 0.575621485710144
118.985000610352 0.576841950416565
119.021003723145 0.578236818313599
119.022003173828 0.578751564025879
119.033996582031 0.579108595848083
119.040000915527 0.579631686210632
119.047996520996 0.580154776573181
119.074996948242 0.581375241279602
119.087997436523 0.582072734832764
119.099998474121 0.582595825195312
119.101997375488 0.58293616771698
119.138000488281 0.583293199539185
119.142997741699 0.583982348442078
119.154998779297 0.584339380264282
119.158996582031 0.585028409957886
119.170997619629 0.58538556098938
119.171997070312 0.585725903511047
119.197998046875 0.586082935333252
119.252998352051 0.588515639305115
119.27799987793 0.588872671127319
119.285003662109 0.5893874168396
119.292999267578 0.589744448661804
119.301002502441 0.590267539024353
119.306999206543 0.590782284736633
119.330001831055 0.591139316558838
119.350997924805 0.591662406921387
119.365997314453 0.592359781265259
119.371002197266 0.592874526977539
119.383003234863 0.593231678009033
119.396003723145 0.593929052352905
119.428001403809 0.594975233078003
119.43399810791 0.595498323440552
119.436996459961 0.596187353134155
119.453002929688 0.59654438495636
119.473999023438 0.597416162490845
119.496002197266 0.597939252853394
119.516998291016 0.599151372909546
119.532997131348 0.59950852394104
119.541000366211 0.600197553634644
119.559997558594 0.600554704666138
119.574996948242 0.601077675819397
119.58699798584 0.601775169372559
119.589996337891 0.602289915084839
119.601997375488 0.602472543716431
119.642997741699 0.604564905166626
119.671997070312 0.605262279510498
119.685997009277 0.60647439956665
119.705001831055 0.606831550598145
119.713996887207 0.607346296310425
119.734001159668 0.60770320892334
119.748001098633 0.608749389648438
119.771003723145 0.609446883201599
119.775001525879 0.609961628913879
119.794998168945 0.610318660736084
119.805000305176 0.610841751098633
119.810997009277 0.611356496810913
119.830001831055 0.611713528633118
119.851997375488 0.61292576789856
119.869003295898 0.613282680511475
119.870002746582 0.613457083702087
119.870002746582 0.613971948623657
119.888999938965 0.614328861236572
119.910003662109 0.61588978767395
119.936996459961 0.616246819496155
119.949996948242 0.616769909858704
119.952003479004 0.616944313049316
119.952003479004 0.617459058761597
119.967002868652 0.617815971374512
119.968002319336 0.618156433105469
119.990997314453 0.618513464927673
120.011001586914 0.619036555290222
120.013000488281 0.619899988174438
120.024002075195 0.620257139205933
120.025001525879 0.6205974817276
120.055000305176 0.620954513549805
120.069000244141 0.621477603912354
120.080001831055 0.623212814331055
120.089996337891 0.623569846153259
120.091003417969 0.623910188674927
120.123001098633 0.624267339706421
120.125999450684 0.624956369400024
120.138999938965 0.625313401222229
120.15299987793 0.626176834106445
120.162002563477 0.626359581947327
120.16300201416 0.626874327659607
120.180999755859 0.627231359481812
120.18399810791 0.627746105194092
120.194999694824 0.628103137016296
120.208999633789 0.628618001937866
120.232002258301 0.628974914550781
120.237998962402 0.630361557006836
120.244003295898 0.630369782447815
120.244003295898 0.630884647369385
120.251998901367 0.6312415599823
120.262001037598 0.631764650344849
120.267997741699 0.632628202438354
120.291000366211 0.63298511505127
120.293998718262 0.63349986076355
120.305000305176 0.633857011795044
120.309997558594 0.634546041488647
120.321998596191 0.634903192520142
120.349998474121 0.635774850845337
120.380996704102 0.637161493301392
120.394996643066 0.637518405914307
120.403999328613 0.638041496276855
120.457000732422 0.640133857727051
120.514999389648 0.642749190330505
120.519996643066 0.643264055252075
120.537002563477 0.64362096786499
120.541999816895 0.644135713577271
120.567001342773 0.644492864608765
120.588996887207 0.645538926124573
120.603996276855 0.646236419677734
120.623001098633 0.646759510040283
120.642997741699 0.647631168365479
120.648002624512 0.648494720458984
120.653999328613 0.648851752281189
120.66300201416 0.649374723434448
120.665000915527 0.649889588356018
120.680000305176 0.650246620178223
120.69100189209 0.651118397712708
120.707000732422 0.651641368865967
120.717002868652 0.652164459228516
120.72200012207 0.652679324150085
120.730003356934 0.653028011322021
120.735000610352 0.653385043144226
120.736000061035 0.653725385665894
120.753997802734 0.654082536697388
120.755996704102 0.654422879219055
120.763000488281 0.654605507850647
120.763999938965 0.655120372772217
120.776000976562 0.655468940734863
120.781997680664 0.655826091766357
120.805000305176 0.657046556472778
120.822998046875 0.65774393081665
120.824996948242 0.658433079719543
120.84700012207 0.658790111541748
120.849998474121 0.659653663635254
120.861999511719 0.660010576248169
120.896003723145 0.661048412322998
120.90599822998 0.661231160163879
120.908996582031 0.661920309066772
120.917999267578 0.662277221679688
120.920997619629 0.663140773773193
120.936996459961 0.663497805595398
120.938003540039 0.663838148117065
120.952003479004 0.66419529914856
120.966003417969 0.664884328842163
120.986999511719 0.665241360664368
120.988998413086 0.665930509567261
121 0.666287422180176
121.014999389648 0.667325377464294
121.027000427246 0.667682409286499
121.03800201416 0.668205499649048
121.041999816895 0.669068932533264
121.055000305176 0.669425964355469
121.055999755859 0.669766426086426
121.074996948242 0.670123338699341
121.085998535156 0.671335577964783
121.109001159668 0.671692609786987
121.11499786377 0.672556161880493
121.121002197266 0.672913074493408
121.136001586914 0.673950910568237
121.160003662109 0.674307942390442
121.165000915527 0.674656629562378
121.166000366211 0.675005435943604
121.166000366211 0.675520181655884
121.181999206543 0.675877213478088
121.194000244141 0.676225900650024
121.208999633789 0.677612543106079
121.236000061035 0.677795171737671
121.252998352051 0.679015636444092
121.25700378418 0.679530382156372
121.273002624512 0.679887413978577
121.275001525879 0.680402159690857
121.293998718262 0.680759191513062
121.297996520996 0.681448340415955
121.30899810791 0.681805372238159
121.329002380371 0.682677149772644
121.331001281738 0.683191895484924
121.359001159668 0.683548927307129
121.363998413086 0.684238076210022
121.378997802734 0.684595108032227
121.390998840332 0.685632944107056
121.412002563477 0.685989856719971
121.422996520996 0.686687350273132
121.429000854492 0.687550783157349
121.434997558594 0.687907934188843
121.436996459961 0.688422679901123
121.445999145508 0.688779592514038
121.449996948242 0.689651489257812
121.454002380371 0.690174579620361
121.460998535156 0.691038012504578
121.477996826172 0.691395044326782
121.488998413086 0.691743731498718
121.48999786377 0.692258596420288
121.498001098633 0.69244122505188
121.511001586914 0.693653345108032
121.522003173828 0.694002151489258
121.531997680664 0.694359064102173
121.541999816895 0.696094393730164
121.556999206543 0.6964430809021
121.564002990723 0.696800112724304
121.573997497559 0.697663545608521
121.585998535156 0.698020696640015
121.59400177002 0.698543667793274
121.595001220703 0.699058532714844
121.598999023438 0.699241161346436
121.610000610352 0.700453281402588
121.621002197266 0.700810432434082
121.646003723145 0.702379584312439
121.649002075195 0.703243017196655
121.656997680664 0.703425645828247
121.66300201416 0.70411491394043
121.676002502441 0.704471826553345
121.677001953125 0.704812288284302
121.689002990723 0.705169320106506
121.696998596191 0.706381559371948
121.703002929688 0.706738471984863
121.706001281738 0.707087278366089
121.717002868652 0.707784652709961
121.728996276855 0.708482027053833
121.728996276855 0.708996772766113
121.74299621582 0.709353923797607
121.748001098633 0.709877014160156
121.751998901367 0.710740447044373
121.75700378418 0.710923075675964
121.76000213623 0.711961030960083
121.768997192383 0.712317943572998
121.791999816895 0.714410305023193
121.793998718262 0.714925050735474
121.801002502441 0.715281963348389
121.802001953125 0.715622425079346
121.807998657227 0.71597945690155
121.813003540039 0.717025637626648
121.815002441406 0.717714786529541
121.818000793457 0.718071699142456
121.820999145508 0.718420505523682
121.821998596191 0.718935251235962
121.830001831055 0.719292283058167
121.830001831055 0.719807028770447
121.833999633789 0.720164060592651
121.843002319336 0.720861434936523
121.845001220703 0.721384525299072
121.845001220703 0.722596764564514
121.848999023438 0.722604990005493
121.848999023438 0.723294258117676
121.857002258301 0.723651170730591
121.857002258301 0.724165916442871
121.858001708984 0.72417426109314
121.858001708984 0.724863409996033
121.863998413086 0.725220441818237
121.872001647949 0.725743532180786
121.872001647949 0.726258277893066
121.873001098633 0.726266622543335
121.873001098633 0.727478742599487
121.874000549316 0.727487087249756
121.874000549316 0.731314659118652
121.875999450684 0.731671690940857
121.879997253418 0.732543468475342
121.889999389648 0.734278678894043
121.892997741699 0.734287023544312
121.892997741699 0.736371040344238
121.893997192383 0.736379384994507
121.893997192383 0.737591505050659
121.899002075195 0.737774133682251
121.900001525879 0.738122940063477
121.900001525879 0.738986372947693
121.901000976562 0.738994717597961
121.901000976562 0.740555644035339
121.90299987793 0.740912675857544
121.90599822998 0.74126136302948
121.912002563477 0.743353605270386
121.912002563477 0.745437622070312
121.91300201416 0.745445966720581
121.91300201416 0.747181177139282
121.915000915527 0.747538208961487
121.919998168945 0.748061299324036
121.922996520996 0.748584389686584
121.925003051758 0.749281883239746
121.925003051758 0.749796628952026
121.926002502441 0.749804973602295
121.926002502441 0.751017093658447
121.927001953125 0.751025438308716
121.927001953125 0.751888871192932
121.928001403809 0.751897096633911
121.928001403809 0.752411961555481
121.930000305176 0.752594590187073
121.932998657227 0.752943277359009
121.932998657227 0.754853010177612
121.93399810791 0.754861235618591
121.93399810791 0.756247758865356
121.94100189209 0.756604909896851
121.945999145508 0.757999658584595
121.945999145508 0.759734988212585
121.946998596191 0.759743213653564
121.946998596191 0.760258078575134
121.948997497559 0.760615110397339
121.950996398926 0.761312484741211
121.950996398926 0.762001633644104
121.952003479004 0.762009859085083
121.952003479004 0.762524724006653
121.953002929688 0.762532949447632
121.953002929688 0.763222217559814
121.954002380371 0.763230443000793
121.954002380371 0.766360521316528
121.955001831055 0.766368865966797
121.955001831055 0.767755508422852
121.963996887207 0.768112421035767
121.963996887207 0.768975973129272
121.970001220703 0.769332885742188
121.972999572754 0.769681692123413
121.972999572754 0.770545244216919
121.982002258301 0.770902156829834
121.986000061035 0.771425247192383
121.994003295898 0.772463083267212
122.00700378418 0.772820115089417
122.008003234863 0.772994518280029
122.008003234863 0.773857951164246
122.019996643066 0.77421498298645
122.021003723145 0.774555444717407
122.032997131348 0.774912357330322
122.052001953125 0.776481628417969
122.052001953125 0.776996374130249
122.055000305176 0.777179002761841
122.055000305176 0.777693748474121
122.061996459961 0.778050899505615
122.061996459961 0.778565645217896
122.063003540039 0.778573989868164
122.063003540039 0.780832290649414
122.070999145508 0.781014919281006
122.070999145508 0.781529664993286
122.079002380371 0.781886696815491
122.081001281738 0.782061100006104
122.081001281738 0.782750129699707
122.087997436523 0.783107280731201
122.087997436523 0.785539865493774
122.092002868652 0.785897016525269
122.095001220703 0.786594390869141
122.095001220703 0.787283420562744
122.097999572754 0.787640571594238
122.099998474121 0.788163661956787
122.099998474121 0.788852691650391
122.101997375488 0.789209723472595
122.103996276855 0.789732813835144
122.103996276855 0.79530394077301
122.106002807617 0.795660972595215
122.106002807617 0.798616766929626
122.107002258301 0.798624992370605
122.107002258301 0.804021835327148
122.108001708984 0.804030179977417
122.108001708984 0.805416703224182
122.111000061035 0.805773735046387
122.111000061035 0.809252500534058
122.112998962402 0.809435248374939
122.112998962402 0.809949994087219
122.115997314453 0.810307025909424
122.115997314453 0.811867952346802
122.11799621582 0.812050580978394
122.11799621582 0.814657688140869
122.119003295898 0.814666032791138
122.119003295898 0.816575527191162
122.121002197266 0.816758275032043
122.121002197266 0.81762170791626
122.124000549316 0.817804336547852
122.128997802734 0.818501830101013
122.128997802734 0.819714069366455
122.130996704102 0.819896697998047
122.130996704102 0.82180643081665
122.13500213623 0.822163343429565
122.13500213623 0.822852492332458
122.136001586914 0.822860717773438
122.136001586914 0.823375582695007
122.138000488281 0.823558211326599
122.138000488281 0.824944734573364
122.143997192383 0.825301885604858
122.143997192383 0.825990915298462
122.147003173828 0.826347947120667
122.147003173828 0.828606367111206
122.150001525879 0.828963279724121
122.154998779297 0.830009460449219
122.154998779297 0.831919074058533
122.157997131348 0.832276105880737
122.160003662109 0.832450389862061
122.160003662109 0.835929393768311
122.161003112793 0.83593761920929
122.161003112793 0.836626768112183
122.162002563477 0.836635112762451
122.162002563477 0.838544607162476
122.16300201416 0.838552951812744
122.16300201416 0.839242100715637
122.164001464844 0.839250445365906
122.164001464844 0.839765191078186
122.165000915527 0.839773416519165
122.165000915527 0.840288281440735
122.166000366211 0.840296506881714
122.166000366211 0.84116005897522
122.166999816895 0.841168403625488
122.166999816895 0.842554926872253
122.167999267578 0.842563152313232
122.167999267578 0.844647169113159
122.168998718262 0.844655513763428
122.168998718262 0.845170259475708
122.169998168945 0.845178604125977
122.169998168945 0.845693349838257
122.170997619629 0.845701694488525
122.170997619629 0.846739530563354
122.172996520996 0.846922159194946
122.172996520996 0.848657369613647
122.174003601074 0.848665714263916
122.174003601074 0.849703550338745
122.176002502441 0.85006058216095
122.177001953125 0.850234985351562
122.177001953125 0.853888154029846
122.178001403809 0.853896498680115
122.178001403809 0.857724070549011
122.179000854492 0.85773229598999
122.179000854492 0.858944535255432
122.180999755859 0.859127283096313
122.180999755859 0.859816312789917
122.18399810791 0.860173344612122
122.184997558594 0.860347747802734
122.184997558594 0.8617342710495
122.186996459961 0.861742496490479
122.186996459961 0.863826513290405
122.188003540039 0.863834857940674
122.188003540039 0.864524006843567
122.199996948242 0.864881038665771
122.199996948242 0.865395784378052
122.200996398926 0.86540412902832
122.200996398926 0.867836713790894
122.202003479004 0.867845058441162
122.202003479004 0.868882894515991
122.205001831055 0.869065523147583
122.205001831055 0.870277881622314
122.206001281738 0.870286107063293
122.206001281738 0.87411367893219
122.208999633789 0.874470710754395
122.208999633789 0.875682830810547
122.209999084473 0.875691175460815
122.209999084473 0.877426505088806
122.217002868652 0.877434730529785
122.217002868652 0.881262302398682
122.21900177002 0.88127064704895
122.21900177002 0.884749531745911
122.220001220703 0.88475775718689
122.220001220703 0.88527250289917
122.227996826172 0.885629653930664
122.228996276855 0.885803937911987
122.228996276855 0.88649308681488
122.232002258301 0.886850118637085
122.233001708984 0.887024402618408
122.233001708984 0.887713670730591
122.236000061035 0.888070583343506
122.236999511719 0.888244986534119
122.236999511719 0.890328884124756
122.237998962402 0.890337228775024
122.237998962402 0.891898155212402
122.240997314453 0.892080783843994
122.240997314453 0.893118619918823
122.241996765137 0.893126964569092
122.241996765137 0.897303342819214
122.245002746582 0.897485971450806
122.245002746582 0.898175001144409
122.246002197266 0.898183345794678
122.246002197266 0.898698091506958
122.249000549316 0.89888072013855
122.249000549316 0.900616049766541
122.250999450684 0.900624394416809
122.250999450684 0.901836633682251
122.255996704102 0.90184485912323
122.255996704102 0.908636569976807
122.261001586914 0.908644795417786
122.261001586914 0.910380125045776
122.272003173828 0.910737037658691
122.274002075195 0.910911560058594
122.274002075195 0.912297964096069
122.275001525879 0.912306308746338
122.275001525879 0.913867235183716
122.278999328613 0.91422426700592
122.278999328613 0.916656970977783
122.279998779297 0.916665315628052
122.279998779297 0.917877435684204
122.28099822998 0.917885780334473
122.28099822998 0.920318484306335
122.285003662109 0.920501232147217
122.285003662109 0.923979997634888
122.286003112793 0.923988342285156
122.286003112793 0.926769733428955
122.299003601074 0.927118420600891
122.300003051758 0.92712676525116
122.300003051758 0.930954337120056
122.303001403809 0.931311368942261
122.305999755859 0.93183445930481
122.305999755859 0.933569669723511
122.307998657227 0.933926701545715
122.307998657227 0.934790134429932
122.30899810791 0.9347984790802
122.30899810791 0.937754273414612
122.310997009277 0.938111305236816
122.311996459961 0.938459992408752
122.311996459961 0.939672231674194
122.31600189209 0.940029144287109
122.319999694824 0.940552234649658
122.319999694824 0.944031238555908
122.320999145508 0.944039463996887
122.320999145508 0.947867035865784
122.324996948242 0.948049664497375
122.324996948242 0.95292341709137
122.338996887207 0.953280448913574
122.338996887207 0.956236124038696
122.339996337891 0.956244468688965
122.339996337891 0.957108020782471
122.346000671387 0.957116365432739
122.346000671387 0.960943937301636
122.349998474121 0.960952162742615
122.349998474121 0.965825796127319
122.353996276855 0.965834140777588
122.353996276855 0.966523289680481
122.355003356934 0.96653163433075
122.355003356934 0.967569470405579
122.378997802734 0.96775209903717
122.378997802734 0.968615531921387
122.379997253418 0.968623876571655
122.379997253418 0.969487428665161
122.387001037598 0.96949577331543
122.387001037598 0.970882177352905
122.411003112793 0.970890522003174
122.411003112793 0.972451448440552
122.531997680664 0.972808480262756
122.830001831055 0.973680257797241
123.930999755859 0.976810455322266
124.096000671387 0.977167367935181
125.313003540039 0.979957103729248
125.327003479004 0.980297565460205
125.505996704102 0.98065459728241
125.519996643066 0.980994939804077
125.684997558594 0.981352090835571
125.911003112793 0.9823899269104
126.03800201416 0.982746839523315
126.388000488281 0.983784675598145
127.073997497559 0.984141826629639
129.070999145508 0.986408472061157
131.470993041992 0.989372491836548
131.770004272461 0.99006986618042
132.041000366211 0.990941762924194
133.033996582031 0.992328286170959
138.457992553711 0.992676973342896
138.587997436523 0.9930340051651
139.22900390625 0.996172428131104
139.563003540039 0.998264789581299
139.731994628906 0.999833941459656
139.731994628906 1


==> fig/simulationresultsECDF-V2VstaticAndUAV.tsv <==
100.887001037598 8.34465026855469e-06
100.930000305176 0.000531435012817383
100.947998046875 0.00104618072509766
101.000999450684 0.00140321254730225
101.001998901367 0.00174355506896973
101.078002929688 0.00210058689117432
101.208000183105 0.00297236442565918
101.386001586914 0.00384414196014404
101.845001220703 0.00523900985717773
102.273002624512 0.00679993629455566
102.416000366211 0.00715696811676025
102.425003051758 0.00784611701965332
102.444999694824 0.00820314884185791
102.477996826172 0.00907492637634277
102.581001281738 0.0106440782546997
102.582000732422 0.0109845399856567
102.599998474121 0.0113415718078613
102.611000061035 0.0118563175201416
102.640998840332 0.0122133493423462
102.643997192383 0.0127280950546265
102.670997619629 0.0130851268768311
102.674003601074 0.0134255886077881
102.704002380371 0.0137826204299927
102.714996337891 0.0142973661422729
102.817001342773 0.0146543979644775
102.818000793457 0.014994740486145
102.886001586914 0.0153517723083496
102.894996643066 0.0156922340393066
102.977996826172 0.0160492658615112
102.990997314453 0.0163896083831787
103.067001342773 0.0167466402053833
103.101997375488 0.0172697305679321
103.130996704102 0.0177844762802124
103.231002807617 0.018141508102417
103.233001708984 0.018481969833374
103.249000549316 0.0186645984649658
103.275001525879 0.0195280313491821
103.332000732422 0.0198850631713867
103.376998901367 0.0210973024368286
103.416999816895 0.0214459896087646
103.498001098633 0.0223261117935181
103.53099822998 0.0228492021560669
103.53800201416 0.0231895446777344
103.596000671387 0.023546576499939
103.65599822998 0.0240696668624878
103.677001953125 0.0245927572250366
103.686996459961 0.0251075029373169
103.738998413086 0.0254561901092529
103.801002502441 0.0258132219314575
103.90299987793 0.0277228355407715
103.939002990723 0.0280716419219971
103.952003479004 0.0284286737442017
104.055000305176 0.0294747352600098
104.100997924805 0.0306869745254517
104.161003112793 0.0310356616973877
104.188003540039 0.0313926935195923
104.263999938965 0.0324388742446899
104.297996520996 0.033128023147583
104.363998413086 0.033484935760498
104.389999389648 0.0341824293136597
104.419998168945 0.0347055196762085
104.490997314453 0.0357517004013062
104.522003173828 0.0362746715545654
104.561996459961 0.0367977619171143
104.588996887207 0.0373125076293945
104.625 0.0376613140106201
104.638000488281 0.0380183458328247
104.677001953125 0.0383670330047607
104.680999755859 0.0390561819076538
104.753997802734 0.0394132137298584
104.755996704102 0.0397535562515259
104.779998779297 0.0401105880737305
104.921997070312 0.0423688888549805
105.019996643066 0.0427259206771851
105.025001525879 0.0434150695800781
105.075996398926 0.0437721014022827
105.078002929688 0.0441125631332397
105.115997314453 0.0444695949554443
105.22200012207 0.0456900596618652
105.252998352051 0.0462131500244141
105.300003051758 0.0474252700805664
105.34400177002 0.047782301902771
105.476997375488 0.0493515729904175
105.533996582031 0.0498746633529663
105.662002563477 0.0517926216125488
105.694999694824 0.0523155927658081
105.818000793457 0.0540592670440674
105.877998352051 0.0557944774627686
105.954002380371 0.0561515092849731
106.037002563477 0.057371973991394
106.039001464844 0.0577124357223511
106.070999145508 0.0580694675445557
106.074996948242 0.0584098100662231
106.111999511719 0.0587586164474487
106.194999694824 0.0596386194229126
106.196998596191 0.0599790811538696
106.226997375488 0.0603361129760742
106.28099822998 0.060859203338623
106.323997497559 0.0617309808731079
106.36499786377 0.0622540712356567
106.404998779297 0.0631258487701416
106.448997497559 0.0636489391326904
106.61499786377 0.066264271736145
106.626998901367 0.0667790174484253
106.69100189209 0.0671360492706299
106.696998596191 0.0676507949829102
106.732002258301 0.0680078268051147
106.733001708984 0.0683482885360718
106.778999328613 0.0687053203582764
106.78099822998 0.0690456628799438
106.856002807617 0.0694026947021484
106.862998962402 0.0700918436050415
106.887001037598 0.0704488754272461
106.966003417969 0.0718437433242798
106.97200012207 0.0723584890365601
107.023002624512 0.0727071762084961
107.061996459961 0.0732386112213135
107.099998474121 0.0737617015838623
107.127998352051 0.0751482248306274
107.156997680664 0.0753308534622192
107.177001953125 0.0760283470153809
107.194999694824 0.0767173767089844
107.250999450684 0.077074408531189
107.292999267578 0.0779461860656738
107.304000854492 0.0784692764282227
107.34400177002 0.0793410539627075
107.348999023438 0.0800302028656006
107.398002624512 0.0803872346878052
107.453002929688 0.08125901222229
107.500999450684 0.0821307897567749
107.508003234863 0.0826538801193237
107.511001586914 0.0829943418502808
107.537002563477 0.0833513736724854
107.567001342773 0.0838743448257446
107.583999633789 0.0845634937286377
107.627998352051 0.0849205255508423
107.653999328613 0.0854436159133911
107.657997131348 0.0859667062759399
107.668998718262 0.086655855178833
107.72200012207 0.0870128870010376
107.724998474121 0.0873532295227051
107.761001586914 0.0877102613449097
107.781997680664 0.0882333517074585
107.800003051758 0.0887480974197388
107.819000244141 0.0891051292419434
107.835998535156 0.0896282196044922
107.83699798584 0.0899685621261597
107.888000488281 0.0903255939483643
107.888999938965 0.0906660556793213
107.93399810791 0.0910230875015259
107.956001281738 0.0915461778640747
107.972999572754 0.0918948650360107
107.973999023438 0.092409610748291
107.991996765137 0.0927666425704956
108.029998779297 0.0943275690078735
108.041999816895 0.0945101976394653
108.046997070312 0.0950249433517456
108.081001281738 0.0953819751739502
108.101997375488 0.095905065536499
108.116996765137 0.0964198112487793
108.138999938965 0.0967768430709839
108.158996582031 0.0972999334335327
108.178001403809 0.0976653099060059
108.181999206543 0.0981884002685547
108.198997497559 0.0994088649749756
108.198997497559 0.0999236106872559
108.218002319336 0.10028064250946
108.220001220703 0.100620985031128
108.234001159668 0.100978016853333
108.25 0.101501107215881
108.250999450684 0.101841568946838
108.25700378418 0.102198600769043
108.269996643066 0.103236436843872
108.282997131348 0.103593468666077
108.286003112793 0.103933811187744
108.314002990723 0.104290843009949
108.317001342773 0.104631304740906
108.343002319336 0.104813933372498
108.361999511719 0.106026172637939
108.404998779297 0.106383204460144
108.407997131348 0.106897950172424
108.434997558594 0.107254981994629
108.446998596191 0.108467102050781
108.467002868652 0.108824133872986
108.468002319336 0.109164595603943
108.488998413086 0.109521627426147
108.491996765137 0.109861969947815
108.517997741699 0.11021900177002
108.532997131348 0.1107337474823
108.556999206543 0.111090779304504
108.557998657227 0.111431241035461
108.583999633789 0.111788272857666
108.625 0.113008737564087
108.629997253418 0.11369788646698
108.65599822998 0.114054918289185
108.657997131348 0.114569664001465
108.669998168945 0.114926695823669
108.710998535156 0.116313219070435
108.736999511719 0.116495847702026
108.738998413086 0.117010712623596
108.762001037598 0.117367744445801
108.783996582031 0.11789071559906
108.786003112793 0.118579864501953
108.802001953125 0.118936896324158
108.809997558594 0.119459986686707
108.846000671387 0.119983077049255
108.857002258301 0.120672225952148
108.88200378418 0.121029257774353
108.888999938965 0.121544003486633
108.921997070312 0.121901035308838
108.936996459961 0.122938871383667
108.96900177002 0.123295903205872
108.977996826172 0.123818874359131
108.996002197266 0.12434196472168
109.000999450684 0.124682426452637
109.047996520996 0.125039458274841
109.065002441406 0.12556254863739
109.109001159668 0.127131700515747
109.15599822998 0.128526568412781
109.204002380371 0.129398345947266
109.237998962402 0.130436182022095
109.263000488281 0.130793213844299
109.275001525879 0.131831049919128
109.287002563477 0.132188081741333
109.307998657227 0.132711172103882
109.328002929688 0.133234262466431
109.331001281738 0.133749008178711
109.357002258301 0.134106040000916
109.358001708984 0.134446501731873
109.386001586914 0.134803533554077
109.392997741699 0.135318279266357
109.414001464844 0.135675311088562
109.416000366211 0.136015653610229
109.428001403809 0.136372685432434
109.439002990723 0.136887431144714
109.460998535156 0.137244462966919
109.47200012207 0.138108015060425
109.498001098633 0.13846492767334
109.499000549316 0.138805389404297
109.518997192383 0.139162421226501
109.522003173828 0.139677166938782
109.546997070312 0.140034198760986
109.555999755859 0.140723347663879
109.573997497559 0.141080379486084
109.605003356934 0.141777753829956
109.611000061035 0.142300844192505
109.622001647949 0.142998337745667
109.641998291016 0.143861770629883
109.671997070312 0.144218802452087
109.697998046875 0.144916176795959
109.725997924805 0.145787954330444
109.764999389648 0.147348880767822
109.775001525879 0.147531628608704
109.777000427246 0.148046374320984
109.800003051758 0.148403406143188
109.824996948242 0.148926496505737
109.833000183105 0.149789929389954
109.855003356934 0.150146961212158
109.888999938965 0.151193141937256
109.920997619629 0.152239203453064
109.929000854492 0.152762293815613
109.944000244141 0.153625845909119
109.967002868652 0.153982877731323
109.97200012207 0.154497623443604
109.998001098633 0.154854655265808
110.00700378418 0.156415581703186
110.014999389648 0.156772613525391
110.023002624512 0.15729558467865
110.026000976562 0.157818675041199
110.028999328613 0.158333420753479
110.03800201416 0.158690452575684
110.039001464844 0.159030914306641
110.057998657227 0.159387946128845
110.077003479004 0.160948872566223
110.091003417969 0.161305904388428
110.110000610352 0.163041114807129
110.128997802734 0.163398146629333
110.138999938965 0.163921236991882
110.142997741699 0.164610385894775
110.15599822998 0.16496741771698
110.208999633789 0.16722571849823
110.224998474121 0.167582750320435
110.233001708984 0.168280124664307
110.23999786377 0.169492363929749
110.258003234863 0.169849395751953
110.267997741699 0.170712828636169
110.276000976562 0.171069860458374
110.309997558594 0.172290444374084
110.330001831055 0.173153877258301
110.339996337891 0.173510909080505
110.352996826172 0.174374341964722
110.361000061035 0.174723148345947
110.366996765137 0.175080060958862
110.373001098633 0.175603151321411
110.383003234863 0.176292300224304
110.40599822998 0.176475048065186
110.406997680664 0.176989793777466
110.424003601074 0.177346706390381
110.429000854492 0.178044199943542
110.440002441406 0.179264664649963
110.458000183105 0.180136442184448
110.459999084473 0.180476903915405
110.472999572754 0.18083393573761
110.482002258301 0.181880116462708
110.5 0.182403087615967
110.50700378418 0.183441042900085
110.522003173828 0.18379807472229
110.527000427246 0.184321045875549
110.52799987793 0.184661507606506
110.539001464844 0.184910535812378
110.541000366211 0.185425400733948
110.555999755859 0.185782432556152
110.59400177002 0.187343239784241
110.607002258301 0.187700271606445
110.623001098633 0.188397765159607
110.637001037598 0.189609885215759
110.648002624512 0.189966917037964
110.649002075195 0.190481662750244
110.658996582031 0.190838694572449
110.675003051758 0.191710472106934
110.693000793457 0.192931056022644
110.694000244141 0.193445801734924
110.710998535156 0.193802833557129
110.720001220703 0.194666266441345
110.744003295898 0.19502329826355
110.778999328613 0.19676685333252
110.779998779297 0.197107315063477
110.800003051758 0.197464346885681
110.824996948242 0.199199676513672
110.842002868652 0.199556589126587
110.842002868652 0.200071454048157
110.862998962402 0.200428485870361
110.86499786377 0.200768828392029
110.873001098633 0.200777173042297
110.873001098633 0.201291918754578
110.891998291016 0.201648950576782
110.916999816895 0.203384160995483
110.927001953125 0.203741192817688
110.936996459961 0.204089879989624
110.953002929688 0.205302119255066
110.964996337891 0.205659151077271
110.96900177002 0.206173896789551
110.990997314453 0.206530928611755
111.00700378418 0.207228422164917
111.008003234863 0.207568764686584
111.025001525879 0.207925796508789
111.027000427246 0.208448886871338
111.029998779297 0.209138035774231
111.049003601074 0.209495067596436
111.053001403809 0.210009813308716
111.064002990723 0.21036684513092
111.091003417969 0.211927771568298
111.112998962402 0.212284803390503
111.119003295898 0.212807774543762
111.149002075195 0.21385395526886
111.171997070312 0.215423226356506
111.180000305176 0.215946316719055
111.208999633789 0.217166781425476
111.210998535156 0.217507123947144
111.22200012207 0.217689871788025
111.225997924805 0.218379020690918
111.23999786377 0.218735933303833
111.259002685547 0.219259023666382
111.261001586914 0.219773769378662
111.279998779297 0.220130801200867
111.295997619629 0.22204053401947
111.30899810791 0.222397565841675
111.318000793457 0.223086595535278
111.333999633789 0.223443627357483
111.334999084473 0.22378408908844
111.346000671387 0.223792314529419
111.346000671387 0.224481463432312
111.355003356934 0.224838495254517
111.360000610352 0.225353240966797
111.371002197266 0.225535988807678
111.375 0.226050734519958
111.398002624512 0.226407766342163
111.40299987793 0.226930856704712
111.40599822998 0.227619886398315
111.415000915527 0.22797691822052
111.418998718262 0.22849178314209
111.430999755859 0.228848695755005
111.434997558594 0.229371786117554
111.447998046875 0.230060935020447
111.458999633789 0.230417966842651
111.462997436523 0.231107115745544
111.476997375488 0.231289744377136
111.486999511719 0.231812834739685
111.491996765137 0.232501983642578
111.513000488281 0.232859015464783
111.515998840332 0.233381986618042
111.526000976562 0.233905076980591
111.541999816895 0.235117316246033
111.555000305176 0.235299944877625
111.555000305176 0.235814809799194
111.569000244141 0.236171722412109
111.569999694824 0.236860871315002
111.584999084473 0.237217903137207
111.589996337891 0.238081455230713
111.605003356934 0.238438367843628
111.634002685547 0.239476203918457
111.650001525879 0.239658951759338
111.664001464844 0.240879416465759
111.667999267578 0.241742849349976
111.678001403809 0.24209988117218
111.68399810791 0.242789030075073
111.702003479004 0.243146061897278
111.712997436523 0.244009613990784
111.725997924805 0.244366645812988
111.741996765137 0.24506402015686
111.759002685547 0.245927453041077
111.769996643066 0.246284484863281
111.774002075195 0.246633291244507
111.778999328613 0.24732232093811
111.793998718262 0.247679352760315
111.804000854492 0.248202443122864
111.805000305176 0.248717188835144
111.822998046875 0.249074220657349
111.832000732422 0.250112056732178
111.847999572754 0.250469088554382
111.853996276855 0.250983834266663
111.86799621582 0.251332521438599
111.871002197266 0.25151526927948
111.887001037598 0.252378702163696
111.901000976562 0.252735733985901
111.902000427246 0.253076195716858
111.912002563477 0.253433227539062
111.916000366211 0.253947973251343
111.928001403809 0.254305005073547
111.929000854492 0.254645347595215
111.944999694824 0.255002379417419
111.946998596191 0.255342841148376
111.960998535156 0.255699872970581
111.962997436523 0.256040215492249
111.978996276855 0.256397247314453
111.980003356934 0.25673770904541
111.999000549316 0.257094740867615
112.01000213623 0.257443428039551
112.011001586914 0.257958173751831
112.017997741699 0.258315205574036
112.022003173828 0.258829951286316
112.031997680664 0.259186983108521
112.03800201416 0.259701728820801
112.056999206543 0.260058760643005
112.070999145508 0.260581851005554
112.096000671387 0.261619687080383
112.111999511719 0.261976718902588
112.122001647949 0.262665867805481
112.138000488281 0.263022899627686
112.138999938965 0.263363242149353
112.146003723145 0.263720273971558
112.160003662109 0.264417767524719
112.166000366211 0.265281200408936
112.189002990723 0.26563823223114
112.196998596191 0.266161322593689
112.197998046875 0.266501665115356
112.21199798584 0.266858696937561
112.241996765137 0.268079280853271
112.246002197266 0.268768310546875
112.26000213623 0.269125461578369
112.290000915527 0.270694613456726
112.302001953125 0.271392107009888
112.321998596191 0.272263765335083
112.341003417969 0.273135662078857
112.355003356934 0.273999094963074
112.375 0.274356126785278
112.390998840332 0.276091337203979
112.403999328613 0.276448488235474
112.426002502441 0.277320146560669
112.43399810791 0.278532385826111
112.455001831055 0.278889417648315
112.470001220703 0.279412508010864
112.478996276855 0.280109882354736
112.482002258301 0.280632972717285
112.496002197266 0.281156063079834
112.508003234863 0.281853437423706
112.513000488281 0.282542705535889
112.533996582031 0.28272533416748
112.555999755859 0.284460544586182
112.56600189209 0.284817576408386
112.587997436523 0.286386847496033
112.610000610352 0.287084221839905
112.628997802734 0.288122057914734
112.638000488281 0.288479089736938
112.638999938965 0.288653492927551
112.638999938965 0.289168238639832
112.658996582031 0.289525270462036
112.660003662109 0.289865732192993
112.667999267578 0.290222644805908
112.682998657227 0.290745735168457
112.694999694824 0.291791915893555
112.717002868652 0.292489290237427
112.720001220703 0.293352842330933
112.725997924805 0.293709874153137
112.731002807617 0.294232845306396
112.763999938965 0.295453429222107
112.767997741699 0.296142578125
112.783996582031 0.296499490737915
112.787002563477 0.297014355659485
112.797996520996 0.297371387481689
112.809997558594 0.29788613319397
112.828002929688 0.298243165016174
112.828002929688 0.298757910728455
112.832000732422 0.299114942550659
112.847999572754 0.299986720085144
112.849998474121 0.300501465797424
112.863998413086 0.30085015296936
112.869003295898 0.301207184791565
112.874000549316 0.301896333694458
112.891998291016 0.302253365516663
112.899002075195 0.302942514419556
112.90599822998 0.303125143051147
112.914001464844 0.304162979125977
112.925003051758 0.304345607757568
112.926002502441 0.304860472679138
112.939002990723 0.305217504501343
112.96199798584 0.3067866563797
112.971000671387 0.307309746742249
112.972999572754 0.307650089263916
112.984001159668 0.30800724029541
113.005996704102 0.308878898620605
113.005996704102 0.309393763542175
113.012001037598 0.309576392173767
113.015998840332 0.31026554107666
113.032997131348 0.310622572898865
113.055000305176 0.312357783317566
113.069999694824 0.312714815139771
113.075996398926 0.313237905502319
113.095001220703 0.313935279846191
113.105003356934 0.314624428749084
113.119003295898 0.314981460571289
113.130996704102 0.315504550933838
113.150001525879 0.31620192527771
113.157997131348 0.316725015640259
113.165000915527 0.317596912384033
113.181999206543 0.318119883537292
113.18399810791 0.318809032440186
113.193000793457 0.31916606426239
113.204002380371 0.319514751434326
113.208000183105 0.320203900337219
113.224998474121 0.320560932159424
113.228996276855 0.321075677871704
113.238998413086 0.321084022521973
113.238998413086 0.322993636131287
113.244003295898 0.323350667953491
113.246002197266 0.323691129684448
113.25700378418 0.323699355125427
113.25700378418 0.325434684753418
113.263000488281 0.32561731338501
113.264999389648 0.325966000556946
113.264999389648 0.327003836631775
113.266998291016 0.327012181282043
113.266998291016 0.331362843513489
113.268997192383 0.331719875335693
113.268997192383 0.332931995391846
113.276000976562 0.33328902721405
113.276000976562 0.334326863288879
113.286003112793 0.334683895111084
113.291999816895 0.335198640823364
113.301002502441 0.335555672645569
113.30899810791 0.336078763008118
113.30899810791 0.339383244514465
113.311996459961 0.339565992355347
113.31600189209 0.340088963508606
113.31600189209 0.340952515602112
113.324996948242 0.341309547424316
113.327003479004 0.34148383140564
113.327003479004 0.344265222549438
113.331001281738 0.34444797039032
113.331001281738 0.345660209655762
113.334999084473 0.345668435096741
113.334999084473 0.346357583999634
113.337997436523 0.346714615821838
113.339996337891 0.347063302993774
113.339996337891 0.349844694137573
113.343002319336 0.350027441978455
113.343002319336 0.350890874862671
113.34700012207 0.350899219512939
113.34700012207 0.352808833122253
113.349998474121 0.353165864944458
113.353996276855 0.353688955307007
113.353996276855 0.356819033622742
113.366996765137 0.357176065444946
113.373001098633 0.357699155807495
113.373001098633 0.358388304710388
113.375999450684 0.35857093334198
113.378997802734 0.358919620513916
113.378997802734 0.36082923412323
113.38200378418 0.361186265945435
113.383003234863 0.36153507232666
113.383003234863 0.36204981803894
113.384002685547 0.362058043479919
113.384002685547 0.369372844696045
113.390998840332 0.36972975730896
113.390998840332 0.371639490127563
113.394996643066 0.371996521949768
113.398002624512 0.37269389629364
113.398002624512 0.373383045196533
113.400001525879 0.373391389846802
113.400001525879 0.376347064971924
113.404998779297 0.376704096794128
113.407997131348 0.377393245697021
113.412002563477 0.37740159034729
113.412002563477 0.378439426422119
113.415000915527 0.378796458244324
113.416000366211 0.379136800765991
113.422996520996 0.379493832588196
113.430000305176 0.380191326141357
113.430000305176 0.380706071853638
113.446998596191 0.381063103675842
113.450996398926 0.381577849388123
113.459999084473 0.381934881210327
113.464996337891 0.38262403011322
113.47200012207 0.382632255554199
113.47200012207 0.383844494819641
113.472999572754 0.38385283946991
113.472999572754 0.385065078735352
113.473999023438 0.385073304176331
113.473999023438 0.385588049888611
113.481002807617 0.385945081710815
113.481002807617 0.386459827423096
113.483001708984 0.386468172073364
113.483001708984 0.386982917785645
113.486999511719 0.386991262435913
113.486999511719 0.387506008148193
113.490997314453 0.387688636779785
113.491996765137 0.388377785682678
113.501998901367 0.388734817504883
113.525001525879 0.389432191848755
113.53800201416 0.390129685401917
113.549003601074 0.391175866127014
113.549003601074 0.391865015029907
113.550003051758 0.391873240470886
113.550003051758 0.395003437995911
113.551002502441 0.39501166343689
113.551002502441 0.39552640914917
113.563003540039 0.395709156990051
113.564002990723 0.396223902702332
113.581001281738 0.396580934524536
113.584999084473 0.396929621696472
113.58699798584 0.397452712059021
113.58699798584 0.401628971099854
113.598999023438 0.401986002922058
113.599998474121 0.402160406112671
113.599998474121 0.409475088119507
113.602996826172 0.409832119941711
113.611999511719 0.410695552825928
113.633003234863 0.411052584648132
113.637001037598 0.411741733551025
113.643997192383 0.411924362182617
113.648002624512 0.412621855735779
113.648002624512 0.413136601448059
113.666999816895 0.413493633270264
113.708000183105 0.414714097976685
113.716003417969 0.415585994720459
113.727996826172 0.416798114776611
113.732002258301 0.41680645942688
113.732002258301 0.417470693588257
113.745002746582 0.417827606201172
113.75 0.418342471122742
113.769996643066 0.418699502944946
113.783996582031 0.419214248657227
113.815002441406 0.419562935829163
113.822998046875 0.419919967651367
113.853996276855 0.421489238739014
113.856002807617 0.421829581260681
113.876998901367 0.422186613082886
113.900001525879 0.423573136329651
113.920997619629 0.423930168151855
113.94100189209 0.42531681060791
113.960998535156 0.425673723220825
114.000999450684 0.427591681480408
114.000999450684 0.428106546401978
114.023002624512 0.428463459014893
114.027000427246 0.42880392074585
114.053001403809 0.429160952568054
114.064002990723 0.430024385452271
114.078002929688 0.430381417274475
114.083000183105 0.430721879005432
114.101997375488 0.430904507637024
114.109001159668 0.431602001190186
114.112998962402 0.431950688362122
114.115997314453 0.432465434074402
114.128997802734 0.432822465896606
114.146003723145 0.433860301971436
114.16300201416 0.43421733379364
114.184997558594 0.435089111328125
114.185997009277 0.435429573059082
114.212997436523 0.435786485671997
114.226997375488 0.436309576034546
114.230003356934 0.436824321746826
114.240997314453 0.437006950378418
114.24299621582 0.437521815299988
114.252998352051 0.437878847122192
114.253997802734 0.43821918964386
114.267997741699 0.438576221466064
114.274002075195 0.439099311828613
114.286003112793 0.439622402191162
114.355003356934 0.442237734794617
114.374000549316 0.443798661231995
114.393997192383 0.444155693054199
114.399002075195 0.444504380226135
114.435997009277 0.446239709854126
114.459999084473 0.446596741676331
114.46900177002 0.44711971282959
114.549003601074 0.45059859752655
114.564002990723 0.450955629348755
114.565002441406 0.451296091079712
114.570999145508 0.451653003692627
114.579002380371 0.452167868614197
114.602996826172 0.452524900436401
114.610000610352 0.452873587608337
114.611999511719 0.453388333320618
114.627998352051 0.453745365142822
114.629997253418 0.454260110855103
114.660003662109 0.454617142677307
114.661003112793 0.454957604408264
114.670997619629 0.455314636230469
114.685997009277 0.456178069114685
114.717002868652 0.45653510093689
114.71900177002 0.456875562667847
114.735000610352 0.457232475280762
114.74299621582 0.457755565643311
114.773002624512 0.458627462387085
114.781997680664 0.459316492080688
114.806999206543 0.459673523902893
114.819999694824 0.460362672805786
114.838996887207 0.460719704627991
114.875999450684 0.462280631065369
114.889999389648 0.462637662887573
114.929000854492 0.463849782943726
114.94100189209 0.46420681476593
114.945999145508 0.464895963668823
114.97200012207 0.465252995491028
114.991996765137 0.465950489044189
115.047996520996 0.467519640922546
115.047996520996 0.468034386634827
115.069000244141 0.468391418457031
115.070999145508 0.468731880187988
115.088996887207 0.469088792800903
115.121002197266 0.470301032066345
115.140998840332 0.47065806388855
115.149002075195 0.471870303153992
115.169998168945 0.472227334976196
115.190002441406 0.472576022148132
115.193000793457 0.473265171051025
115.203002929688 0.47362220287323
115.24299621582 0.474319577217102
115.258003234863 0.475183010101318
115.27799987793 0.475540161132812
115.291999816895 0.476752281188965
115.315002441406 0.477109313011169
115.341003417969 0.478495836257935
115.361000061035 0.478852868080139
115.374000549316 0.479367733001709
115.390998840332 0.479724645614624
115.416000366211 0.480247735977173
115.421997070312 0.481285572052002
115.436996459961 0.481642603874207
115.439002990723 0.482157349586487
115.458000183105 0.482514381408691
115.491996765137 0.483560562133789
115.516998291016 0.484083652496338
115.517997741699 0.484423995018005
115.536003112793 0.48478102684021
115.55899810791 0.485827207565308
115.564002990723 0.486167669296265
115.588996887207 0.48652458190918
115.616996765137 0.487222075462341
115.629997253418 0.487911224365234
115.654998779297 0.488268256187439
115.667999267578 0.488791227340698
115.668998718262 0.489131689071655
115.686996459961 0.48948872089386
115.694000244141 0.49000346660614
115.712997436523 0.490360498428345
115.713996887207 0.490700960159302
115.723999023438 0.491057872772217
115.752998352051 0.491755366325378
115.771003723145 0.492278456687927
115.790000915527 0.492801547050476
115.795997619629 0.493490695953369
115.805000305176 0.493847608566284
115.822998046875 0.494893789291382
115.86499786377 0.495939970016479
115.908996582031 0.4971604347229
115.915000915527 0.497509241104126
115.916000366211 0.498023986816406
115.929000854492 0.498380899429321
116.00700378418 0.500298976898193
116.009002685547 0.500639319419861
116.027000427246 0.500996351242065
116.033996582031 0.50186812877655
116.045997619629 0.502382874488831
116.078002929688 0.502739906311035
116.088996887207 0.503262996673584
116.091003417969 0.50412654876709
116.123001098633 0.504483461380005
116.136001586914 0.505180835723877
116.153999328613 0.505703926086426
116.15599822998 0.506218671798706
116.169998168945 0.506567478179932
116.180999755859 0.506924510002136
116.188003540039 0.507447481155396
116.21199798584 0.507970571517944
116.213996887207 0.508311033248901
116.224998474121 0.508493661880493
116.228996276855 0.509182929992676
116.250999450684 0.509539842605591
116.251998901367 0.510054588317871
116.268997192383 0.510237216949463
116.272003173828 0.510752081871033
116.279998779297 0.511100769042969
116.295997619629 0.511457800865173
116.319000244141 0.512155294418335
116.339996337891 0.512678384780884
116.346000671387 0.513541698455811
116.352996826172 0.513898849487305
116.377998352051 0.515110969543457
116.399002075195 0.515468001365662
116.40299987793 0.515982866287231
116.412002563477 0.516331434249878
116.438003540039 0.516688585281372
116.440002441406 0.517377614974976
116.454002380371 0.51773476600647
116.459999084473 0.518423795700073
116.47200012207 0.518780827522278
116.50700378418 0.519478321075439
116.51000213623 0.520167350769043
116.529998779297 0.520349979400635
116.531997680664 0.521039247512817
116.541999816895 0.521396160125732
116.542999267578 0.521736621856689
116.561996459961 0.522093534469604
116.577003479004 0.522616624832153
116.600997924805 0.523139715194702
116.601997375488 0.523654460906982
116.615997314453 0.524011611938477
116.654998779297 0.525580763816833
116.654998779297 0.526095628738403
116.675003051758 0.526452541351318
116.677001953125 0.526793003082275
116.699996948242 0.52714991569519
116.702003479004 0.52766478061676
116.718002319336 0.528021812438965
116.71900177002 0.528362274169922
116.733001708984 0.528719186782837
116.734001159668 0.529233932495117
116.747001647949 0.529416561126709
116.748001098633 0.529931426048279
116.758003234863 0.530288457870483
116.789001464844 0.530811548233032
116.792999267578 0.531326293945312
116.807998657227 0.531508922576904
116.810997009277 0.532206296920776
116.813003540039 0.532895565032959
116.837997436523 0.533252477645874
116.839996337891 0.533767223358154
116.849998474121 0.534124374389648
116.850997924805 0.534464716911316
116.86499786377 0.534647464752197
116.887001037598 0.535519123077393
116.900001525879 0.536042213439941
116.901000976562 0.536216616630554
116.901000976562 0.536731362342834
116.920997619629 0.536914110183716
116.930000305176 0.537611484527588
116.930999755859 0.538126230239868
116.956001281738 0.538483262062073
116.972999572754 0.539006352424622
116.977996826172 0.539703845977783
116.98999786377 0.540401220321655
116.990997314453 0.540741682052612
117.009002685547 0.540924310684204
117.011001586914 0.541439056396484
117.022003173828 0.541621685028076
117.033996582031 0.542310833930969
117.057998657227 0.542667865753174
117.061996459961 0.543182611465454
117.074996948242 0.543539643287659
117.081001281738 0.544062614440918
117.089996337891 0.54476010799408
117.111999511719 0.545283198356628
117.112998962402 0.545623540878296
117.136001586914 0.54598069190979
117.152000427246 0.546678066253662
117.152000427246 0.547192811965942
117.166999816895 0.547549843788147
117.169998168945 0.548247337341309
117.181999206543 0.548936367034912
117.199996948242 0.549293518066406
117.205001831055 0.54998254776001
117.222999572754 0.550339579582214
117.238998413086 0.550862669944763
117.25 0.551385641098022
117.250999450684 0.551726102828979
117.25700378418 0.551908731460571
117.259002685547 0.552423596382141
117.27799987793 0.552780628204346
117.290000915527 0.553644061088562
117.30899810791 0.553826808929443
117.322998046875 0.554524183273315
117.324996948242 0.555213212966919
117.334999084473 0.555570363998413
117.360000610352 0.556616544723511
117.376998901367 0.55765438079834
117.391998291016 0.558011293411255
117.410003662109 0.558883190155029
117.410003662109 0.559572219848633
117.431999206543 0.559929251670837
117.445999145508 0.560975432395935
117.464996337891 0.56184720993042
117.478996276855 0.562544584274292
117.498001098633 0.56359076499939
117.501998901367 0.56410551071167
117.511001586914 0.564462542533875
117.545997619629 0.566206216812134
117.549003601074 0.566895246505737
117.55899810791 0.567252278327942
117.567001342773 0.567941427230835
117.579002380371 0.568124055862427
117.580001831055 0.568638801574707
117.591003417969 0.568995952606201
117.601997375488 0.569859266281128
117.612998962402 0.570042014122009
117.612998962402 0.57055675983429
117.616996765137 0.570565104484558
117.616996765137 0.571079850196838
117.629997253418 0.571436882019043
117.634002685547 0.572126030921936
117.647003173828 0.572483062744141
117.668998718262 0.574392676353455
117.680000305176 0.574749708175659
117.685997009277 0.575613141059875
117.695999145508 0.57597017288208
117.710998535156 0.577539443969727
117.733001708984 0.578236818313599
117.736000061035 0.579100370407104
117.737998962402 0.579108595848083
117.737998962402 0.579623460769653
117.746002197266 0.579980373382568
117.76000213623 0.58067774772644
117.772003173828 0.581200838088989
117.773002624512 0.581715703010559
117.777000427246 0.582072734832764
117.781997680664 0.582595825195312
117.787002563477 0.583459258079529
117.804000854492 0.583816289901733
117.818000793457 0.585028409957886
117.825996398926 0.585211157798767
117.834999084473 0.586074590682983
117.845001220703 0.586431622505188
117.84700012207 0.586946487426758
117.856002807617 0.587303400039673
117.860000610352 0.587992548942566
117.865997314453 0.588349580764771
117.875999450684 0.588698267936707
117.876998901367 0.589213132858276
117.884002685547 0.589570045471191
117.906997680664 0.590616226196289
117.938003540039 0.593397617340088
117.948997497559 0.593754649162292
117.958999633789 0.59480082988739
117.964996337891 0.595323801040649
117.971000671387 0.596187353134155
117.985000610352 0.59654438495636
118.004997253418 0.598453998565674
118.013999938965 0.598811030387878
118.019996643066 0.599848866462708
118.033996582031 0.600205898284912
118.039001464844 0.600728988647461
118.040000915527 0.601069450378418
118.052001953125 0.601426362991333
118.056999206543 0.602115511894226
118.067001342773 0.602123856544495
118.067001342773 0.602638602256775
118.075996398926 0.602995634078979
118.083000183105 0.603518724441528
118.087997436523 0.604041814804077
118.088996887207 0.604382276535034
118.101997375488 0.604739189147949
118.102996826172 0.605253934860229
118.108001708984 0.605611085891724
118.109001159668 0.605785369873047
118.109001159668 0.606300115585327
118.119003295898 0.606482744216919
118.119003295898 0.606997489929199
118.126998901367 0.607354640960693
118.138999938965 0.607877731323242
118.151000976562 0.608400702476501
118.152000427246 0.608915567398071
118.154998779297 0.609098196029663
118.154998779297 0.609612941741943
118.158996582031 0.609969973564148
118.168998718262 0.610492944717407
118.182998657227 0.611190438270569
118.189002990723 0.612402677536011
118.199996948242 0.612759590148926
118.200996398926 0.613274455070496
118.210998535156 0.6136314868927
118.220001220703 0.614328861236572
118.222999572754 0.614677667617798
118.224998474121 0.615192413330078
118.237998962402 0.615549325942993
118.249000549316 0.616421222686768
118.25 0.616935968399048
118.262001037598 0.617293000221252
118.268997192383 0.617807745933533
118.278999328613 0.617990374565125
118.279998779297 0.618505239486694
118.285003662109 0.618862152099609
118.287002563477 0.61937689781189
118.301002502441 0.619734048843384
118.30899810791 0.620423078536987
118.318000793457 0.620780110359192
118.318000793457 0.621294975280762
118.324996948242 0.621651887893677
118.325996398926 0.621992349624634
118.33699798584 0.622349262237549
118.342002868652 0.623038530349731
118.345001220703 0.623221158981323
118.349998474121 0.62408459186554
118.363998413086 0.624441623687744
118.370002746582 0.625130772590637
118.377998352051 0.625487804412842
118.386001586914 0.626010894775391
118.386001586914 0.626699924468994
118.391998291016 0.627057075500488
118.392997741699 0.627397418022156
118.40599822998 0.62775444984436
118.416000366211 0.628966569900513
118.429000854492 0.629149317741394
118.432998657227 0.62949800491333
118.432998657227 0.63001275062561
118.44100189209 0.630369782447815
118.447998046875 0.631233215332031
118.46199798584 0.631590366363525
118.462997436523 0.631930708885193
118.471000671387 0.632287740707397
118.471000671387 0.632802486419678
118.476997375488 0.633159518241882
118.486999511719 0.633508205413818
118.487998962402 0.634022951126099
118.498001098633 0.634380102157593
118.501998901367 0.634903192520142
118.502998352051 0.635417938232422
118.515998840332 0.635774850845337
118.532997131348 0.636995315551758
118.539001464844 0.638033270835876
118.549003601074 0.638390302658081
118.550003051758 0.638730764389038
118.55899810791 0.639087677001953
118.564002990723 0.639776825904846
118.571998596191 0.640133857727051
118.580001831055 0.6406569480896
118.583000183105 0.641520380973816
118.592002868652 0.641877412796021
118.593002319336 0.642217874526978
118.603996276855 0.642574787139893
118.608001708984 0.642923593521118
118.626998901367 0.644318342208862
118.629997253418 0.644841432571411
118.65299987793 0.646410703659058
118.658996582031 0.646933794021606
118.671997070312 0.647631168365479
118.675003051758 0.648154258728027
118.680000305176 0.648851752281189
118.705001831055 0.65007221698761
118.716003417969 0.651118397712708
118.717002868652 0.651633143424988
118.722999572754 0.651990175247192
118.723999023438 0.652330636978149
118.733001708984 0.652687549591064
118.737998962402 0.653376817703247
118.744003295898 0.653733730316162
118.746002197266 0.654074192047119
118.75700378418 0.654431104660034
118.765998840332 0.656166434288025
118.777000427246 0.656523466110229
118.779998779297 0.65703821182251
118.786003112793 0.657395243644714
118.799003601074 0.657918334007263
118.805999755859 0.658441424369812
118.810997009277 0.659138917922974
118.841003417969 0.662443399429321
118.84700012207 0.662800312042236
118.856002807617 0.664361238479614
118.861000061035 0.664718270301819
118.869003295898 0.665066957473755
118.869003295898 0.665581703186035
118.874000549316 0.665938854217529
118.879997253418 0.666976690292358
118.890998840332 0.667333602905273
118.894996643066 0.668022871017456
118.900001525879 0.668379783630371
118.90299987793 0.6694176197052
118.906997680664 0.669425964355469
118.906997680664 0.670289516448975
118.914001464844 0.67064642906189
118.925003051758 0.671518325805664
118.928001403809 0.672215700149536
118.93399810791 0.67412531375885
118.936996459961 0.674482345581055
118.942001342773 0.675345897674561
118.948997497559 0.675528526306152
118.948997497559 0.676043272018433
118.953002929688 0.676400184631348
118.954002380371 0.676740646362305
118.962997436523 0.677097678184509
118.97200012207 0.677620768547058
118.980003356934 0.679007291793823
118.98999786377 0.679364323616028
119.001998901367 0.680584907531738
119.003997802734 0.681448340415955
119.009002685547 0.681456565856934
119.009002685547 0.681971430778503
119.021003723145 0.682328462600708
119.022003173828 0.683017492294312
119.028999328613 0.683374643325806
119.03800201416 0.684761047363281
119.044998168945 0.685118198394775
119.047996520996 0.685641288757324
119.047996520996 0.686156034469604
119.051002502441 0.68651294708252
119.053001403809 0.686853408813477
119.06600189209 0.687210440635681
119.070999145508 0.68824827671051
119.082000732422 0.688605308532715
119.084999084473 0.689120054244995
119.093002319336 0.6894770860672
119.138000488281 0.693487405776978
119.138999938965 0.694002151489258
119.149002075195 0.694359064102173
119.15299987793 0.694707870483398
119.16300201416 0.695579528808594
119.166000366211 0.6964430809021
119.172996520996 0.696625709533691
119.194000244141 0.697671890258789
119.194000244141 0.698361039161682
119.200996398926 0.698718070983887
119.207000732422 0.699755907058716
119.213996887207 0.70011293888092
119.224998474121 0.701499462127686
119.232002258301 0.70185649394989
119.263000488281 0.70482063293457
119.267997741699 0.705684065818787
119.27799987793 0.706041097640991
119.282997131348 0.706738471984863
119.291999816895 0.707784652709961
119.292999267578 0.708299398422241
119.304000854492 0.708656430244446
119.307998657227 0.709345579147339
119.315002441406 0.709702610969543
119.319999694824 0.710051298141479
119.320999145508 0.71056604385376
119.325996398926 0.710923075675964
119.329002380371 0.711437940597534
119.334999084473 0.711794853210449
119.335998535156 0.712309598922729
119.343002319336 0.712666749954224
119.350997924805 0.713189840316772
119.352996826172 0.714227676391602
119.361000061035 0.714584589004517
119.36799621582 0.71527373790741
119.375 0.715456485748291
119.375999450684 0.715971231460571
119.383003234863 0.716328144073486
119.390998840332 0.717025637626648
119.391998291016 0.717540383338928
119.396003723145 0.71772313117981
119.40599822998 0.718594789505005
119.40599822998 0.719109535217285
119.412002563477 0.719292283058167
119.422996520996 0.720338344573975
119.43399810791 0.720861434936523
119.43399810791 0.721550703048706
119.436996459961 0.721907615661621
119.446998596191 0.722779512405396
119.446998596191 0.723294258117676
119.449996948242 0.723476886749268
119.449996948242 0.723991632461548
119.456001281738 0.72417426109314
119.459999084473 0.724697351455688
119.470001220703 0.725394725799561
119.47200012207 0.725569128990173
119.47200012207 0.726258277893066
119.482002258301 0.726615309715271
119.485000610352 0.72713840007782
119.487998962402 0.727487087249756
119.487998962402 0.728001832962036
119.496002197266 0.728358864784241
119.498001098633 0.729222297668457
119.502998352051 0.729579448699951
119.512001037598 0.730965852737427
119.517997741699 0.731323003768921
119.527000427246 0.732369184494019
119.541999816895 0.733938336372375
119.541999816895 0.734453082084656
119.549003601074 0.73481011390686
119.55899810791 0.736545324325562
119.569000244141 0.736902475357056
119.575996398926 0.737774133682251
119.58699798584 0.739692211151123
119.58699798584 0.740206956863403
119.589996337891 0.740215182304382
119.589996337891 0.740904331207275
119.59400177002 0.74126136302948
119.602996826172 0.744217157363892
119.607002258301 0.744574069976807
119.607002258301 0.745088934898376
119.610000610352 0.745445966720581
119.611000061035 0.745786428451538
119.615997314453 0.746143341064453
119.620002746582 0.746666431427002
119.623001098633 0.747704267501831
119.628997802734 0.748061299324036
119.628997802734 0.748576164245605
119.63200378418 0.748933076858521
119.63200378418 0.749447822570801
119.636001586914 0.749630451202393
119.642997741699 0.750851035118103
119.642997741699 0.751365780830383
119.647003173828 0.751722812652588
119.649002075195 0.752586364746094
119.651000976562 0.752594590187073
119.651000976562 0.753981113433838
119.652000427246 0.753989458084106
119.652000427246 0.755027294158936
119.65299987793 0.755035638809204
119.65299987793 0.755550384521484
119.653999328613 0.755558729171753
119.653999328613 0.756073474884033
119.654998779297 0.756081819534302
119.654998779297 0.756596565246582
119.658996582031 0.756953477859497
119.660003662109 0.757128000259399
119.660003662109 0.75764274597168
119.662002563477 0.757999658584595
119.66300201416 0.758174061775208
119.66300201416 0.758688807487488
119.664001464844 0.758697152137756
119.664001464844 0.759211897850037
119.666000366211 0.759394645690918
119.666999816895 0.759743213653564
119.666999816895 0.760258078575134
119.668998718262 0.760615110397339
119.676002502441 0.763047695159912
119.678001403809 0.763056039810181
119.678001403809 0.763570785522461
119.681999206543 0.763927936553955
119.685997009277 0.765140056610107
119.689002990723 0.765497088432312
119.690002441406 0.765845775604248
119.690002441406 0.766360521316528
119.692001342773 0.76654314994812
119.692001342773 0.76705801486969
119.694000244141 0.767415046691895
119.694000244141 0.768104076385498
119.695999145508 0.768112421035767
119.695999145508 0.768627166748047
119.696998596191 0.768635511398315
119.696998596191 0.769499063491821
119.697998046875 0.7695072889328
119.697998046875 0.77002215385437
119.698997497559 0.770030379295349
119.698997497559 0.770545244216919
119.700996398926 0.770727872848511
119.700996398926 0.771416902542114
119.703002929688 0.771774053573608
119.704002380371 0.771948337554932
119.704002380371 0.772463083267212
119.706001281738 0.772820115089417
119.706001281738 0.773334860801697
119.707000732422 0.773343205451965
119.707000732422 0.774032354354858
119.708000183105 0.774040699005127
119.708000183105 0.774555444717407
119.709999084473 0.774738073348999
119.709999084473 0.775427103042603
119.710998535156 0.775435447692871
119.710998535156 0.775950193405151
119.71199798584 0.77595853805542
119.71199798584 0.776996374130249
119.713996887207 0.777179002761841
119.713996887207 0.778042554855347
119.716003417969 0.778225183486938
119.716003417969 0.779088735580444
119.717002868652 0.779097080230713
119.717002868652 0.779611825942993
119.718002319336 0.779620051383972
119.718002319336 0.780134916305542
119.71900177002 0.780143141746521
119.71900177002 0.781006574630737
119.721000671387 0.781363725662231
119.721000671387 0.782052755355835
119.72200012207 0.782061100006104
119.72200012207 0.783098936080933
119.722999572754 0.783107280731201
119.722999572754 0.784493803977966
119.723999023438 0.784502029418945
119.723999023438 0.785016775131226
119.724998474121 0.785025119781494
119.724998474121 0.786062955856323
119.725997924805 0.786071300506592
119.725997924805 0.787109136581421
119.726997375488 0.787117481231689
119.726997375488 0.788155317306519
119.727996826172 0.788163661956787
119.727996826172 0.789027094841003
119.728996276855 0.789035320281982
119.728996276855 0.789898872375488
119.731002807617 0.790255904197693
119.731002807617 0.791642427444458
119.732002258301 0.791650772094727
119.732002258301 0.792688608169556
119.734001159668 0.792871236801147
119.734001159668 0.793909072875977
119.736000061035 0.794266104698181
119.736000061035 0.795129537582397
119.736999511719 0.795137882232666
119.736999511719 0.795827031135559
119.737998962402 0.795835256576538
119.737998962402 0.797744989395142
119.738998413086 0.79775333404541
119.738998413086 0.79826807975769
119.73999786377 0.798276424407959
119.73999786377 0.799488544464111
119.740997314453 0.79949688911438
119.740997314453 0.801232099533081
119.741996765137 0.80124044418335
119.741996765137 0.8034987449646
119.74299621582 0.803507089614868
119.74299621582 0.805591106414795
119.744003295898 0.805599451065063
119.744003295898 0.807160377502441
119.745002746582 0.80716860294342
119.745002746582 0.807683348655701
119.746002197266 0.807691693305969
119.746002197266 0.808555126190186
119.747001647949 0.808563470840454
119.747001647949 0.810298681259155
119.748001098633 0.810307025909424
119.748001098633 0.811693668365479
119.749000549316 0.811701893806458
119.749000549316 0.812739729881287
119.75 0.812747955322266
119.75 0.81413459777832
119.750999450684 0.814142942428589
119.750999450684 0.81587815284729
119.751998901367 0.815886497497559
119.751998901367 0.817098617553711
119.752998352051 0.817106962203979
119.752998352051 0.819190979003906
119.753997802734 0.819199323654175
119.753997802734 0.820760250091553
119.754997253418 0.820768475532532
119.754997253418 0.821457624435425
119.755996704102 0.821465969085693
119.755996704102 0.823201179504395
119.75700378418 0.823209524154663
119.75700378418 0.825467824935913
119.758003234863 0.825476169586182
119.758003234863 0.828431963920593
119.759002685547 0.828440189361572
119.759002685547 0.830175518989563
119.76000213623 0.830183744430542
119.76000213623 0.831919074058533
119.761001586914 0.831927418708801
119.761001586914 0.833313941955566
119.762001037598 0.833322286605835
119.762001037598 0.836801052093506
119.763000488281 0.836809396743774
119.763000488281 0.838544607162476
119.763999938965 0.838552951812744
119.763999938965 0.839765191078186
119.764999389648 0.839773416519165
119.764999389648 0.840985774993896
119.765998840332 0.840994000434875
119.765998840332 0.842729330062866
119.766998291016 0.842737555503845
119.766998291016 0.843252420425415
119.767997741699 0.843260645866394
119.767997741699 0.844298481941223
119.768997192383 0.844306826591492
119.768997192383 0.845344662666321
119.769996643066 0.8453528881073
119.769996643066 0.846390724182129
119.771003723145 0.846399068832397
119.771003723145 0.847611308097839
119.772003173828 0.847619533538818
119.772003173828 0.848657369613647
119.774002075195 0.849014520645142
119.774002075195 0.850226640701294
119.775001525879 0.850234985351562
119.775001525879 0.851970195770264
119.776000976562 0.851978540420532
119.776000976562 0.852493286132812
119.777000427246 0.852501630783081
119.777000427246 0.853713750839233
119.77799987793 0.853722095489502
119.77799987793 0.855108737945557
119.778999328613 0.855116963386536
119.778999328613 0.856154918670654
119.779998779297 0.856163144111633
119.779998779297 0.858072757720947
119.78099822998 0.858081102371216
119.78099822998 0.858595848083496
119.781997680664 0.858604192733765
119.781997680664 0.859816312789917
119.782997131348 0.859824657440186
119.782997131348 0.862431764602661
119.783996582031 0.86243999004364
119.783996582031 0.864000916481018
119.785003662109 0.864009261131287
119.785003662109 0.865047097206116
119.786003112793 0.865055322647095
119.786003112793 0.866790652275085
119.787002563477 0.866798877716064
119.787002563477 0.868011236190796
119.78800201416 0.868019461631775
119.78800201416 0.869231700897217
119.789001464844 0.869240045547485
119.789001464844 0.871672630310059
119.790000915527 0.871680974960327
119.790000915527 0.873764991760254
119.791000366211 0.873773336410522
119.791000366211 0.875159740447998
119.791999816895 0.875168085098267
119.791999816895 0.876380324363708
119.792999267578 0.876388549804688
119.792999267578 0.877426505088806
119.793998718262 0.877434730529785
119.793998718262 0.878298282623291
119.794998168945 0.87830662727356
119.794998168945 0.879170060157776
119.795997619629 0.879178285598755
119.795997619629 0.880041837692261
119.796997070312 0.880050182342529
119.796997070312 0.881436705589294
119.797996520996 0.881444931030273
119.797996520996 0.883354663848877
119.799003601074 0.883363008499146
119.799003601074 0.884749531745911
119.800003051758 0.88475775718689
119.800003051758 0.885969996452332
119.801002502441 0.8859783411026
119.801002502441 0.887364864349365
119.802001953125 0.887373208999634
119.802001953125 0.889108419418335
119.803001403809 0.889116764068604
119.803001403809 0.891898155212402
119.804000854492 0.891906499862671
119.804000854492 0.893816113471985
119.805000305176 0.893824338912964
119.805000305176 0.896431446075439
119.805999755859 0.896439790725708
119.805999755859 0.89765191078186
119.806999206543 0.897660255432129
119.806999206543 0.898698091506958
119.807998657227 0.898706436157227
119.807998657227 0.899918556213379
119.80899810791 0.899926900863647
119.80899810791 0.900790452957153
119.809997558594 0.900798797607422
119.809997558594 0.9023597240448
119.810997009277 0.902367949485779
119.810997009277 0.903405785560608
119.811996459961 0.903414011001587
119.811996459961 0.904974937438965
119.813003540039 0.904983282089233
119.813003540039 0.906369924545288
119.814002990723 0.906378149986267
119.814002990723 0.907416105270386
119.815002441406 0.907424330711365
119.815002441406 0.907939076423645
119.81600189209 0.907947421073914
119.81600189209 0.909333944320679
119.817001342773 0.909342288970947
119.817001342773 0.9105544090271
119.818000793457 0.910562753677368
119.818000793457 0.911426305770874
119.819000244141 0.911434531211853
119.819000244141 0.912297964096069
119.819999694824 0.912306308746338
119.819999694824 0.913867235183716
119.820999145508 0.913875579833984
119.820999145508 0.91526210308075
119.822998046875 0.915619134902954
119.822998046875 0.916656970977783
119.823997497559 0.916665315628052
119.823997497559 0.917354345321655
119.824996948242 0.917362689971924
119.824996948242 0.918400526046753
119.825996398926 0.918408870697021
119.825996398926 0.919097900390625
119.827003479004 0.919106245040894
119.827003479004 0.919795393943787
119.828002929688 0.919803738594055
119.828002929688 0.920667171478271
119.829002380371 0.92067551612854
119.829002380371 0.921887636184692
119.830001831055 0.921895980834961
119.830001831055 0.924328804016113
119.831001281738 0.924337029457092
119.831001281738 0.926595449447632
119.832000732422 0.926603674888611
119.832000732422 0.92764151096344
119.833000183105 0.927649736404419
119.833000183105 0.929385185241699
119.833999633789 0.929393410682678
119.833999633789 0.930954337120056
119.834999084473 0.930962562561035
119.834999084473 0.932000398635864
119.835998535156 0.932008743286133
119.835998535156 0.933046579360962
119.83699798584 0.93305492401123
119.83699798584 0.933569669723511
119.837997436523 0.933578014373779
119.837997436523 0.934964537620544
119.838996887207 0.934972763061523
119.838996887207 0.936010718345642
119.839996337891 0.936018943786621
119.839996337891 0.938102960586548
119.841003417969 0.938111305236816
119.841003417969 0.93880033493042
119.843002319336 0.938983082771301
119.843002319336 0.939846515655518
119.846000671387 0.940203666687012
119.846000671387 0.941415786743164
119.84700012207 0.941424131393433
119.84700012207 0.941938877105713
119.847999572754 0.941947221755981
119.847999572754 0.942461967468262
119.848999023438 0.94247031211853
119.848999023438 0.943159341812134
119.849998474121 0.943167686462402
119.849998474121 0.944031238555908
119.850997924805 0.944039463996887
119.850997924805 0.94472861289978
119.851997375488 0.944736957550049
119.851997375488 0.945425987243652
119.852996826172 0.945434331893921
119.852996826172 0.946297883987427
119.853996276855 0.946306109428406
119.853996276855 0.947518348693848
119.855003356934 0.947526693344116
119.855003356934 0.948738813400269
119.856002807617 0.948747158050537
119.856002807617 0.949261903762817
119.857002258301 0.949270248413086
119.857002258301 0.950656771659851
119.858001708984 0.95066499710083
119.858001708984 0.952225923538208
119.859001159668 0.952234268188477
119.859001159668 0.953446388244629
119.860000610352 0.953454732894897
119.860000610352 0.954143881797791
119.861000061035 0.954152226448059
119.861000061035 0.954666972160339
119.861999511719 0.954675197601318
119.861999511719 0.956410527229309
119.862998962402 0.956418871879578
119.862998962402 0.958328485488892
119.863998413086 0.95833683013916
119.863998413086 0.960072040557861
119.86499786377 0.96008038520813
119.86499786377 0.961118221282959
119.866996765137 0.961300849914551
119.866996765137 0.962164402008057
119.86799621582 0.962172746658325
119.86799621582 0.963210582733154
119.870002746582 0.963393211364746
119.870002746582 0.964431047439575
119.871002197266 0.964439392089844
119.871002197266 0.965477228164673
119.872001647949 0.965485453605652
119.872001647949 0.967395067214966
119.873001098633 0.967403411865234
119.873001098633 0.968789935112
119.874000549316 0.968798279762268
119.874000549316 0.969836115837097
119.875999450684 0.970193147659302
119.875999450684 0.971405267715454
119.876998901367 0.971413612365723
119.876998901367 0.972102761268616
119.877998352051 0.972110986709595
119.877998352051 0.972625851631165
119.878997802734 0.972634077072144
119.878997802734 0.973671913146973
119.880996704102 0.973854660987854
119.880996704102 0.974369406700134
119.883003234863 0.974726438522339
119.883003234863 0.975241184234619
119.88500213623 0.975598216056824
119.88500213623 0.976287364959717
119.886001586914 0.976295709609985
119.886001586914 0.976810455322266
119.888000488281 0.976993083953857
119.888000488281 0.977507829666138
119.889999389648 0.977864861488342
119.889999389648 0.978379607200623
119.890998840332 0.978387951850891
119.890998840332 0.979077100753784
119.891998291016 0.979085445404053
119.891998291016 0.980123281478882
119.892997741699 0.980131506919861
119.892997741699 0.98116934299469
119.893997192383 0.981177687644958
119.893997192383 0.9823899269104
119.894996643066 0.982398152351379
119.894996643066 0.982913017272949
119.898002624512 0.983269929885864
119.898002624512 0.983784675598145
119.899002075195 0.983793020248413
119.899002075195 0.984482169151306
119.900001525879 0.984490394592285
119.900001525879 0.985528230667114
119.90299987793 0.985885381698608
119.903999328613 0.986059665679932
119.903999328613 0.986574411392212
119.90599822998 0.986757040023804
119.90599822998 0.987446308135986
119.911003112793 0.987803220748901
119.91300201416 0.98832631111145
119.91300201416 0.98884105682373
119.916999816895 0.989198207855225
119.924003601074 0.99006986618042
119.93399810791 0.991630792617798
119.94100189209 0.991987824440002
119.952003479004 0.992676973342896
119.967002868652 0.9930340051651
119.980003356934 0.993731498718262
119.985000610352 0.994420528411865
119.986999511719 0.994428873062134
119.986999511719 0.994943618774414
119.994003295898 0.995300650596619
119.998001098633 0.996164083480835
120.011001586914 0.996521234512329
120.073997497559 0.99825644493103
120.15299987793 0.998613357543945
120.262001037598 0.99948525428772
120.264999389648 0.999825716018677
120.291999816895 1


==> fig/simulationresultsECDF-V2Vuav.tsv <==
100.887001037598 8.34465026855469e-06
100.930000305176 0.000530600547790527
100.947998046875 0.00104475021362305
101.000999450684 0.00140130519866943
101.001998901367 0.00174117088317871
101.078002929688 0.0020977258682251
101.208000183105 0.00296831130981445
101.386001586914 0.00383889675140381
101.845001220703 0.00523185729980469
102.273002624512 0.00679075717926025
102.416000366211 0.00714719295501709
102.425003051758 0.00783538818359375
102.444999694824 0.00819194316864014
102.477996826172 0.00906252861022949
102.581001281738 0.0106296539306641
102.582000732422 0.0109696388244629
102.599998474121 0.0113261938095093
102.611000061035 0.0118402242660522
102.640998840332 0.0121967792510986
102.643997192383 0.0127108097076416
102.670997619629 0.013067364692688
102.674003601074 0.0134073495864868
102.704002380371 0.0137637853622437
102.714996337891 0.0142779350280762
102.817001342773 0.014634370803833
102.818000793457 0.0149743556976318
102.886001586914 0.0153309106826782
102.894996643066 0.0156708955764771
102.977996826172 0.0160274505615234
102.990997314453 0.0163673162460327
103.067001342773 0.0167238712310791
103.101997375488 0.0172462463378906
103.130996704102 0.0177602767944336
103.231002807617 0.01811683177948
103.233001708984 0.0184568166732788
103.249000549316 0.0186392068862915
103.275001525879 0.0195015668869019
103.332000732422 0.0198580026626587
103.376998901367 0.0210685729980469
103.416999816895 0.0214169025421143
103.498001098633 0.0222957134246826
103.53099822998 0.0228180885314941
103.53800201416 0.023158073425293
103.596000671387 0.0235146284103394
103.65599822998 0.0240370035171509
103.677001953125 0.0245592594146729
103.686996459961 0.0250734090805054
103.746002197266 0.0254299640655518
103.829002380371 0.0261263847351074
103.851997375488 0.0266487598419189
103.853996276855 0.0269887447357178
103.891998291016 0.0273451805114746
103.90299987793 0.0276851654052734
103.939002990723 0.0280333757400513
103.952003479004 0.0283899307250977
104.055000305176 0.0294346809387207
104.100997924805 0.0306452512741089
104.161003112793 0.0309934616088867
104.188003540039 0.0313500165939331
104.263999938965 0.0323947668075562
104.297996520996 0.0330829620361328
104.363998413086 0.0334395170211792
104.389999389648 0.0341359376907349
104.419998168945 0.0346583127975464
104.490997314453 0.0357030630111694
104.522003173828 0.036225438117981
104.561996459961 0.0367478132247925
104.588996887207 0.0372618436813354
104.629997253418 0.0376183986663818
104.638000488281 0.0381324291229248
104.677001953125 0.0383148193359375
104.680999755859 0.0390030145645142
104.753997802734 0.0393595695495605
104.755996704102 0.0396995544433594
104.779998779297 0.0400559902191162
104.921997070312 0.0423113107681274
105.019996643066 0.0426678657531738
105.025001525879 0.0433560609817505
105.075996398926 0.0437126159667969
105.078002929688 0.0440524816513062
105.115997314453 0.0444090366363525
105.22200012207 0.0456279516220093
105.252998352051 0.0461503267288208
105.300003051758 0.0473607778549194
105.34400177002 0.0477173328399658
105.476997375488 0.0492844581604004
105.533996582031 0.0498068332672119
105.662002563477 0.0517221689224243
105.694999694824 0.0522445440292358
105.818000793457 0.0539857149124146
105.877998352051 0.0557186603546143
105.954002380371 0.0560750961303711
106.037002563477 0.0572940111160278
106.039001464844 0.0576339960098267
106.070999145508 0.0579904317855835
106.074996948242 0.0583304166793823
106.112998962402 0.0586869716644287
106.124000549316 0.0590269565582275
106.194000244141 0.0593833923339844
106.196998596191 0.0598975419998169
106.226997375488 0.0602540969848633
106.28099822998 0.0607764720916748
106.323997497559 0.0616470575332642
106.36499786377 0.0621694326400757
106.404998779297 0.063040018081665
106.448997497559 0.0635623931884766
106.61499786377 0.0661741495132446
106.626998901367 0.0666881799697876
106.69100189209 0.067044734954834
106.696998596191 0.067558765411377
106.732002258301 0.0679153203964233
106.733001708984 0.0682553052902222
106.778999328613 0.0686118602752686
106.78099822998 0.0689518451690674
106.856002807617 0.0693082809448242
106.862998962402 0.0699964761734009
106.887001037598 0.0703530311584473
106.966003417969 0.0717459917068481
106.97200012207 0.0722601413726807
107.023002624512 0.0726083517074585
107.061996459961 0.073138952255249
107.099998474121 0.0736613273620605
107.127998352051 0.0750460624694824
107.156997680664 0.0752284526824951
107.177001953125 0.0759248733520508
107.194999694824 0.0766130685806274
107.250999450684 0.0769696235656738
107.292999267578 0.0778402090072632
107.304000854492 0.0783625841140747
107.34400177002 0.0792331695556641
107.348999023438 0.0799213647842407
107.398002624512 0.0802779197692871
107.453002929688 0.0811485052108765
107.500999450684 0.0820190906524658
107.508003234863 0.0825414657592773
107.511001586914 0.0828814506530762
107.537002563477 0.0832380056381226
107.567001342773 0.0837603807449341
107.583999633789 0.0844485759735107
107.627998352051 0.0848050117492676
107.653999328613 0.0853273868560791
107.657997131348 0.0858497619628906
107.668998718262 0.0865379571914673
107.72200012207 0.0868945121765137
107.724998474121 0.0872344970703125
107.761001586914 0.0875910520553589
107.781997680664 0.0881133079528809
107.800003051758 0.0886274576187134
107.819000244141 0.0889840126037598
107.835998535156 0.0895063877105713
107.83699798584 0.0898462533950806
107.888000488281 0.090202808380127
107.888999938965 0.0905427932739258
107.93399810791 0.0908992290496826
107.964996337891 0.0914216041564941
108.002998352051 0.0924663543701172
108.039001464844 0.0931628942489624
108.046997070312 0.0938510894775391
108.093002319336 0.0942075252532959
108.095001220703 0.0945475101470947
108.126998901367 0.0949040651321411
108.180999755859 0.0959653854370117
108.181999206543 0.0963053703308105
108.195999145508 0.0966618061065674
108.198997497559 0.0970101356506348
108.255996704102 0.0980548858642578
108.25700378418 0.0987429618835449
108.28099822998 0.0990995168685913
108.317001342773 0.0996218919754028
108.349998474121 0.100144267082214
108.361000061035 0.100666642189026
108.407997131348 0.101189017295837
108.436996459961 0.101885437965393
108.444999694824 0.102407813072205
108.467002868652 0.102930188179016
108.468002319336 0.103270173072815
108.491996765137 0.103626728057861
108.620002746582 0.106064319610596
108.638999938965 0.106760859489441
108.664001464844 0.107457399368286
108.669998168945 0.108145475387573
108.708000183105 0.10850203037262
108.710998535156 0.108842015266418
108.736999511719 0.109190225601196
108.755996704102 0.109546780586243
108.785003662109 0.110069155693054
108.786003112793 0.110583186149597
108.807998657227 0.110939741134644
108.809997558594 0.111453771591187
108.848999023438 0.111810326576233
108.888999938965 0.112846851348877
108.921997070312 0.113203287124634
108.932998657227 0.114065647125244
108.974998474121 0.114422202110291
108.977996826172 0.114936232566833
109.000999450684 0.11529278755188
109.065002441406 0.116163372993469
109.109001159668 0.117730498313904
109.223999023438 0.120508074760437
109.251998901367 0.12069046497345
109.265998840332 0.121387004852295
109.287002563477 0.122597575187683
109.307998657227 0.122954130172729
109.328002929688 0.123476505279541
109.331001281738 0.123990535736084
109.358001708984 0.12434709072113
109.369003295898 0.124861121177673
109.392997741699 0.12521767616272
109.414001464844 0.125740051269531
109.421997070312 0.126254081726074
109.439002990723 0.126610636711121
109.460998535156 0.127133011817932
109.47200012207 0.127995252609253
109.498001098633 0.128351807594299
109.499000549316 0.128691792488098
109.522003173828 0.129048347473145
109.554000854492 0.1297447681427
109.555999755859 0.130084753036499
109.584999084473 0.130441308021545
109.609001159668 0.130963683128357
109.622001647949 0.132000088691711
109.639999389648 0.132356643676758
109.641998291016 0.132696509361267
109.681999206543 0.133053064346313
109.713996887207 0.133749604225159
109.732002258301 0.134271860122681
109.73999786377 0.134786009788513
109.75700378418 0.13514256477356
109.775001525879 0.135664939880371
109.800003051758 0.136353135108948
109.824996948242 0.136709570884705
109.833000183105 0.137397766113281
109.855003356934 0.137754321098328
109.886001586914 0.138276696205139
109.888999938965 0.138790726661682
109.919998168945 0.139147281646729
109.920997619629 0.139487266540527
109.929000854492 0.139843821525574
109.970001220703 0.141062617301941
109.97200012207 0.14140260219574
110.000999450684 0.141759157180786
110.01000213623 0.143143773078918
110.021003723145 0.143500328063965
110.028999328613 0.144885063171387
110.03800201416 0.145241498947144
110.039001464844 0.145581483840942
110.057998657227 0.145938038825989
110.068000793457 0.14680027961731
110.082000732422 0.147156834602356
110.095001220703 0.147679209709167
110.102996826172 0.148201584815979
110.105003356934 0.148889780044556
110.119003295898 0.149246335029602
110.137001037598 0.149768710136414
110.142997741699 0.15045690536499
110.15599822998 0.150813341140747
110.208999633789 0.153068661689758
110.227996826172 0.153425216674805
110.237998962402 0.154983997344971
110.252998352051 0.155340552330017
110.273002624512 0.156211137771606
110.276000976562 0.156725168228149
110.297996520996 0.157081723213196
110.320999145508 0.158466458320618
110.337997436523 0.158822894096375
110.348999023438 0.159685254096985
110.361000061035 0.159867644309998
110.362998962402 0.16038179397583
110.372001647949 0.160738229751587
110.375999450684 0.161252379417419
110.394996643066 0.161608934402466
110.406997680664 0.162131190299988
110.410003662109 0.162471175193787
110.426002502441 0.162827730178833
110.429000854492 0.163175940513611
110.436996459961 0.163872480392456
110.444999694824 0.164560675621033
110.458000183105 0.164917230606079
110.472999572754 0.165439486503601
110.482002258301 0.166484236717224
110.500999450684 0.167006611824036
110.515998840332 0.167868971824646
110.526000976562 0.168225526809692
110.52799987793 0.168739557266235
110.540000915527 0.168988227844238
110.541000366211 0.169328212738037
110.555999755859 0.169684767723083
110.56600189209 0.17037296295166
110.591003417969 0.170729517936707
110.607002258301 0.171591758728027
110.622001647949 0.171948313713074
110.626998901367 0.17263650894165
110.637001037598 0.172993063926697
110.648002624512 0.173341274261475
110.649002075195 0.173855304718018
110.658996582031 0.174211859703064
110.678001403809 0.175082445144653
110.688003540039 0.175604820251465
110.705001831055 0.176641345024109
110.718002319336 0.176997780799866
110.720001220703 0.177337765693665
110.748001098633 0.177694320678711
110.769996643066 0.178739070892334
110.779998779297 0.179261445999146
110.794998168945 0.179775476455688
110.809997558594 0.180132031440735
110.811996459961 0.180646061897278
110.823997497559 0.181002616882324
110.824996948242 0.181342601776123
110.842002868652 0.18169903755188
110.842002868652 0.182213187217712
110.873001098633 0.182569742202759
110.873001098633 0.183083772659302
110.891998291016 0.183266162872314
110.912002563477 0.184476733207703
110.926002502441 0.184833288192749
110.936996459961 0.185181498527527
110.953002929688 0.186392068862915
110.964996337891 0.186574459075928
110.966003417969 0.187088489532471
110.96900177002 0.187270998954773
110.976997375488 0.188481450080872
110.990997314453 0.188838005065918
111.027000427246 0.191101551055908
111.053001403809 0.192320466041565
111.056999206543 0.192834496498108
111.067001342773 0.193191051483154
111.087997436523 0.194575786590576
111.110000610352 0.194932222366333
111.127998352051 0.196142792701721
111.148002624512 0.196499347686768
111.153999328613 0.197361707687378
111.164001464844 0.197709918022156
111.169998168945 0.198066473007202
111.184997558594 0.199276924133301
111.202003479004 0.199633479118347
111.204002380371 0.20014762878418
111.210998535156 0.200504064559937
111.22200012207 0.200852394104004
111.225997924805 0.201540589332581
111.247001647949 0.201897144317627
111.26000213623 0.202419400215149
111.261001586914 0.202759385108948
111.275001525879 0.203115940093994
111.28800201416 0.20381236076355
111.291000366211 0.20467472076416
111.302001953125 0.205031275749207
111.313003540039 0.205893516540527
111.330001831055 0.206250071525574
111.334999084473 0.20693826675415
111.346000671387 0.206946611404419
111.346000671387 0.207460641860962
111.355003356934 0.207817196846008
111.36499786377 0.208505392074585
111.375 0.208861947059631
111.401000976562 0.209558367729187
111.40599822998 0.210594892501831
111.418998718262 0.210951328277588
111.43399810791 0.211647868156433
111.434997558594 0.212161898612976
111.447998046875 0.212518453598022
111.458999633789 0.213040828704834
111.462997436523 0.213729023933411
111.486999511719 0.214085578918457
111.491996765137 0.214773774147034
111.513000488281 0.215130209922791
111.515998840332 0.215652585029602
111.526000976562 0.216174960136414
111.53099822998 0.216689109802246
111.541999816895 0.217045545578003
111.555000305176 0.21739387512207
111.555000305176 0.217907905578613
111.569000244141 0.21826446056366
111.569999694824 0.218952655792236
111.584999084473 0.219309091567993
111.589996337891 0.220171451568604
111.610000610352 0.22052800655365
111.633003234863 0.221050381660461
111.634002685547 0.221390247344971
111.650001525879 0.221572756767273
111.666999816895 0.222965717315674
111.667999267578 0.223479747772217
111.678001403809 0.223836302757263
111.68399810791 0.22452449798584
111.702003479004 0.224706888198853
111.708999633789 0.225395083427429
111.725997924805 0.225751638412476
111.741996765137 0.226448059082031
111.759002685547 0.227310419082642
111.773002624512 0.227666974067688
111.778999328613 0.228529214859009
111.793998718262 0.228885769844055
111.804000854492 0.229408144950867
111.805000305176 0.22992217540741
111.822998046875 0.230278730392456
111.832000732422 0.231315135955811
111.847999572754 0.231671690940857
111.853996276855 0.232185840606689
111.869003295898 0.232542276382446
111.878997802734 0.233230471611023
111.896003723145 0.233587026596069
111.910003662109 0.234283566474915
111.920997619629 0.235145807266235
111.942001342773 0.235502362251282
111.946998596191 0.236190557479858
111.960998535156 0.236547112464905
111.962997436523 0.236887097358704
111.980003356934 0.23724365234375
111.999000549316 0.237765908241272
112.011001586914 0.238288283348083
112.018997192383 0.238984823226929
112.031997680664 0.23984706401825
112.051002502441 0.240203619003296
112.138999938965 0.242989540100098
112.146003723145 0.243511915206909
112.160003662109 0.244208455085754
112.161003112793 0.244548320770264
112.176002502441 0.24490487575531
112.194999694824 0.245601415634155
112.206001281738 0.246115446090698
112.218002319336 0.246472001075745
112.236999511719 0.247342586517334
112.244003295898 0.247864961624146
112.282997131348 0.249083757400513
112.294998168945 0.249946117401123
112.302001953125 0.250302672386169
112.380996704102 0.252914428710938
112.401000976562 0.254124999046326
112.418998718262 0.254481554031372
112.428001403809 0.255177974700928
112.432998657227 0.255700349807739
112.43399810791 0.256040334701538
112.46900177002 0.256396889686584
112.470001220703 0.256910920143127
112.481002807617 0.257267475128174
112.483001708984 0.257607460021973
112.496002197266 0.257963895797729
112.513000488281 0.25882625579834
112.542999267578 0.259182810783386
112.543998718262 0.259696841239929
112.554000854492 0.260053396224976
112.559997558594 0.260567426681519
112.573997497559 0.260923981666565
112.580001831055 0.261446356773376
112.588996887207 0.262134552001953
112.603996276855 0.262491106987
112.628997802734 0.263187527656555
112.638999938965 0.263709902763367
112.641998291016 0.264224052429199
112.660003662109 0.264580488204956
112.682998657227 0.265451192855835
112.694999694824 0.266147613525391
112.696998596191 0.266487598419189
112.717002868652 0.266669988632202
112.720001220703 0.267532348632812
112.725997924805 0.267888784408569
112.730003356934 0.268402934074402
112.751998901367 0.268759489059448
112.767997741699 0.269630074501038
112.787002563477 0.270326495170593
112.797996520996 0.270848870277405
112.830001831055 0.271719455718994
112.832000732422 0.272233486175537
112.845001220703 0.272415995597839
112.847999572754 0.272930026054382
112.863998413086 0.273112416267395
112.86499786377 0.273626565933228
112.887001037598 0.273983001708984
112.899002075195 0.274505376815796
112.912002563477 0.275201916694641
112.919998168945 0.275715947151184
112.934997558594 0.27607250213623
112.984001159668 0.278327822685242
113.005996704102 0.278684377670288
113.005996704102 0.279198408126831
113.013999938965 0.279554843902588
113.03800201416 0.280425548553467
113.041000366211 0.28093957901001
113.049003601074 0.281296133995056
113.053001403809 0.281635999679565
113.069999694824 0.281992673873901
113.09400177002 0.283037304878235
113.095001220703 0.283377289772034
113.113998413086 0.28373384475708
113.115997314453 0.284073829650879
113.130996704102 0.284430265426636
113.151000976562 0.285126805305481
113.157997131348 0.285649180412292
113.165000915527 0.286519765853882
113.181999206543 0.28686797618866
113.18399810791 0.287382125854492
113.203002929688 0.287738561630249
113.207000732422 0.288252592086792
113.221000671387 0.288609147071838
113.238998413086 0.28913152217865
113.238998413086 0.29086446762085
113.244003295898 0.291221022605896
113.25700378418 0.29139518737793
113.25700378418 0.29312801361084
113.263000488281 0.293310403823853
113.264999389648 0.29365873336792
113.264999389648 0.294695138931274
113.266998291016 0.294703483581543
113.266998291016 0.298874020576477
113.268997192383 0.299230575561523
113.268997192383 0.300615191459656
113.276000976562 0.300797700881958
113.276000976562 0.301834106445312
113.286003112793 0.302190542221069
113.301002502441 0.302712917327881
113.30899810791 0.302887082099915
113.30899810791 0.306012988090515
113.311996459961 0.306195378303528
113.31600189209 0.306717753410339
113.31600189209 0.30757999420166
113.327003479004 0.307936549186707
113.327003479004 0.310714244842529
113.331001281738 0.310896635055542
113.331001281738 0.31210720539093
113.334999084473 0.312115430831909
113.334999084473 0.312803745269775
113.338996887207 0.313160181045532
113.339996337891 0.313334345817566
113.339996337891 0.316112041473389
113.343002319336 0.316294431686401
113.343002319336 0.317156672477722
113.34700012207 0.317165017127991
113.34700012207 0.319072008132935
113.348999023438 0.319428563117981
113.349998474121 0.31976842880249
113.353996276855 0.319776773452759
113.353996276855 0.322902679443359
113.369003295898 0.323259234428406
113.373001098633 0.323433399200439
113.373001098633 0.324121475219727
113.375999450684 0.324303865432739
113.378997802734 0.324652194976807
113.378997802734 0.32655918598175
113.38200378418 0.326915740966797
113.383003234863 0.327089905738831
113.383003234863 0.327603936195374
113.384002685547 0.327612161636353
113.384002685547 0.334917068481445
113.388000488281 0.334925293922424
113.388000488281 0.335439324378967
113.390998840332 0.335447669029236
113.390998840332 0.33735466003418
113.394996643066 0.337537050247192
113.398002624512 0.338059425354004
113.398002624512 0.338747620582581
113.400001525879 0.338755965232849
113.400001525879 0.341707706451416
113.404998779297 0.342064261436462
113.407997131348 0.342752456665039
113.412002563477 0.342760682106018
113.412002563477 0.343971252441406
113.416000366211 0.344327807426453
113.422996520996 0.344850182533264
113.431999206543 0.345886588096619
113.446998596191 0.346234798431396
113.453002929688 0.346591353416443
113.47200012207 0.347461938858032
113.47200012207 0.34867250919342
113.472999572754 0.348680853843689
113.472999572754 0.349891424179077
113.473999023438 0.349899649620056
113.473999023438 0.350413799285889
113.481002807617 0.350770235061646
113.481002807617 0.351284384727478
113.483001708984 0.351292610168457
113.483001708984 0.351806640625
113.486999511719 0.351814985275269
113.486999511719 0.352329015731812
113.491996765137 0.352685570716858
113.53800201416 0.354078531265259
113.549003601074 0.355123281478882
113.549003601074 0.355811476707458
113.550003051758 0.355819821357727
113.550003051758 0.358945608139038
113.551002502441 0.358953952789307
113.551002502441 0.35946798324585
113.563003540039 0.359816312789917
113.567001342773 0.360172748565674
113.584999084473 0.360695123672485
113.58699798584 0.361043453216553
113.58699798584 0.365213990211487
113.598999023438 0.365570545196533
113.599998474121 0.365744590759277
113.599998474121 0.37304949760437
113.603996276855 0.373405933380127
113.605003356934 0.373745918273926
113.611999511719 0.374102473258972
113.63500213623 0.374624848365784
113.667999267578 0.375147104263306
113.71199798584 0.376540184020996
113.713996887207 0.377054214477539
113.723999023438 0.377410769462585
113.777000427246 0.378803730010986
113.783996582031 0.379143714904785
113.817001342773 0.379500150680542
113.83699798584 0.380370855331421
113.862998962402 0.381755471229553
113.886001586914 0.3821120262146
113.930999755859 0.383504986763
113.97200012207 0.38437557220459
113.998001098633 0.385420322418213
114.000999450684 0.385934352874756
114.039001464844 0.386290907859802
114.056999206543 0.387161493301392
114.101997375488 0.387857913970947
114.109001159668 0.388720273971558
114.115997314453 0.389076828956604
114.138000488281 0.389599204063416
114.165000915527 0.39063560962677
114.184997558594 0.390992164611816
114.225997924805 0.391688585281372
114.230003356934 0.392202734947205
114.24299621582 0.392559289932251
114.283996582031 0.393952250480652
114.291999816895 0.394640445709229
114.339996337891 0.394996881484985
114.343002319336 0.395519256591797
114.365997314453 0.396738171577454
114.435997009277 0.398819327354431
114.468002319336 0.399175882339478
114.468002319336 0.399689912796021
114.484001159668 0.399872303009033
114.513999938965 0.401082873344421
114.531997680664 0.401439428329468
114.570999145508 0.402658224105835
114.573997497559 0.402998208999634
114.601997375488 0.40335476398468
114.629997253418 0.404399394989014
114.649002075195 0.405095934867859
114.674003601074 0.405792474746704
114.678001403809 0.406306505203247
114.710998535156 0.406663060188293
114.71199798584 0.407002925872803
114.735000610352 0.407359480857849
114.74299621582 0.407881855964661
114.773002624512 0.40875244140625
114.781997680664 0.40961480140686
114.806999206543 0.409971237182617
114.815002441406 0.41048538684845
114.843002319336 0.410841941833496
114.84400177002 0.411181926727295
114.860000610352 0.411538362503052
114.88500213623 0.412234902381897
114.886001586914 0.41274893283844
114.900001525879 0.413105487823486
114.917999267578 0.413627862930298
114.938003540039 0.414150238037109
114.945999145508 0.414672613143921
114.977996826172 0.415369033813477
114.978996276855 0.41588306427002
115.014999389648 0.416239619255066
115.019996643066 0.416761994361877
115.028999328613 0.417450189590454
115.047996520996 0.417798519134521
115.068000793457 0.418154954910278
115.070999145508 0.418668985366821
115.084999084473 0.419025659561157
115.088996887207 0.419365525245667
115.115997314453 0.419722080230713
115.141998291016 0.420766830444336
115.149002075195 0.421463251113892
115.181999206543 0.422333836555481
115.196998596191 0.422856211662292
115.197998046875 0.423196196556091
115.217002868652 0.423552751541138
115.295997619629 0.426512718200684
115.318000793457 0.427209258079529
115.333999633789 0.42807149887085
115.353996276855 0.428428173065186
115.372001647949 0.429290413856506
115.406997680664 0.429646968841553
115.415000915527 0.430169343948364
115.421997070312 0.431205749511719
115.436996459961 0.431562304496765
115.449996948242 0.431910514831543
115.473999023438 0.433121085166931
115.503997802734 0.433477640151978
115.52799987793 0.434000015258789
115.536003112793 0.434522390365601
115.572998046875 0.435732841491699
115.588996887207 0.436089396476746
115.61499786377 0.436611771583557
115.638000488281 0.437299966812134
115.666999816895 0.43765652179718
115.667999267578 0.437996387481689
115.692001342773 0.438352942466736
115.698997497559 0.438867092132568
115.713996887207 0.439223527908325
115.718002319336 0.439563512802124
115.75 0.43992006778717
115.752998352051 0.440260052680969
115.790000915527 0.440616607666016
115.800003051758 0.44165301322937
115.810997009277 0.442009449005127
115.825996398926 0.442871809005737
115.841003417969 0.443228363990784
115.892997741699 0.443924903869629
115.916000366211 0.445143699645996
115.936996459961 0.445666074752808
115.946998596191 0.446014285087585
115.994003295898 0.447059035301208
116.028999328613 0.447755575180054
116.033996582031 0.448617815971375
116.05899810791 0.448974370956421
116.059997558594 0.44931435585022
116.088996887207 0.449670791625977
116.089996337891 0.450358986854553
116.111999511719 0.4507155418396
116.128997802734 0.451237916946411
116.15599822998 0.452456712722778
116.184997558594 0.453153252601624
116.184997558594 0.453667283058167
116.200996398926 0.454023838043213
116.213996887207 0.454546213150024
116.224998474121 0.455068588256836
116.228996276855 0.455582618713379
116.249000549316 0.455939173698425
116.253997802734 0.456627368927002
116.27799987793 0.456983923912048
116.28099822998 0.45750629901886
116.283996582031 0.457846164703369
116.297996520996 0.458202719688416
116.341003417969 0.459247469902039
116.346000671387 0.45976984500885
116.359001159668 0.460806250572205
116.375 0.461162805557251
116.377998352051 0.46150279045105
116.398002624512 0.461859226226807
116.399002075195 0.462199211120605
116.411003112793 0.462555766105652
116.416000366211 0.463243961334229
116.438003540039 0.463592171669006
116.450996398926 0.463948726654053
116.470001220703 0.465341687202454
116.47200012207 0.465681672096252
116.50700378418 0.466038227081299
116.514999389648 0.466726303100586
116.524002075195 0.467082858085632
116.531997680664 0.467605233192444
116.536003112793 0.468119382858276
116.550003051758 0.468475818634033
116.577003479004 0.469172358512878
116.578002929688 0.469686388969421
116.600997924805 0.470042943954468
116.601997375488 0.470382928848267
116.625 0.470739364624023
116.636001586914 0.471950054168701
116.654998779297 0.472306489944458
116.677001953125 0.473003029823303
116.688003540039 0.473525404930115
116.734001159668 0.475440740585327
116.735000610352 0.475780606269836
116.747001647949 0.476137161254883
116.750999450684 0.476651191711426
116.783996582031 0.477007746696472
116.797996520996 0.478044271469116
116.807998657227 0.478226661682129
116.810997009277 0.478923082351685
116.811996459961 0.479437112808228
116.838996887207 0.479793667793274
116.839996337891 0.480133652687073
116.849998474121 0.480490207672119
116.851997375488 0.480830192565918
116.86499786377 0.481012582778931
116.900001525879 0.482231378555298
116.901000976562 0.482405543327332
116.901000976562 0.483093738555908
116.920997619629 0.483450174331665
116.977996826172 0.485888004302979
116.98999786377 0.486584424972534
116.990997314453 0.487098455429077
117.011001586914 0.487455010414124
117.013000488281 0.487794995307922
117.029998779297 0.488151550292969
117.033996582031 0.488491415977478
117.06600189209 0.488847970962524
117.067001342773 0.489362001419067
117.079002380371 0.48954451084137
117.081001281738 0.490232706069946
117.095001220703 0.490589141845703
117.111999511719 0.490937471389771
117.111999511719 0.491451501846313
117.136001586914 0.49180805683136
117.147003173828 0.492504477500916
117.152000427246 0.492678642272949
117.152000427246 0.493192672729492
117.164001464844 0.493549227714539
117.169998168945 0.49407160282135
117.202003479004 0.495290517807007
117.205001831055 0.49580454826355
117.216003417969 0.495986938476562
117.259002685547 0.497902274131775
117.271003723145 0.498424649238586
117.291000366211 0.499121069908142
117.322998046875 0.500514030456543
117.331001281738 0.501202344894409
117.34700012207 0.501558780670166
117.348999023438 0.501898765563965
117.360000610352 0.502255201339722
117.362998962402 0.502769351005554
117.376998901367 0.503125905990601
117.391998291016 0.503988265991211
117.410003662109 0.504344701766968
117.410003662109 0.504858732223511
117.428001403809 0.505215406417847
117.434997558594 0.505737662315369
117.462997436523 0.506956577301025
117.474998474121 0.50799298286438
117.486999511719 0.508349418640137
117.498001098633 0.508871793746948
117.511001586914 0.509568333625793
117.522003173828 0.510264873504639
117.524002075195 0.510604858398438
117.542999267578 0.510961294174194
117.547996520996 0.511997699737549
117.560997009277 0.512354254722595
117.580001831055 0.513399004936218
117.595001220703 0.514609575271606
117.606002807617 0.514966011047363
117.612998962402 0.515314340591431
117.624000549316 0.516350746154785
117.638000488281 0.516707301139832
117.649002075195 0.517403841018677
117.654998779297 0.517926216125488
117.66300201416 0.51844847202301
117.680000305176 0.519145011901855
117.693000793457 0.52018141746521
117.700996398926 0.520537972450256
117.702003479004 0.521052002906799
117.709999084473 0.521408557891846
117.710998535156 0.521748542785645
117.731002807617 0.522104978561401
117.738998413086 0.523663759231567
117.749000549316 0.524020433425903
117.751998901367 0.524534463882446
117.769996643066 0.524890899658203
117.777000427246 0.525587439537048
117.789001464844 0.526972055435181
117.804000854492 0.527328729629517
117.813003540039 0.528016805648804
117.819000244141 0.52837336063385
117.889999389648 0.532726407051086
117.924003601074 0.534467577934265
117.925003051758 0.534807562828064
117.930999755859 0.534989953041077
117.938003540039 0.535686492919922
117.950996398926 0.536208868026733
117.958999633789 0.536731243133545
117.964996337891 0.537253618240356
117.968002319336 0.537941694259644
117.981002807617 0.538124084472656
117.999000549316 0.539682865142822
118.011001586914 0.540039539337158
118.019996643066 0.541084170341492
118.032997131348 0.541606545448303
118.037002563477 0.54229474067688
118.047996520996 0.542477130889893
118.053001403809 0.542999505996704
118.056999206543 0.543513536453247
118.069000244141 0.543870210647583
118.069999694824 0.544210076332092
118.081001281738 0.544566631317139
118.087997436523 0.545437216758728
118.101997375488 0.545785427093506
118.102996826172 0.546299457550049
118.108001708984 0.546656131744385
118.110000610352 0.547170162200928
118.119003295898 0.547178387641907
118.119003295898 0.547692537307739
118.133003234863 0.548048973083496
118.134002685547 0.548388957977295
118.141998291016 0.548745512962341
118.154998779297 0.549790143966675
118.154998779297 0.550304293632507
118.166999816895 0.550660848617554
118.174003601074 0.551174879074097
118.181999206543 0.551531434059143
118.182998657227 0.551871299743652
118.188003540039 0.551879644393921
118.188003540039 0.552393674850464
118.199996948242 0.5527503490448
118.200996398926 0.553264379501343
118.210998535156 0.5536208152771
118.214996337891 0.554309129714966
118.22200012207 0.554665565490723
118.222999572754 0.555005550384521
118.240997314453 0.555362105369568
118.25 0.556406736373901
118.28099822998 0.557973861694336
118.287002563477 0.558836221694946
118.301002502441 0.559192657470703
118.305000305176 0.559706807136536
118.314002990723 0.560063362121582
118.318000793457 0.560751557350159
118.324996948242 0.560933947563171
118.325996398926 0.561448097229004
118.33699798584 0.561630487442017
118.345001220703 0.562326908111572
118.351997375488 0.56353747844696
118.366996765137 0.563894033432007
118.375 0.564590454101562
118.38200378418 0.565112829208374
118.386001586914 0.565286993980408
118.386001586914 0.565975189208984
118.392997741699 0.566331624984741
118.44100189209 0.569291830062866
118.44100189209 0.569805860519409
118.445999145508 0.570162296295166
118.462997436523 0.570684671401978
118.471000671387 0.571207046508789
118.471000671387 0.571721076965332
118.476997375488 0.572077751159668
118.486999511719 0.572774171829224
118.487998962402 0.573288202285767
118.5 0.573644757270813
118.501998901367 0.57433295249939
118.513999938965 0.574689507484436
118.523002624512 0.575551748275757
118.529998779297 0.575908303260803
118.537002563477 0.576944828033447
118.546997070312 0.577301263809204
118.560997009277 0.578346014022827
118.582000732422 0.58026134967804
118.583000183105 0.580775499343872
118.593002319336 0.581131935119629
118.607002258301 0.58165431022644
118.608001708984 0.582342505455017
118.616996765137 0.582699060440063
118.629997253418 0.584092020988464
118.65299987793 0.585659027099609
118.658996582031 0.586181402206421
118.660003662109 0.58652138710022
118.670997619629 0.586877942085266
118.680000305176 0.588436722755432
118.69100189209 0.588793277740479
118.705001831055 0.589663863182068
118.716003417969 0.590708613395691
118.717002868652 0.591222643852234
118.72200012207 0.591405153274536
118.733001708984 0.592101573944092
118.737998962402 0.592789769172668
118.744003295898 0.593146324157715
118.746002197266 0.593660354614258
118.758003234863 0.593842744827271
118.761001586914 0.594191074371338
118.761001586914 0.594705104827881
118.765998840332 0.595061540603638
118.767997741699 0.59557569026947
118.77799987793 0.595932245254517
118.789001464844 0.596968650817871
118.799003601074 0.597325086593628
118.805999755859 0.597847461700439
118.810997009277 0.598544001579285
118.820999145508 0.599754571914673
118.832000732422 0.600111126899719
118.835998535156 0.600799322128296
118.847999572754 0.601155757904053
118.852996826172 0.601844072341919
118.859001159668 0.602200508117676
118.861000061035 0.602714538574219
118.872001647949 0.603071212768555
118.876998901367 0.603759288787842
118.891998291016 0.604115962982178
118.892997741699 0.604455828666687
118.900001525879 0.604812383651733
118.906997680664 0.606371164321899
118.924003601074 0.606727719306946
118.932998657227 0.608112335205078
118.940002441406 0.608468890190125
118.948997497559 0.608817100524902
118.948997497559 0.609331130981445
118.953002929688 0.609687805175781
118.954002380371 0.610201835632324
118.968002319336 0.610558271408081
118.976997375488 0.61142897605896
118.994003295898 0.612473726272583
119.001998901367 0.613170146942139
119.003997802734 0.613858342170715
119.011001586914 0.614214897155762
119.013000488281 0.614728927612305
119.026000976562 0.615085482597351
119.03099822998 0.615607857704163
119.036003112793 0.616130232810974
119.047996520996 0.617000818252563
119.054000854492 0.618211388587952
119.067001342773 0.618567943572998
119.070999145508 0.619256019592285
119.079002380371 0.619612693786621
119.089996337891 0.620483160018921
119.097999572754 0.621005535125732
119.123001098633 0.623269081115723
119.125 0.623783230781555
119.13200378418 0.624139785766602
119.142997741699 0.625358581542969
119.15299987793 0.62588095664978
119.16300201416 0.62675154209137
119.166000366211 0.627788066864014
119.172996520996 0.627970457077026
119.202003479004 0.629885673522949
119.207000732422 0.630573987960815
119.212997436523 0.630930423736572
119.21900177002 0.631966829299927
119.224998474121 0.632323503494263
119.232002258301 0.632845878601074
119.236999511719 0.633708119392395
119.244003295898 0.634064674377441
119.254997253418 0.634935259819031
119.26000213623 0.63580584526062
119.26000213623 0.636319875717163
119.263000488281 0.636502265930176
119.265998840332 0.637712955474854
119.272003173828 0.63806939125061
119.279998779297 0.638765811920166
119.291000366211 0.639810562133789
119.293998718262 0.640846967697144
119.304000854492 0.641203641891479
119.31600189209 0.643110632896423
119.320999145508 0.64346718788147
119.334999084473 0.644860148429871
119.337997436523 0.645722389221191
119.348999023438 0.646078944206238
119.352996826172 0.646949529647827
119.352996826172 0.64746356010437
119.360000610352 0.647471904754639
119.360000610352 0.647985935211182
119.362998962402 0.648168444633484
119.36799621582 0.648856639862061
119.375 0.649039030075073
119.375999450684 0.649553060531616
119.379997253418 0.649735450744629
119.396003723145 0.651642560958862
119.40299987793 0.651998996734619
119.40599822998 0.652347326278687
119.40599822998 0.652861356735229
119.412002563477 0.653217911720276
119.416000366211 0.653732061386108
119.420997619629 0.654088497161865
119.422996520996 0.654602527618408
119.43399810791 0.654784917831421
119.43399810791 0.655299067497253
119.439002990723 0.6556556224823
119.44100189209 0.656343817710876
119.446998596191 0.656526207923889
119.446998596191 0.657040357589722
119.449996948242 0.657222747802734
119.449996948242 0.657736778259277
119.456001281738 0.65791916847229
119.459999084473 0.658441543579102
119.459999084473 0.658955574035645
119.46900177002 0.659137964248657
119.47200012207 0.659486293792725
119.47200012207 0.660174369812012
119.482002258301 0.660531044006348
119.485000610352 0.661227464675903
119.487998962402 0.661749839782715
119.487998962402 0.662263870239258
119.496002197266 0.662620425224304
119.498001098633 0.663482666015625
119.502998352051 0.663839340209961
119.508003234863 0.664701581001282
119.512001037598 0.665058135986328
119.517997741699 0.66558051109314
119.525001525879 0.666451096534729
119.53099822998 0.667661666870117
119.539001464844 0.668018102645874
119.540000915527 0.668532252311707
119.541999816895 0.668540477752686
119.541999816895 0.669054627418518
119.549003601074 0.669411182403564
119.55899810791 0.671144008636475
119.567001342773 0.671500563621521
119.577003479004 0.672545313835144
119.577003479004 0.673059463500977
119.581001281738 0.673415899276733
119.581001281738 0.673929929733276
119.584999084473 0.674286603927612
119.58699798584 0.674634695053101
119.58699798584 0.675148844718933
119.589996337891 0.675157070159912
119.589996337891 0.675671219825745
119.59400177002 0.676027774810791
119.600997924805 0.678465366363525
119.600997924805 0.678979516029358
119.606002807617 0.679336071014404
119.607002258301 0.679510116577148
119.607002258301 0.680024147033691
119.611000061035 0.680380821228027
119.625999450684 0.682810068130493
119.628997802734 0.682992577552795
119.63200378418 0.684377193450928
119.636001586914 0.68455958366394
119.636001586914 0.685247898101807
119.639999389648 0.685604333877563
119.642997741699 0.686466693878174
119.647003173828 0.686823129653931
119.648002624512 0.687171459197998
119.648002624512 0.687859654426575
119.651000976562 0.688042044639587
119.651000976562 0.68942666053772
119.652000427246 0.689435005187988
119.652000427246 0.690471410751343
119.65299987793 0.690479755401611
119.65299987793 0.690993785858154
119.653999328613 0.691002130508423
119.653999328613 0.691516160964966
119.654998779297 0.691524505615234
119.654998779297 0.692038536071777
119.658996582031 0.692395091056824
119.660003662109 0.692569255828857
119.660003662109 0.6930832862854
119.661003112793 0.693091630935669
119.661003112793 0.693605661392212
119.66300201416 0.693788051605225
119.66300201416 0.694476246833801
119.664001464844 0.69448447227478
119.664001464844 0.694998502731323
119.666000366211 0.695181012153625
119.666999816895 0.695529222488403
119.666999816895 0.696043252944946
119.668998718262 0.696399927139282
119.676002502441 0.698829174041748
119.678001403809 0.698837518692017
119.678001403809 0.69935154914856
119.681999206543 0.699708223342896
119.685997009277 0.701092839241028
119.689002990723 0.701449394226074
119.690002441406 0.701797604560852
119.690002441406 0.702311635017395
119.692001342773 0.702494144439697
119.692001342773 0.70300817489624
119.694000244141 0.703364610671997
119.694000244141 0.704052925109863
119.695999145508 0.704235315322876
119.695999145508 0.704749345779419
119.696998596191 0.704757690429688
119.696998596191 0.705619931221008
119.697998046875 0.705628156661987
119.697998046875 0.70614230632782
119.698997497559 0.706150531768799
119.698997497559 0.706664681434631
119.700996398926 0.706847071647644
119.700996398926 0.707535266876221
119.703002929688 0.707891821861267
119.704002380371 0.708065986633301
119.704002380371 0.708580017089844
119.706001281738 0.708936452865601
119.706001281738 0.709450602531433
119.707000732422 0.709458827972412
119.707000732422 0.710147142410278
119.708999633789 0.710503578186035
119.709999084473 0.710851907730103
119.709999084473 0.71153998374939
119.710998535156 0.711548328399658
119.710998535156 0.712062358856201
119.71199798584 0.71207070350647
119.71199798584 0.713107109069824
119.713996887207 0.713463664054871
119.713996887207 0.714325904846191
119.716003417969 0.714508414268494
119.716003417969 0.715370655059814
119.717002868652 0.715378999710083
119.717002868652 0.715893030166626
119.718002319336 0.715901374816895
119.718002319336 0.716415405273438
119.71900177002 0.716423749923706
119.71900177002 0.717286109924316
119.721000671387 0.717642545700073
119.721000671387 0.71833074092865
119.72200012207 0.718338966369629
119.72200012207 0.719375491142273
119.722999572754 0.719383716583252
119.722999572754 0.720768451690674
119.723999023438 0.720776796340942
119.723999023438 0.721290826797485
119.724998474121 0.721299171447754
119.724998474121 0.722335577011108
119.725997924805 0.722343802452087
119.725997924805 0.723380327224731
119.726997375488 0.72338855266571
119.726997375488 0.724424958229065
119.727996826172 0.724433302879333
119.727996826172 0.725295543670654
119.728996276855 0.725303888320923
119.728996276855 0.726166248321533
119.731002807617 0.72652268409729
119.731002807617 0.727907419204712
119.732002258301 0.72791576385498
119.732002258301 0.728952169418335
119.734001159668 0.729134559631348
119.734001159668 0.730345010757446
119.736000061035 0.730701684951782
119.736000061035 0.731563925743103
119.736999511719 0.731572151184082
119.736999511719 0.732260465621948
119.737998962402 0.732268691062927
119.737998962402 0.734349846839905
119.738998413086 0.734358072280884
119.738998413086 0.734872221946716
119.73999786377 0.734880447387695
119.73999786377 0.735916972160339
119.740997314453 0.735925197601318
119.740997314453 0.737658143043518
119.741996765137 0.737666368484497
119.741996765137 0.739921808242798
119.74299621582 0.739930033683777
119.74299621582 0.742011189460754
119.744003295898 0.742019414901733
119.744003295898 0.743578195571899
119.745002746582 0.743586540222168
119.745002746582 0.744100570678711
119.746002197266 0.744108915328979
119.746002197266 0.74497127532959
119.747001647949 0.744979500770569
119.747001647949 0.746712446212769
119.748001098633 0.746720790863037
119.748001098633 0.747931241989136
119.749000549316 0.747939586639404
119.749000549316 0.748975992202759
119.75 0.748984336853027
119.75 0.75036895275116
119.750999450684 0.750377178192139
119.750999450684 0.752110242843628
119.751998901367 0.752118468284607
119.751998901367 0.753329038619995
119.752998352051 0.753337383270264
119.752998352051 0.755418539047241
119.753997802734 0.75542676448822
119.753997802734 0.75715970993042
119.754997253418 0.757168054580688
119.754997253418 0.757856130599976
119.755996704102 0.757864475250244
119.755996704102 0.759597301483154
119.75700378418 0.759605646133423
119.75700378418 0.762035131454468
119.758003234863 0.762043356895447
119.758003234863 0.765169143676758
119.759002685547 0.765177488327026
119.759002685547 0.766910433769226
119.76000213623 0.766918659210205
119.76000213623 0.768651723861694
119.761001586914 0.768659949302673
119.761001586914 0.770044565200806
119.762001037598 0.770052909851074
119.762001037598 0.773527026176453
119.763000488281 0.773535251617432
119.763000488281 0.775442361831665
119.763999938965 0.775450706481934
119.763999938965 0.776661157608032
119.764999389648 0.776669502258301
119.764999389648 0.777879953384399
119.765998840332 0.777888298034668
119.765998840332 0.779795408248901
119.766998291016 0.77980363368988
119.766998291016 0.780317783355713
119.767997741699 0.780326008796692
119.767997741699 0.781362533569336
119.768997192383 0.781370759010315
119.768997192383 0.782407164573669
119.769996643066 0.782415390014648
119.769996643066 0.783451914787292
119.771003723145 0.783460140228271
119.771003723145 0.784496545791626
119.772003173828 0.784504890441895
119.772003173828 0.785541296005249
119.774002075195 0.785897970199585
119.774002075195 0.787108421325684
119.775001525879 0.787116765975952
119.775001525879 0.788849592208862
119.776000976562 0.788857936859131
119.776000976562 0.789371967315674
119.777000427246 0.789380311965942
119.777000427246 0.790590763092041
119.77799987793 0.79059910774231
119.77799987793 0.791983842849731
119.778999328613 0.7919921875
119.778999328613 0.793028593063354
119.779998779297 0.793036818504333
119.779998779297 0.794943809509277
119.78099822998 0.794952154159546
119.78099822998 0.795466184616089
119.781997680664 0.795474529266357
119.781997680664 0.796685099601746
119.782997131348 0.796693325042725
119.782997131348 0.799296855926514
119.783996582031 0.799305200576782
119.783996582031 0.800863981246948
119.785003662109 0.800872325897217
119.785003662109 0.801908731460571
119.786003112793 0.80191695690155
119.786003112793 0.803823947906494
119.787002563477 0.803832292556763
119.787002563477 0.805042862892151
119.78800201416 0.80505108833313
119.78800201416 0.806261777877808
119.789001464844 0.806270003318787
119.789001464844 0.808699369430542
119.790000915527 0.808707714080811
119.790000915527 0.810788869857788
119.791000366211 0.810797214508057
119.791000366211 0.812181830406189
119.791999816895 0.812190055847168
119.791999816895 0.813400745391846
119.792999267578 0.813408970832825
119.792999267578 0.814445376396179
119.793998718262 0.814453601837158
119.793998718262 0.815315961837769
119.794998168945 0.815324306488037
119.794998168945 0.816186666488647
119.795997619629 0.816194891929626
119.795997619629 0.817057132720947
119.796997070312 0.817065477371216
119.796997070312 0.819146633148193
119.797996520996 0.819154977798462
119.797996520996 0.821061968803406
119.799003601074 0.821070194244385
119.799003601074 0.822628974914551
119.800003051758 0.822637319564819
119.800003051758 0.823847889900208
119.801002502441 0.823856115341187
119.801002502441 0.825415015220642
119.802001953125 0.825423240661621
119.802001953125 0.826982021331787
119.803001403809 0.826990365982056
119.803001403809 0.829942107200623
119.804000854492 0.829950332641602
119.804000854492 0.831857442855835
119.805000305176 0.831865787506104
119.805000305176 0.834469318389893
119.805999755859 0.834477543830872
119.805999755859 0.835862159729004
119.806999206543 0.835870504379272
119.806999206543 0.836906909942627
119.807998657227 0.836915254592896
119.807998657227 0.838125824928284
119.80899810791 0.838134050369263
119.80899810791 0.839344620704651
119.809997558594 0.83935284614563
119.809997558594 0.840911746025085
119.810997009277 0.840919971466064
119.810997009277 0.842130661010742
119.811996459961 0.842138886451721
119.811996459961 0.843697667121887
119.813003540039 0.843705892562866
119.813003540039 0.845264673233032
119.814002990723 0.845273017883301
119.814002990723 0.846309423446655
119.815002441406 0.846317768096924
119.815002441406 0.846831798553467
119.81600189209 0.846840143203735
119.81600189209 0.848224878311157
119.817001342773 0.848233103752136
119.817001342773 0.849443674087524
119.818000793457 0.849452018737793
119.818000793457 0.850314259529114
119.819000244141 0.850322484970093
119.819000244141 0.851184844970703
119.819999694824 0.851193189620972
119.819999694824 0.852751970291138
119.820999145508 0.852760314941406
119.820999145508 0.854319095611572
119.822998046875 0.854675531387329
119.822998046875 0.855711936950684
119.823997497559 0.855720281600952
119.823997497559 0.856408476829529
119.824996948242 0.856416702270508
119.824996948242 0.857627391815186
119.825996398926 0.857635617256165
119.825996398926 0.858323812484741
119.827003479004 0.85833215713501
119.827003479004 0.859194397926331
119.828002929688 0.85920262336731
119.828002929688 0.86006498336792
119.829002380371 0.860073328018188
119.829002380371 0.861457943916321
119.830001831055 0.861466288566589
119.830001831055 0.863895654678345
119.831001281738 0.863903999328613
119.831001281738 0.866159200668335
119.832000732422 0.866167545318604
119.832000732422 0.867203950881958
119.833000183105 0.867212295532227
119.833000183105 0.868771076202393
119.833999633789 0.868779301643372
119.833999633789 0.870686292648315
119.834999084473 0.870694637298584
119.834999084473 0.871731042861938
119.835998535156 0.871739387512207
119.835998535156 0.872949957847595
119.83699798584 0.872958183288574
119.83699798584 0.87364649772644
119.837997436523 0.873654723167419
119.837997436523 0.875213503837585
119.838996887207 0.875221729278564
119.838996887207 0.876432418823242
119.839996337891 0.876440644264221
119.839996337891 0.878521800041199
119.841003417969 0.878530025482178
119.841003417969 0.879392385482788
119.842002868652 0.879400730133057
119.842002868652 0.8799147605896
119.843002319336 0.879923105239868
119.843002319336 0.880611181259155
119.845001220703 0.880793571472168
119.846000671387 0.881141901016235
119.846000671387 0.882352471351624
119.84700012207 0.882360696792603
119.84700012207 0.883049011230469
119.847999572754 0.883057236671448
119.847999572754 0.88357138633728
119.848999023438 0.883579611778259
119.848999023438 0.88444185256958
119.849998474121 0.884450197219849
119.849998474121 0.885312557220459
119.850997924805 0.885320782661438
119.850997924805 0.886183023452759
119.851997375488 0.886191368103027
119.851997375488 0.887053728103638
119.852996826172 0.887062072753906
119.852996826172 0.887924313545227
119.853996276855 0.887932538986206
119.853996276855 0.889317274093628
119.855003356934 0.889325618743896
119.855003356934 0.890710234642029
119.856002807617 0.890718460083008
119.856002807617 0.891406774520874
119.857002258301 0.891414999961853
119.857002258301 0.893147945404053
119.858001708984 0.893156290054321
119.858001708984 0.895411491394043
119.859001159668 0.895419836044312
119.859001159668 0.897849202156067
119.860000610352 0.897857427597046
119.860000610352 0.898371577262878
119.861000061035 0.898379802703857
119.861000061035 0.8988938331604
119.861999511719 0.898902177810669
119.861999511719 0.900635123252869
119.862998962402 0.900643348693848
119.862998962402 0.902550458908081
119.863998413086 0.90255880355835
119.863998413086 0.904117584228516
119.86499786377 0.904125809669495
119.86499786377 0.905162334442139
119.866996765137 0.905344724655151
119.866996765137 0.906206965446472
119.86799621582 0.906215190887451
119.86799621582 0.907251715660095
119.870002746582 0.907434105873108
119.870002746582 0.908470630645752
119.871002197266 0.908478856086731
119.871002197266 0.909515261650085
119.872001647949 0.909523487091064
119.872001647949 0.911604642868042
119.873001098633 0.911612987518311
119.873001098633 0.912997722625732
119.874000549316 0.913006067276001
119.874000549316 0.914042472839355
119.875999450684 0.914398908615112
119.875999450684 0.9156094789505
119.876998901367 0.915617823600769
119.876998901367 0.916306018829346
119.877998352051 0.916314363479614
119.877998352051 0.917002439498901
119.878997802734 0.91701078414917
119.878997802734 0.918047189712524
119.880996704102 0.918229579925537
119.880996704102 0.91874361038208
119.883003234863 0.919100284576416
119.883003234863 0.919614315032959
119.88500213623 0.919970750808716
119.88500213623 0.920659065246582
119.886001586914 0.920667290687561
119.886001586914 0.921181440353394
119.888000488281 0.921363830566406
119.888000488281 0.921877861022949
119.889999389648 0.922234296798706
119.889999389648 0.922748446464539
119.890998840332 0.922756671905518
119.890998840332 0.923444986343384
119.891998291016 0.923453211784363
119.891998291016 0.924489736557007
119.892997741699 0.924497961997986
119.892997741699 0.925882577896118
119.893997192383 0.925890922546387
119.893997192383 0.927101492881775
119.894996643066 0.927109718322754
119.894996643066 0.927623748779297
119.898002624512 0.927980422973633
119.898002624512 0.928494453430176
119.899002075195 0.928502798080444
119.899002075195 0.929190874099731
119.900001525879 0.92919921875
119.900001525879 0.930235624313354
119.90299987793 0.930592179298401
119.903999328613 0.930766344070435
119.903999328613 0.931280374526978
119.90599822998 0.931636929512024
119.90599822998 0.932325124740601
119.911003112793 0.932681560516357
119.91300201416 0.933203935623169
119.91300201416 0.933718085289001
119.916999816895 0.934074640274048
119.920997619629 0.934422850608826
119.920997619629 0.934936881065369
119.927001953125 0.935293436050415
119.94100189209 0.937548637390137
119.952003479004 0.937905311584473
119.958999633789 0.938079357147217
119.958999633789 0.93859338760376
119.967002868652 0.938949942588806
119.980003356934 0.939646482467651
119.981002807617 0.940160512924194
119.986999511719 0.940517067909241
119.986999511719 0.941031098365784
119.99299621582 0.94138765335083
119.996002197266 0.942084074020386
119.998001098633 0.942432403564453
119.998001098633 0.942946434020996
120.001998901367 0.943128824234009
120.003997802734 0.943817138671875
120.017997741699 0.944173574447632
120.026000976562 0.944687604904175
120.040000915527 0.945044279098511
120.043998718262 0.945558309555054
120.06600189209 0.945914745330811
120.079002380371 0.946437120437622
120.083000183105 0.946951150894165
120.096000671387 0.947307825088501
120.09700012207 0.94764769077301
120.103996276855 0.948004245758057
120.11799621582 0.9485182762146
120.177001953125 0.948874831199646
120.197998046875 0.949214816093445
120.320999145508 0.949571371078491
120.375999450684 0.950093746185303
120.392997741699 0.950433731079102
120.497001647949 0.950790166854858
120.550003051758 0.951478362083435
120.641998291016 0.951834917068481
120.735000610352 0.952357292175293
120.758003234863 0.952697277069092
120.898002624512 0.953053712844849
120.906997680664 0.953567743301392
121.041999816895 0.953924417495728
121.412002563477 0.955491423606873
121.504997253418 0.956013798713684
121.515998840332 0.956353664398193
121.578002929688 0.956710338592529
121.585998535156 0.957058548927307
121.585998535156 0.959081649780273
121.588996887207 0.95943808555603
121.619003295898 0.960134625434875
121.621002197266 0.960474610328674
121.642997741699 0.960831165313721
121.689002990723 0.961527585983276
121.694999694824 0.961867570877075
121.751998901367 0.962224125862122
121.825996398926 0.963268756866455
121.906997680664 0.9639652967453
121.912002563477 0.964305281639099
121.96199798584 0.964653491973877
122.109001159668 0.9656982421875
122.154998779297 0.966046452522278
122.791000366211 0.969014883041382
122.791999816895 0.969354748725891
122.811996459961 0.969711303710938
122.813003540039 0.970051288604736
122.84400177002 0.970407724380493
122.874000549316 0.970930099487305
122.912002563477 0.971452474594116
123.004997253418 0.972837209701538
123.052001953125 0.973193645477295
123.101997375488 0.973716020584106
123.202003479004 0.974412560462952
123.204002380371 0.974926590919495
123.228996276855 0.975283145904541
123.293998718262 0.976667881011963
123.328002929688 0.97702431678772
123.333000183105 0.977364301681519
123.391998291016 0.977720856666565
123.396003723145 0.978060722351074
123.462997436523 0.97841739654541
123.477996826172 0.979105472564697
123.537002563477 0.979462027549744
123.542999267578 0.979802012443542
123.600997924805 0.980158567428589
123.625 0.9806809425354
123.720001220703 0.981203317642212
123.786003112793 0.981725692749023
123.968002319336 0.982422113418579
124.156997680664 0.983118534088135
124.373001098633 0.983989238739014
124.602996826172 0.984677314758301
124.815002441406 0.985033988952637
124.928001403809 0.985556244850159
124.938003540039 0.986244440078735
124.975997924805 0.986600995063782
125.014999389648 0.987123370170593
125.052001953125 0.987645745277405
125.069999694824 0.988159775733948
125.170997619629 0.988516330718994
125.172996520996 0.988856315612793
125.292999267578 0.98921275138855
125.295997619629 0.989552736282349
125.420997619629 0.989909291267395
125.436996459961 0.990423440933228
125.547996520996 0.990779876708984
125.728996276855 0.992164611816406
125.81600189209 0.992521047592163
125.947998046875 0.993043422698975
125.970001220703 0.993557453155518
126.080001831055 0.993914127349854
126.146003723145 0.994602203369141
126.236999511719 0.994958877563477
126.488998413086 0.995655298233032
126.623001098633 0.996343493461609
126.825996398926 0.996700048446655
127.466003417969 0.998432874679565
127.800003051758 0.998789429664612
128.332992553711 0.999834179878235
128.332992553711 1


==> fig/simulationresultsECDF-noRIS.tsv <==
107.891998291016 9.5367431640625e-06
107.945999145508 0.00140988826751709
108.091003417969 0.00162088871002197
108.137001037598 0.00281965732574463
111.766998291016 0.00282931327819824
111.766998291016 0.00342392921447754
111.767997741699 0.00343358516693115
111.767997741699 0.00382673740386963
111.768997192383 0.00383639335632324
111.768997192383 0.00422954559326172
111.771003723145 0.0044405460357666
111.773002624512 0.00484335422515869
111.773002624512 0.00523662567138672
111.775001525879 0.00524616241455078
111.775001525879 0.00563943386077881
111.77799987793 0.00585043430328369
111.779998779297 0.00605177879333496
111.779998779297 0.00644505023956299
111.782997131348 0.00645458698272705
111.782997131348 0.00684785842895508
111.787002563477 0.00705885887145996
111.790000915527 0.00726032257080078
111.790000915527 0.00765347480773926
111.799003601074 0.00786447525024414
111.822998046875 0.00906336307525635
111.842002868652 0.00927436351776123
111.872001647949 0.0104827880859375
111.88200378418 0.0110870599746704
111.898002624512 0.0120844841003418
111.914001464844 0.0122954845428467
112 0.0142999887466431
112.022003173828 0.0143095254898071
112.022003173828 0.0147027969360352
112.032997131348 0.0147123336791992
112.032997131348 0.0151056051254272
112.044998168945 0.0151151418685913
112.044998168945 0.0155084133148193
112.056999206543 0.0157194137573242
112.068000793457 0.015920877456665
112.068000793457 0.0163140296936035
112.081001281738 0.0165250301361084
112.093002319336 0.0167264938354492
112.093002319336 0.0171196460723877
112.119003295898 0.0173306465148926
112.208999633789 0.0189323425292969
113.111000061035 0.0191433429718018
113.21199798584 0.020342230796814
114.042999267578 0.0205532312393188
114.196998596191 0.0255788564682007
114.210998535156 0.0257898569107056
114.218002319336 0.026183009147644
115.174003601074 0.0263940095901489
115.355003356934 0.027803897857666
115.498001098633 0.0300097465515137
115.557998657227 0.0302207469940186
115.61799621582 0.0310263633728027
115.677001953125 0.0318320989608765
115.736000061035 0.0326377153396606
115.755996704102 0.0330405235290527
115.828002929688 0.0348532199859619
115.84400177002 0.0354573726654053
115.852996826172 0.0362534523010254
115.861999511719 0.0364644527435303
115.874000549316 0.0376633405685425
115.88200378418 0.0378742218017578
115.88200378418 0.0382674932479858
115.893997192383 0.0384784936904907
115.901000976562 0.0390827655792236
115.901000976562 0.0394759178161621
115.908996582031 0.039686918258667
115.930000305176 0.0410968065261841
115.930000305176 0.0414900779724121
115.934997558594 0.041701078414917
115.944000244141 0.0424970388412476
115.952003479004 0.0427080392837524
115.955001831055 0.0433026552200317
115.958999633789 0.0435136556625366
115.970001220703 0.0439164638519287
115.970001220703 0.0443097352981567
115.976997375488 0.0445207357406616
115.987998962402 0.0455278158187866
116.035003662109 0.0487407445907593
116.045997619629 0.0489517450332642
116.074996948242 0.0507547855377197
116.082000732422 0.0509657859802246
116.111000061035 0.0527688264846802
116.328002929688 0.0527784824371338
116.328002929688 0.0531716346740723
116.330001831055 0.0533826351165771
116.332000732422 0.0537855625152588
116.332000732422 0.0541787147521973
116.334999084473 0.0543897151947021
116.338996887207 0.0551857948303223
116.345001220703 0.0553967952728271
116.352996826172 0.0563942193984985
118.977996826172 0.0564037561416626
118.977996826172 0.0567970275878906
118.978996276855 0.0568066835403442
118.978996276855 0.0576026439666748
119.037002563477 0.0584179162979126
119.037002563477 0.0588110685348511
131.391998291016 0.0588207244873047
131.391998291016 0.059415340423584
131.393997192383 0.0596263408660889
131.404998779297 0.0608252286911011
131.410995483398 0.061036229133606
131.427001953125 0.0618418455123901
131.468002319336 0.0636448860168457
131.496002197266 0.0638558864593506
131.626998901367 0.0656685829162598
131.673004150391 0.0666660070419312
131.707992553711 0.066877007484436
131.710006713867 0.0672798156738281
131.710006713867 0.0676730871200562
131.710998535156 0.0676826238632202
131.710998535156 0.0680758953094482
131.716995239258 0.0682868957519531
131.720001220703 0.0688815116882324
131.723999023438 0.0690925121307373
131.725006103516 0.0694857835769653
131.731994628906 0.0696967840194702
131.735000610352 0.0702913999557495
131.74299621582 0.0705024003982544
131.751998901367 0.0711065530776978
131.751998901367 0.0714998245239258
131.761001586914 0.0717108249664307
131.761993408203 0.0721040964126587
131.772994995117 0.072314977645874
131.787994384766 0.0731207132339478
131.817001342773 0.0739263296127319
131.826995849609 0.0741276741027832
131.826995849609 0.0745209455490112
131.84700012207 0.0747319459915161
131.860000610352 0.0751347541809082
131.897003173828 0.0757390260696411
131.897994995117 0.0761321783065796
131.917007446289 0.0763431787490845
131.917999267578 0.0767364501953125
131.938003540039 0.0769474506378174
131.940994262695 0.0775420665740967
131.960006713867 0.0775516033172607
131.960006713867 0.0779448747634888
131.983001708984 0.0781558752059937
131.983993530273 0.0785491466522217
132.00700378418 0.0787601470947266
132.00700378418 0.079153299331665
132.031997680664 0.0793642997741699
132.031997680664 0.0799589157104492
132.057998657227 0.0801699161529541
132.057998657227 0.0805631875991821
132.080001831055 0.080774188041687
132.085006713867 0.0813688039779663
132.108001708984 0.0815798044204712
132.117004394531 0.0821744203567505
132.139999389648 0.0823854207992554
132.169998168945 0.0829896926879883
132.199996948242 0.0835938453674316
132.20100402832 0.0839871168136597
132.231002807617 0.0841981172561646
132.233993530273 0.0847927331924438
132.266998291016 0.0850037336349487
132.268005371094 0.0853970050811768
132.272003173828 0.0854065418243408
132.272003173828 0.0857998132705688
132.302001953125 0.0860108137130737
132.313995361328 0.0864136219024658
132.356994628906 0.08721923828125
132.373001098633 0.0878138542175293
132.399993896484 0.0880248546600342
132.488006591797 0.0898278951644897
132.526000976562 0.0900388956069946
132.526992797852 0.0904321670532227
132.548004150391 0.0906431674957275
132.550994873047 0.0910364389419556
132.580001831055 0.0912474393844604
132.610000610352 0.092043399810791
132.63200378418 0.0922544002532959
132.67399597168 0.0928586721420288
132.67399597168 0.0932518243789673
132.707992553711 0.0934628248214722
132.72200012207 0.094057559967041
132.753997802734 0.0942685604095459
132.770004272461 0.0948631763458252
132.802993774414 0.0950741767883301
132.802993774414 0.0954673290252686
132.835998535156 0.0956783294677734
132.858001708984 0.0962826013565063
133.005004882812 0.0988912582397461
133.031005859375 0.099102258682251
133.089996337891 0.100099802017212
133.126007080078 0.100310802459717
133.126998901367 0.100703954696655
133.162002563477 0.10091495513916
133.186996459961 0.101519227027893
133.233001708984 0.102123379707336
133.236999511719 0.102516651153564
133.274002075195 0.102727651596069
133.287002563477 0.102928996086121
133.287002563477 0.103322267532349
133.324005126953 0.103331804275513
133.324005126953 0.103725075721741
133.341995239258 0.103936076164246
133.378997802734 0.104338884353638
133.397003173828 0.104933500289917
133.451995849609 0.105144500732422
133.492004394531 0.105748772621155
133.718002319336 0.10876989364624
133.776000976562 0.109575510025024
133.798004150391 0.109978318214417
133.979995727539 0.11259663105011
134.029006958008 0.113200902938843
134.035995483398 0.113594055175781
134.076995849609 0.113805055618286
134.149993896484 0.11520528793335
134.190994262695 0.115416288375854
134.208999633789 0.115819215774536
134.251007080078 0.116222023963928
134.264999389648 0.116615176200867
134.311004638672 0.116826176643372
134.423004150391 0.118629217147827
134.451995849609 0.118840217590332
134.524002075195 0.120039105415344
134.557998657227 0.120250105857849
134.720001220703 0.12226414680481
134.779998779297 0.122868418693542
134.839996337891 0.123674035072327
134.901000976562 0.124479651451111
134.960998535156 0.125285387039185
135.022003173828 0.125889539718628
135.022003173828 0.126282811164856
135.042999267578 0.126493811607361
135.083999633789 0.126896619796753
135.10400390625 0.127491235733032
135.145004272461 0.127702236175537
135.195007324219 0.128699660301208
135.227005004883 0.128910660743713
135.261993408203 0.129514932632446
135.268005371094 0.129908084869385
135.313995361328 0.13011908531189
135.330001831055 0.130521893501282
135.332992553711 0.13091516494751
135.375 0.131126165390015
135.397994995117 0.131528973579407
135.498992919922 0.13292920589447
135.529006958008 0.132938861846924
135.529006958008 0.133332014083862
135.563003540039 0.133543014526367
135.598007202148 0.133945822715759
135.602996826172 0.134339094161987
135.658996582031 0.134550094604492
135.660995483398 0.13494336605072
135.690994262695 0.135154366493225
135.725006103516 0.135557174682617
135.755996704102 0.136151790618896
135.785995483398 0.136362791061401
135.820007324219 0.136957406997681
135.863998413086 0.137168407440186
135.910995483398 0.137571215629578
135.929992675781 0.138165831565857
135.988006591797 0.138376832008362
135.994995117188 0.13877010345459
136.037002563477 0.138981103897095
136.061004638672 0.139585256576538
136.123001098633 0.140189528465271
136.126007080078 0.140582799911499
136.182006835938 0.140793800354004
136.192001342773 0.141388416290283
136.238998413086 0.141599416732788
136.25 0.142194032669067
136.304000854492 0.142405033111572
136.313003540039 0.142807841300964
136.369995117188 0.143411993980408
136.376998901367 0.143613457679749
136.376998901367 0.144006729125977
136.436004638672 0.144217729568481
136.440994262695 0.144812345504761
136.501007080078 0.145023345947266
136.505996704102 0.145617961883545
136.567001342773 0.14582896232605
136.567001342773 0.146222114562988
136.630996704102 0.146634578704834
136.636001586914 0.147229194641113
136.694000244141 0.147440195083618
136.70100402832 0.148034811019897
136.757995605469 0.148245811462402
136.766006469727 0.148840427398682
136.820999145508 0.149051427841187
136.830993652344 0.149454236030579
136.884994506836 0.149857044219971
136.89599609375 0.150250315666199
136.949005126953 0.150461316108704
136.960998535156 0.150662779808044
136.960998535156 0.151055932044983
137.011993408203 0.151266932487488
137.026992797852 0.15166974067688
137.07600402832 0.152072548866272
137.091995239258 0.152475357055664
137.261001586914 0.154086709022522
137.328994750977 0.154892325401306
137.393997192383 0.15569794178009
137.457992553711 0.156503558158875
137.518005371094 0.157107830047607
137.522994995117 0.157500982284546
137.574996948242 0.157711982727051
137.587005615234 0.15830659866333
137.641006469727 0.158517599105835
137.651000976562 0.159112215042114
137.705993652344 0.159323215484619
137.716003417969 0.159917950630188
137.77099609375 0.160128951072693
137.779998779297 0.160723567008972
137.837005615234 0.160934567451477
137.837997436523 0.161327719688416
137.901992797852 0.161740183830261
137.901992797852 0.162133455276489
137.966003417969 0.162545800209045
137.966995239258 0.162939071655273
138.029006958008 0.16335141658783
138.029006958008 0.163744688034058
138.035003662109 0.163955688476562
138.035995483398 0.164348840713501
138.050003051758 0.164559841156006
138.074996948242 0.16536545753479
138.093994140625 0.165969729423523
138.093994140625 0.166363000869751
138.115005493164 0.166574001312256
138.136993408203 0.167178153991699
138.156997680664 0.16737961769104
138.156997680664 0.167772769927979
138.210998535156 0.168185234069824
138.220993041992 0.168588042259216
138.244003295898 0.169585466384888
138.272003173828 0.169796466827393
138.283996582031 0.169997930526733
138.283996582031 0.170391082763672
138.304992675781 0.170602083206177
138.307006835938 0.170995354652405
138.326995849609 0.17120635509491
138.332000732422 0.171599626541138
138.348007202148 0.171810626983643
138.348999023438 0.172203779220581
138.369003295898 0.172414779663086
138.410003662109 0.173019051551819
138.410995483398 0.173412203788757
138.455001831055 0.173623204231262
138.600006103516 0.175435900688171
138.600006103516 0.175829172134399
138.619003295898 0.176040172576904
138.647003173828 0.176442980766296
138.662994384766 0.176644325256348
138.662994384766 0.177037596702576
138.688003540039 0.177449941635132
138.712005615234 0.177852749824524
138.725997924805 0.178255558013916
138.776000976562 0.179464101791382
138.787994384766 0.179866909980774
138.787994384766 0.180260062217712
138.802993774414 0.180471062660217
138.826995849609 0.181065797805786
138.850997924805 0.181276798248291
138.850997924805 0.181669950485229
138.865005493164 0.181880950927734
138.904006958008 0.182686567306519
138.914001464844 0.183089375495911
138.914001464844 0.183482646942139
138.929000854492 0.183693647384644
138.930999755859 0.184086799621582
138.957992553711 0.184297800064087
138.988998413086 0.185506343841553
139.013000488281 0.185909152030945
139.037994384766 0.186311960220337
139.037994384766 0.186705112457275
139.041000366211 0.18691611289978
139.100997924805 0.188326001167297
139.100997924805 0.188719272613525
139.123992919922 0.18893027305603
139.126007080078 0.189323425292969
139.154006958008 0.189534425735474
139.154998779297 0.189927697181702
139.162994384766 0.189937233924866
139.162994384766 0.190330505371094
139.182006835938 0.190541505813599
139.184005737305 0.190742969512939
139.184005737305 0.191136121749878
139.214004516602 0.191347122192383
139.225006103516 0.191548585891724
139.225006103516 0.191941738128662
139.242004394531 0.192152738571167
139.244003295898 0.192546010017395
139.253997802734 0.192555546760559
139.253997802734 0.192948818206787
139.274002075195 0.193159818649292
139.302001953125 0.193763971328735
139.304000854492 0.194157242774963
139.324005126953 0.194368243217468
139.335006713867 0.19477105140686
139.363998413086 0.195375323295593
139.365997314453 0.195768475532532
139.393005371094 0.195979475975037
139.397003173828 0.196574211120605
139.417007446289 0.19678521156311
139.421997070312 0.197178363800049
139.460998535156 0.197389364242554
139.462005615234 0.197782635688782
139.477996826172 0.197993636131287
139.490005493164 0.19859778881073
139.522003173828 0.199000597000122
139.550003051758 0.199806213378906
139.550003051758 0.200199484825134
139.587005615234 0.20061182975769
139.600006103516 0.201014757156372
139.600997924805 0.201407909393311
139.615005493164 0.201618909835815
139.619995117188 0.202012181282043
139.654006958008 0.202223181724548
139.664993286133 0.20262598991394
139.67399597168 0.20322060585022
139.686996459961 0.203431606292725
139.720993041992 0.203834414482117
139.720993041992 0.204227685928345
139.733001708984 0.20443868637085
139.735992431641 0.204640030860901
139.735992431641 0.205033302307129
139.755996704102 0.205244302749634
139.804000854492 0.205848455429077
139.860992431641 0.207056999206543
139.86799621582 0.207651615142822
139.886993408203 0.207862615585327
139.921005249023 0.208466768264771
139.921005249023 0.208860039710999
139.934997558594 0.209071040153503
139.938995361328 0.209464311599731
139.968002319336 0.209675312042236
139.968002319336 0.210068464279175
139.985000610352 0.21027946472168
140.00700378418 0.211085081100464
140.029006958008 0.211487889289856
140.110992431641 0.213300585746765
140.134994506836 0.213502049446106
140.134994506836 0.213895201683044
140.145004272461 0.214106202125549
140.147003173828 0.214499473571777
140.166000366211 0.214710474014282
140.216995239258 0.215516090393066
140.225997924805 0.216312170028687
140.264999389648 0.216523170471191
140.287002563477 0.217127323150635
140.292999267578 0.217520594596863
140.330001831055 0.217731595039368
140.348007202148 0.21813440322876
140.352996826172 0.218527555465698
140.382995605469 0.218738555908203
140.406005859375 0.219141483306885
140.419006347656 0.219736099243164
140.442993164062 0.219947099685669
140.565002441406 0.223160028457642
140.593994140625 0.223371028900146
140.613998413086 0.22397518157959
140.63200378418 0.224569797515869
140.643997192383 0.224780797958374
140.645004272461 0.225174069404602
140.671005249023 0.225385069847107
140.679000854492 0.225787878036499
140.682006835938 0.226181149482727
140.703002929688 0.226392149925232
140.710998535156 0.226986765861511
140.736999511719 0.227197766304016
140.748001098633 0.227600574493408
140.776992797852 0.228204727172852
140.912002563477 0.231216311454773
140.940002441406 0.231427311897278
140.942993164062 0.231820583343506
140.970001220703 0.232031583786011
140.97200012207 0.232424736022949
141.00700378418 0.232635736465454
141.007995605469 0.233029007911682
141.037002563477 0.233240008354187
141.059005737305 0.23384416103363
141.087005615234 0.234246969223022
141.108993530273 0.234851241111755
141.138000488281 0.235455513000488
141.143005371094 0.235848665237427
141.166000366211 0.23585832118988
141.166000366211 0.236251473426819
141.20100402832 0.236865282058716
141.225006103516 0.238073825836182
141.27099609375 0.238677978515625
141.285995483398 0.239080786705017
141.285995483398 0.239474058151245
141.298004150391 0.23968505859375
141.328002929688 0.240087866783142
141.339996337891 0.240490674972534
141.419006347656 0.242303371429443
141.419998168945 0.242696523666382
141.447998046875 0.242907524108887
141.460006713867 0.243502140045166
141.483993530273 0.243713140487671
141.501007080078 0.244509220123291
141.524993896484 0.244720220565796
141.542999267578 0.245123028755188
141.567993164062 0.246120452880859
141.606994628906 0.246331453323364
141.606994628906 0.246724724769592
141.611999511719 0.246935725212097
141.625 0.247338533401489
141.630996704102 0.247731804847717
141.664993286133 0.247942805290222
141.669998168945 0.248940229415894
141.675003051758 0.249151229858398
141.675994873047 0.24935257434845
141.675994873047 0.249745845794678
141.682006835938 0.249956846237183
141.684005737305 0.250551462173462
141.688003540039 0.250762462615967
141.688995361328 0.251155734062195
141.694000244141 0.2513667345047
141.703994750977 0.251769542694092
141.703994750977 0.25216269493103
141.712997436523 0.252373695373535
141.714004516602 0.252766966819763
141.723007202148 0.252977967262268
141.723007202148 0.253371238708496
141.729995727539 0.253582239151001
141.729995727539 0.253975391387939
141.735992431641 0.254186391830444
141.738006591797 0.254387855529785
141.738006591797 0.254781007766724
141.740997314453 0.254992008209229
141.740997314453 0.255385279655457
141.753997802734 0.255596280097961
141.753997802734 0.255989551544189
141.764999389648 0.256200551986694
141.766998291016 0.256593704223633
141.779006958008 0.256804704666138
141.781997680664 0.257399320602417
141.794998168945 0.257408976554871
141.794998168945 0.25800359249115
141.809005737305 0.258415937423706
141.811996459961 0.258809208869934
141.830001831055 0.259020209312439
141.832992553711 0.25922155380249
141.832992553711 0.259614825248718
141.835006713867 0.259624481201172
141.835006713867 0.26001763343811
141.837997436523 0.260228633880615
141.837997436523 0.260621905326843
141.843994140625 0.260832905769348
141.850997924805 0.26123571395874
141.850997924805 0.26183032989502
141.852996826172 0.262041330337524
141.852996826172 0.262434482574463
141.858993530273 0.262645483016968
141.876998901367 0.264448642730713
141.88200378418 0.264659643173218
141.891998291016 0.265263795852661
141.908996582031 0.266865491867065
141.914993286133 0.26707649230957
141.927993774414 0.268275380134583
141.936004638672 0.268486380577087
141.936004638672 0.268879652023315
141.940994262695 0.26909065246582
141.951995849609 0.269694805145264
141.960006713867 0.270299077033997
142.026992797852 0.274921894073486
142.042999267578 0.275132894515991
142.057998657227 0.276139855384827
142.061004638672 0.276533126831055
142.070999145508 0.27674412727356
142.072006225586 0.277137279510498
142.07600402832 0.277348279953003
142.093002319336 0.277952551841736
142.11799621582 0.279362440109253
142.11799621582 0.279755592346191
142.119995117188 0.279966592788696
142.143997192383 0.280973672866821
142.145004272461 0.28136682510376
142.158996582031 0.281577825546265
142.167999267578 0.282383561134338
142.169006347656 0.282776713371277
142.175994873047 0.282987713813782
142.177001953125 0.28338098526001
142.184997558594 0.283591985702515
142.186996459961 0.283793330192566
142.186996459961 0.284186601638794
142.192993164062 0.284397602081299
142.210998535156 0.285001754760742
142.210998535156 0.28539502620697
142.223007202148 0.285807490348816
142.229995727539 0.286411643028259
142.231994628906 0.287006378173828
142.242004394531 0.287217378616333
142.248001098633 0.287620067596436
142.268997192383 0.289231419563293
142.279006958008 0.290037035942078
142.285003662109 0.29043984413147
142.296997070312 0.290842652320862
142.309005737305 0.291446924209595
142.309005737305 0.291840076446533
142.311004638672 0.291849732398987
142.311004638672 0.292242884635925
142.320007324219 0.29245388507843
142.324005126953 0.292655348777771
142.324005126953 0.293048620223999
142.332992553711 0.293259620666504
142.333999633789 0.293652772903442
142.343002319336 0.293863773345947
142.343994140625 0.294065237045288
142.343994140625 0.294458389282227
142.352996826172 0.294669389724731
142.358993530273 0.295072197914124
142.358993530273 0.295465469360352
142.363006591797 0.295475006103516
142.363006591797 0.295868277549744
142.367004394531 0.296079277992249
142.376007080078 0.2962806224823
142.376007080078 0.296673893928528
142.389999389648 0.296884894371033
142.391006469727 0.297278165817261
142.395004272461 0.297489166259766
142.419006347656 0.298898935317993
142.45100402832 0.300711631774902
142.453002929688 0.30110490322113
142.462005615234 0.301315903663635
142.464004516602 0.301517248153687
142.464004516602 0.301910519599915
142.477996826172 0.302121520042419
142.488006591797 0.302725791931152
142.488006591797 0.303118944168091
142.505996704102 0.303531408309937
142.505996704102 0.303924560546875
142.513000488281 0.30413556098938
142.513000488281 0.304528832435608
142.522003173828 0.304739832878113
142.529006958008 0.305343985557556
142.529998779297 0.305737257003784
142.544998168945 0.305948257446289
142.544998168945 0.306341409683228
142.54899597168 0.306351065635681
142.54899597168 0.306744337081909
142.561996459961 0.306753873825073
142.561996459961 0.307147145271301
142.565002441406 0.307358145713806
142.570999145508 0.307760953903198
142.593002319336 0.309362649917603
142.60400390625 0.309573650360107
142.610000610352 0.310168266296387
142.615005493164 0.310379266738892
142.615997314453 0.31077241897583
142.628997802734 0.310983419418335
142.630004882812 0.311376690864563
142.636993408203 0.311587691307068
142.638000488281 0.311980962753296
142.649002075195 0.312191963195801
142.662002563477 0.312796115875244
142.673004150391 0.313400268554688
142.682998657227 0.313803195953369
142.688995361328 0.314407348632812
142.688995361328 0.314800620079041
142.695999145508 0.315011620521545
142.710006713867 0.315414428710938
142.710006713867 0.315807580947876
142.714996337891 0.316018581390381
142.725006103516 0.316421508789062
142.731002807617 0.316824316978455
142.731002807617 0.317217469215393
142.740005493164 0.317428469657898
142.753005981445 0.318032741546631
142.766006469727 0.319039821624756
142.766006469727 0.319432973861694
142.774993896484 0.319643974304199
142.77799987793 0.320037245750427
142.792007446289 0.320248246192932
142.792007446289 0.320641398429871
142.798004150391 0.320852398872375
142.800994873047 0.321447134017944
142.813003540039 0.321658134460449
142.819000244141 0.322262287139893
142.819000244141 0.322655558586121
142.832000732422 0.322665095329285
142.832000732422 0.323058366775513
142.837005615234 0.323269367218018
142.856994628906 0.324477791786194
142.871994018555 0.325082063674927
142.871994018555 0.325475215911865
142.876007080078 0.325484752655029
142.876007080078 0.325878024101257
142.886001586914 0.326089024543762
142.886001586914 0.32648229598999
142.899002075195 0.326693296432495
142.899993896484 0.327086448669434
142.90299987793 0.327096104621887
142.90299987793 0.327489376068115
142.910003662109 0.32770037651062
142.912002563477 0.328093528747559
142.917999267578 0.328103065490723
142.917999267578 0.328496336936951
142.932998657227 0.328707337379456
142.934005737305 0.329100608825684
142.938995361328 0.329311609268188
142.940994262695 0.32951295375824
142.940994262695 0.329906225204468
142.953994750977 0.329915761947632
142.953994750977 0.33030903339386
142.957000732422 0.330520033836365
142.964004516602 0.331517457962036
142.981994628906 0.331728458404541
142.983993530273 0.331929922103882
142.983993530273 0.33232307434082
142.99299621582 0.332534074783325
142.99299621582 0.332927346229553
143.001998901367 0.333138346672058
143.003005981445 0.333531618118286
143.011001586914 0.333742499351501
143.016006469727 0.333943963050842
143.016006469727 0.33433723449707
143.02099609375 0.334548234939575
143.026992797852 0.334950923919678
143.035003662109 0.335353851318359
143.035995483398 0.335747003555298
143.041000366211 0.335958003997803
143.059997558594 0.336763620376587
143.059997558594 0.337156891822815
143.067993164062 0.33736789226532
143.067993164062 0.337761163711548
143.07600402832 0.337972164154053
143.082000732422 0.338173508644104
143.082000732422 0.338566780090332
143.085006713867 0.338777780532837
143.100006103516 0.33938193321228
143.110000610352 0.340389013290405
143.110000610352 0.340782165527344
143.123992919922 0.340993165969849
143.13200378418 0.341789245605469
143.136001586914 0.341798901557922
143.136001586914 0.342192053794861
143.145004272461 0.342403054237366
143.15299987793 0.342805862426758
143.164001464844 0.344206094741821
143.180999755859 0.344417095184326
143.195007324219 0.345625638961792
143.195007324219 0.346220254898071
143.205001831055 0.346431255340576
143.207000732422 0.347025871276855
143.220993041992 0.34723687171936
143.220993041992 0.34783148765564
143.22900390625 0.348042488098145
143.231002807617 0.348435759544373
143.240997314453 0.348646759986877
143.25 0.349250912666321
143.25 0.349644184112549
143.25700378418 0.349855184555054
143.261001586914 0.350449800491333
143.27799987793 0.350660800933838
143.279006958008 0.350862264633179
143.279006958008 0.351255416870117
143.281997680664 0.351466417312622
143.309997558594 0.35307765007019
143.324005126953 0.354084730148315
143.335998535156 0.3548903465271
143.341995239258 0.355293154716492
143.352996826172 0.356492042541504
143.361999511719 0.356703042984009
143.363006591797 0.357096314430237
143.369995117188 0.357105851173401
143.369995117188 0.357499122619629
143.373992919922 0.357710123062134
143.386001586914 0.357911467552185
143.386001586914 0.358304738998413
143.391998291016 0.358515739440918
143.401992797852 0.359119892120361
143.401992797852 0.359513163566589
143.412002563477 0.359724164009094
143.412994384766 0.360117435455322
143.419006347656 0.360328435897827
143.430999755859 0.360932588577271
143.45100402832 0.362141132354736
143.45100402832 0.362534284591675
143.453994750977 0.36274528503418
143.455001831055 0.363138437271118
143.464996337891 0.363349437713623
143.468994140625 0.364145517349243
143.475997924805 0.364356517791748
143.483001708984 0.36475932598114
143.503997802734 0.365967750549316
143.503997802734 0.366361021995544
143.509002685547 0.366572022438049
143.511001586914 0.366965293884277
143.522003173828 0.367176294326782
143.522994995117 0.367569446563721
143.531997680664 0.367780447006226
143.537994384766 0.368183374404907
143.537994384766 0.368576526641846
143.542999267578 0.368787527084351
143.552993774414 0.368988990783691
143.552993774414 0.36938214302063
143.555999755859 0.369593143463135
143.563003540039 0.370187759399414
143.570999145508 0.370398759841919
143.580001831055 0.371003031730652
143.580001831055 0.37139630317688
143.587005615234 0.371808648109436
143.591995239258 0.372403264045715
143.602996826172 0.372412919998169
143.602996826172 0.372806072235107
143.604995727539 0.373017072677612
143.608001708984 0.373611688613892
143.61799621582 0.373822689056396
143.621994018555 0.374426960945129
143.638000488281 0.375232577323914
143.638000488281 0.375625848770142
143.649002075195 0.376038193702698
143.656005859375 0.37644100189209
143.673004150391 0.377448081970215
143.673004150391 0.378042697906494
143.686004638672 0.378253698348999
143.690002441406 0.37845516204834
143.690002441406 0.378848314285278
143.695999145508 0.379059314727783
143.707992553711 0.379663586616516
143.707992553711 0.380258202552795
143.710006713867 0.3804692029953
143.714004516602 0.38106381893158
143.727005004883 0.381274819374084
143.738998413086 0.382080435752869
143.744995117188 0.382675051689148
143.753005981445 0.382886052131653
143.753005981445 0.383279323577881
143.75700378418 0.383490324020386
143.764007568359 0.384487748146057
143.774993896484 0.384698748588562
143.781997680664 0.385293364524841
143.791000366211 0.385504364967346
143.791000366211 0.385897636413574
143.800994873047 0.38630998134613
143.809997558594 0.386712789535522
143.809997558594 0.38710606098175
143.817001342773 0.387317061424255
143.817001342773 0.387710332870483
143.820007324219 0.387921333312988
143.832992553711 0.388525485992432
143.861999511719 0.390539646148682
143.861999511719 0.39093279838562
143.869995117188 0.391143798828125
143.875 0.391546607017517
143.875 0.391939878463745
143.878997802734 0.391949415206909
143.878997802734 0.392342686653137
143.893005371094 0.392553687095642
143.897994995117 0.392755031585693
143.897994995117 0.393349647521973
143.912002563477 0.393560647964478
143.912994384766 0.393953919410706
143.917007446289 0.39416491985321
143.917999267578 0.394366264343262
143.917999267578 0.39475953578949
143.929000854492 0.394970536231995
143.929992675781 0.395363807678223
143.936996459961 0.395574808120728
143.938003540039 0.395967960357666
143.947998046875 0.39597761631012
143.947998046875 0.396370887756348
143.955993652344 0.396581888198853
143.958999633789 0.396984577178955
143.958999633789 0.397377848625183
143.964996337891 0.397588849067688
143.966995239258 0.397982120513916
143.975006103516 0.398193120956421
143.979995727539 0.398595929145813
143.979995727539 0.398989081382751
143.985000610352 0.399200081825256
143.998992919922 0.399804353713989
144.001007080078 0.400398969650269
144.005996704102 0.400609970092773
144.011001586914 0.400811433792114
144.011001586914 0.401204586029053
144.022003173828 0.401617050170898
144.022003173828 0.402010202407837
144.029998779297 0.402019858360291
144.029998779297 0.402413129806519
144.039001464844 0.402624130249023
144.039001464844 0.403017282485962
144.041000366211 0.403228282928467
144.050003051758 0.404024362564087
144.057998657227 0.404235363006592
144.069000244141 0.404839515686035
144.074996948242 0.405434131622314
144.082992553711 0.405645132064819
144.082992553711 0.406038403511047
144.085998535156 0.406249403953552
144.130996704102 0.409471988677979
144.132995605469 0.410066604614258
144.14599609375 0.410076141357422
144.14599609375 0.41046941280365
144.147994995117 0.410680413246155
144.149993896484 0.410881757736206
144.149993896484 0.411275029182434
144.160995483398 0.411486029624939
144.175003051758 0.412886261940002
144.182998657227 0.413097262382507
144.190994262695 0.413500070571899
144.190994262695 0.413893342018127
144.197998046875 0.414104342460632
144.212005615234 0.415312767028809
144.214004516602 0.415907382965088
144.225997924805 0.416118383407593
144.225997924805 0.416511654853821
144.229995727539 0.416521191596985
144.229995727539 0.416914463043213
144.235992431641 0.417125463485718
144.244995117188 0.418122887611389
144.255004882812 0.418333888053894
144.255996704102 0.418535232543945
144.255996704102 0.418928503990173
144.266998291016 0.419139504432678
144.270004272461 0.419935584068298
144.274993896484 0.419945120811462
144.274993896484 0.42033839225769
144.283996582031 0.420549392700195
144.296005249023 0.421153545379639
144.309997558594 0.422362089157104
144.319000244141 0.422966241836548
144.319000244141 0.423359513282776
144.32600402832 0.423570513725281
144.32600402832 0.423963665962219
144.332992553711 0.424174666404724
144.339996337891 0.424376130104065
144.339996337891 0.424769401550293
144.343994140625 0.424980401992798
144.354995727539 0.425786018371582
144.360992431641 0.425987362861633
144.360992431641 0.426380634307861
144.365005493164 0.426591634750366
144.365005493164 0.426984786987305
144.375 0.42719578742981
144.391998291016 0.428807020187378
144.391998291016 0.429401755332947
144.399002075195 0.429612755775452
144.399002075195 0.43000590801239
144.404998779297 0.430216908454895
144.404998779297 0.430610179901123
144.414001464844 0.430821180343628
144.417999267578 0.431617259979248
144.421997070312 0.431828260421753
144.427993774414 0.432231068611145
144.427993774414 0.432624220848083
144.430999755859 0.432835221290588
144.440002441406 0.43323802947998
144.442001342773 0.433640837669373
144.442001342773 0.434034109115601
144.449996948242 0.434245109558105
144.455993652344 0.435443997383118
144.464996337891 0.435654997825623
144.466003417969 0.436048150062561
144.473999023438 0.436259150505066
144.47900390625 0.436661958694458
144.47900390625 0.437055230140686
144.481002807617 0.437266230583191
144.481994628906 0.437659502029419
144.486999511719 0.437870502471924
144.516006469727 0.440680503845215
144.524002075195 0.44089150428772
144.524002075195 0.441284775733948
144.524993896484 0.441294431686401
144.524993896484 0.44168758392334
144.52799987793 0.441898584365845
144.542999267578 0.443500280380249
144.54899597168 0.443711280822754
144.54899597168 0.444104433059692
144.554000854492 0.444315433502197
144.554992675781 0.444708704948425
144.559997558594 0.44491970539093
144.559997558594 0.445312976837158
144.563995361328 0.445523977279663
144.570007324219 0.446329593658447
144.574996948242 0.447327017784119
144.582000732422 0.447538018226624
144.583999633789 0.448132634162903
144.589996337891 0.448343634605408
144.593994140625 0.4487464427948
144.593994140625 0.449139714241028
144.600997924805 0.449552059173584
144.60400390625 0.449753522872925
144.60400390625 0.450146675109863
144.608001708984 0.450357675552368
144.610992431641 0.450559139251709
144.610992431641 0.450952410697937
144.613998413086 0.451163411140442
144.615005493164 0.45155656337738
144.61799621582 0.451566219329834
144.61799621582 0.451959371566772
144.623001098633 0.452170372009277
144.625 0.452764987945557
144.630004882812 0.45277464389801
144.630004882812 0.453167915344238
144.632995605469 0.453378915786743
144.643005371094 0.454587340354919
144.651000976562 0.455392956733704
144.65299987793 0.455594301223755
144.65299987793 0.455987572669983
144.658004760742 0.456198573112488
144.660003662109 0.456399917602539
144.660003662109 0.456793189048767
144.662994384766 0.457004189491272
144.666000366211 0.457800269126892
144.669006347656 0.457809805870056
144.669006347656 0.458203077316284
144.67399597168 0.458212614059448
144.67399597168 0.458605885505676
144.679000854492 0.458816885948181
144.684005737305 0.459018230438232
144.684005737305 0.459612846374512
144.686004638672 0.459823846817017
144.688995361328 0.460025310516357
144.688995361328 0.460418581962585
144.694000244141 0.46042811870575
144.694000244141 0.461022734642029
144.699005126953 0.461233735084534
144.703994750977 0.461636543273926
144.703994750977 0.462029814720154
144.707992553711 0.462240815162659
144.712997436523 0.46323823928833
144.720001220703 0.463449239730835
144.720001220703 0.463842511177063
144.725006103516 0.464053511619568
144.727996826172 0.464648127555847
144.731002807617 0.464859127998352
144.731002807617 0.46525239944458
144.735000610352 0.465463399887085
144.735992431641 0.465856552124023
144.740005493164 0.465866088867188
144.740005493164 0.466259360313416
144.744995117188 0.466269016265869
144.744995117188 0.466662168502808
144.75 0.466873168945312
144.757995605469 0.467678785324097
144.757995605469 0.468072056770325
144.761001586914 0.468081593513489
144.761001586914 0.468474864959717
144.766006469727 0.468484401702881
144.766006469727 0.468877673149109
144.770004272461 0.469088673591614
144.772003173828 0.469683289527893
144.776000976562 0.469894289970398
144.77799987793 0.470095753669739
144.77799987793 0.470488905906677
144.781997680664 0.470699906349182
144.783004760742 0.47109317779541
144.787002563477 0.471304178237915
144.787994384766 0.471697330474854
144.792007446289 0.471908330917358
144.79899597168 0.472512602806091
144.79899597168 0.472905874252319
144.802993774414 0.473116874694824
144.807006835938 0.473519682884216
144.807006835938 0.473912835121155
144.809005737305 0.47412383556366
144.813003540039 0.474728107452393
144.815002441406 0.475322723388672
144.819000244141 0.475533723831177
144.820007324219 0.475926995277405
144.828002929688 0.47613799571991
144.832000732422 0.47693395614624
144.835998535156 0.477144956588745
144.845001220703 0.477749228477478
144.845001220703 0.478142499923706
144.850997924805 0.478353500366211
144.852996826172 0.478554844856262
144.852996826172 0.47894811630249
144.854995727539 0.478957653045654
144.854995727539 0.479350924491882
144.860000610352 0.479561924934387
144.860992431641 0.479763269424438
144.860992431641 0.480156540870667
144.869995117188 0.480367541313171
144.871002197266 0.480568885803223
144.871002197266 0.480962157249451
144.878005981445 0.481173157691956
144.880996704102 0.481374502182007
144.880996704102 0.481767773628235
144.886001586914 0.48197877407074
144.886993408203 0.482372045516968
144.891998291016 0.482583045959473
144.891998291016 0.482976198196411
144.897003173828 0.483187198638916
144.899993896484 0.483781814575195
144.90299987793 0.4839928150177
144.90299987793 0.484386086463928
144.908004760742 0.484597086906433
144.92399597168 0.486198782920837
144.929000854492 0.486409783363342
144.929992675781 0.486611127853394
144.929992675781 0.487205743789673
144.938003540039 0.487416744232178
144.940002441406 0.487618207931519
144.940002441406 0.488011360168457
144.945999145508 0.488222360610962
144.95100402832 0.488423824310303
144.95100402832 0.488817095756531
144.953994750977 0.489028096199036
144.962005615234 0.48983371257782
144.962005615234 0.490226984024048
144.968994140625 0.490437984466553
144.970001220703 0.490831136703491
144.977996826172 0.491042137145996
144.977996826172 0.491435408592224
144.97900390625 0.491444945335388
144.97900390625 0.491838216781616
144.983001708984 0.492049217224121
144.988998413086 0.492452025413513
144.988998413086 0.492845296859741
144.994003295898 0.493056178092957
144.994003295898 0.493449449539185
144.998992919922 0.493458986282349
144.998992919922 0.493852257728577
145.001998901367 0.494063258171082
145.005004882812 0.494657874107361
145.011001586914 0.494868874549866
145.011001586914 0.495262145996094
145.018005371094 0.495473146438599
145.02099609375 0.496077299118042
145.02099609375 0.49647057056427
145.026992797852 0.496681571006775
145.02799987793 0.497074842453003
145.035995483398 0.497285842895508
145.037994384766 0.497487187385559
145.037994384766 0.497880458831787
145.042999267578 0.497889995574951
145.042999267578 0.498283267021179
145.046997070312 0.498494267463684
145.046997070312 0.498887419700623
145.054000854492 0.499299883842468
145.061996459961 0.500105500221252
145.069000244141 0.501102924346924
145.076995849609 0.501112461090088
145.076995849609 0.501505851745605
145.085998535156 0.50171685218811
145.085998535156 0.502110004425049
145.093994140625 0.502321004867554
145.093994140625 0.502714157104492
145.095993041992 0.502723813056946
145.095993041992 0.503117084503174
145.10400390625 0.503328084945679
145.106002807617 0.503922700881958
145.115997314453 0.504133701324463
145.145004272461 0.505946397781372
145.145004272461 0.506541013717651
145.151992797852 0.506752014160156
145.154006958008 0.507145166397095
145.160003662109 0.507154703140259
145.160003662109 0.507547974586487
145.169998168945 0.507758975028992
145.177001953125 0.508161783218384
145.177001953125 0.508555054664612
145.192993164062 0.508766055107117
145.192993164062 0.509159326553345
145.210006713867 0.50937032699585
145.218002319336 0.509571671485901
145.218002319336 0.509964942932129
145.225997924805 0.510175943374634
145.227005004883 0.510569095611572
145.235000610352 0.510578632354736
145.235000610352 0.510972023010254
145.24299621582 0.511183023452759
145.251007080078 0.511585712432861
145.268005371094 0.512189984321594
145.268005371094 0.512583255767822
145.274002075195 0.512794256210327
145.276000976562 0.513187408447266
145.283996582031 0.513398408889771
145.391006469727 0.517877340316772
145.432006835938 0.518088340759277
145.432006835938 0.518481492996216
145.473007202148 0.518692493438721
145.47900390625 0.519085884094238
145.514007568359 0.519296884536743
145.647994995117 0.521713733673096
145.647994995117 0.522711157798767
145.649002075195 0.522720813751221
145.649002075195 0.523113965988159
145.649993896484 0.523123502731323
145.649993896484 0.523516774177551
145.651992797852 0.523727774620056
145.654998779297 0.524322390556335
145.658996582031 0.52453339099884
145.682998657227 0.52714204788208
145.692993164062 0.527353048324585
145.716995239258 0.529971361160278
145.720993041992 0.530767440795898
145.725997924805 0.530978441238403
145.727005004883 0.531371712684631
145.731994628906 0.531582593917847
145.742004394531 0.532186985015869
145.742004394531 0.532781600952148
145.746994018555 0.532791137695312
145.746994018555 0.533184289932251
145.753005981445 0.533395290374756
145.759002685547 0.533798217773438
145.759002685547 0.534191370010376
145.764007568359 0.534402370452881
145.764999389648 0.534795641899109
145.77099609375 0.534805297851562
145.77099609375 0.535198450088501
145.783996582031 0.535409450531006
145.783996582031 0.535802602767944
145.789993286133 0.536013603210449
145.802993774414 0.537413835525513
145.809005737305 0.537624835968018
145.809997558594 0.538018226623535
145.817993164062 0.538027763366699
145.817993164062 0.538420915603638
145.82600402832 0.538631916046143
145.835006713867 0.539034843444824
145.835006713867 0.539427995681763
145.839996337891 0.539437532424927
145.839996337891 0.539830803871155
145.848007202148 0.54004180431366
145.856002807617 0.540646076202393
145.871994018555 0.541451692581177
145.880004882812 0.541653156280518
145.880004882812 0.542046308517456
145.880996704102 0.54205584526062
145.880996704102 0.542449116706848
145.889999389648 0.542458772659302
145.889999389648 0.54285192489624
145.899993896484 0.543062925338745
145.901000976562 0.543456077575684
145.910003662109 0.543667078018188
145.921997070312 0.544472813606262
145.929992675781 0.545077085494995
145.95100402832 0.545882701873779
145.960998535156 0.546285390853882
145.960998535156 0.54667866230011
145.97200012207 0.546889662742615
145.973007202148 0.547091007232666
145.973007202148 0.547484397888184
145.983001708984 0.547695398330688
145.994003295898 0.548098087310791
145.994003295898 0.54869270324707
146.001007080078 0.548702359199524
146.001007080078 0.549095630645752
146.005004882812 0.549105167388916
146.005004882812 0.549498319625854
146.016998291016 0.549709320068359
146.018997192383 0.5499107837677
146.018997192383 0.550304055213928
146.02799987793 0.550515055656433
146.039993286133 0.551119327545166
146.039993286133 0.551512479782104
146.046997070312 0.551723480224609
146.063003540039 0.552327632904053
146.063003540039 0.552720904350281
146.065002441406 0.552730560302734
146.065002441406 0.553123712539673
146.078002929688 0.553334712982178
146.082000732422 0.553929328918457
146.095993041992 0.554140329360962
146.09700012207 0.55453360080719
146.108993530273 0.554744601249695
146.108993530273 0.555137872695923
146.113006591797 0.555348873138428
146.115997314453 0.555943489074707
146.121994018555 0.555953025817871
146.121994018555 0.556346297264099
146.128005981445 0.556557178497314
146.128005981445 0.556950569152832
146.139999389648 0.557161569595337
146.141006469727 0.557554721832275
146.151000976562 0.55776572227478
146.154998779297 0.557967185974121
146.154998779297 0.55836033821106
146.162002563477 0.558571338653564
146.162994384766 0.558964490890503
146.167999267578 0.558974146842957
146.167999267578 0.559367418289185
146.17399597168 0.559578418731689
146.184997558594 0.560182571411133
146.195999145508 0.560585498809814
146.195999145508 0.560978651046753
146.20100402832 0.560988187789917
146.20100402832 0.561381459236145
146.216995239258 0.561793804168701
146.218002319336 0.562187075614929
146.225006103516 0.562398076057434
146.231994628906 0.562992811203003
146.238998413086 0.563203811645508
146.242004394531 0.563405156135559
146.242004394531 0.563798427581787
146.246994018555 0.564009428024292
146.25700378418 0.564613580703735
146.279998779297 0.566023468971252
146.294998168945 0.567625045776367
146.305999755859 0.567836046218872
146.309005737305 0.568238973617554
146.309005737305 0.568632125854492
146.315994262695 0.568843126296997
146.322006225586 0.56944739818573
146.322006225586 0.569840669631958
146.324996948242 0.570051670074463
146.348999023438 0.571864247322083
146.354995727539 0.572468519210815
146.354995727539 0.572861671447754
146.358001708984 0.573072671890259
146.369003295898 0.574079751968384
146.384002685547 0.57528817653656
146.384002685547 0.575681447982788
146.389007568359 0.575892448425293
146.399002075195 0.576899528503418
146.399002075195 0.577292680740356
146.401992797852 0.577503681182861
146.401992797852 0.5778968334198
146.406997680664 0.578107833862305
146.447006225586 0.582337498664856
146.458999633789 0.583344459533691
146.462997436523 0.584140539169312
146.468002319336 0.584351539611816
146.477996826172 0.584955811500549
146.481002807617 0.58575177192688
146.485992431641 0.585962772369385
146.492004394531 0.586567044258118
146.492004394531 0.586960315704346
146.494003295898 0.58696985244751
146.494003295898 0.587363004684448
146.5 0.587574005126953
146.511001586914 0.588581085205078
146.535003662109 0.590796589851379
146.535003662109 0.591391324996948
146.541000366211 0.591602325439453
146.580001831055 0.595419406890869
146.593994140625 0.595630407333374
146.606002807617 0.596627831459045
146.628005981445 0.59683883190155
146.643005371094 0.597443103790283
146.669998168945 0.598047256469727
146.679992675781 0.598248720169067
146.679992675781 0.598641872406006
146.682998657227 0.598852872848511
146.686996459961 0.599246144294739
146.710006713867 0.599457144737244
146.718994140625 0.599859952926636
146.718994140625 0.600253224372864
146.72900390625 0.600464224815369
146.757995605469 0.601269841194153
146.757995605469 0.601663112640381
146.772994995117 0.601874113082886
146.774002075195 0.602267265319824
146.796997070312 0.602478265762329
146.796997070312 0.602871417999268
146.800994873047 0.603082418441772
146.815994262695 0.603485345840454
146.828994750977 0.603888154029846
146.863998413086 0.605096578598022
146.884002685547 0.605700731277466
146.994995117188 0.609124660491943
147.031005859375 0.610131740570068
147.031005859375 0.610525012016296
147.054992675781 0.610937356948853
147.067993164062 0.611340284347534
147.067993164062 0.611733436584473
147.078002929688 0.611944437026978
147.083999633789 0.612337589263916
147.104995727539 0.612548589706421
147.104995727539 0.612941980361938
147.123001098633 0.613354325294495
147.125 0.613747596740723
147.145004272461 0.613958597183228
147.145004272461 0.614351749420166
147.167007446289 0.614562749862671
147.167007446289 0.614955902099609
147.184005737305 0.615368366241455
147.188995361328 0.615569829940796
147.188995361328 0.615962982177734
147.210006713867 0.616173982620239
147.210006713867 0.616567254066467
147.22200012207 0.616778254508972
147.231002807617 0.616979598999023
147.231002807617 0.617372870445251
147.251007080078 0.617583870887756
147.251998901367 0.617977142333984
147.259994506836 0.618188142776489
147.272994995117 0.618590831756592
147.292007446289 0.618993759155273
147.294006347656 0.619195222854614
147.294006347656 0.619588375091553
147.311004638672 0.619799375534058
147.330993652344 0.62020218372345
147.337005615234 0.620604991912842
147.337005615234 0.62099814414978
147.348999023438 0.621209144592285
147.378005981445 0.621813416481018
147.378997802734 0.622206687927246
147.397003173828 0.622417688369751
147.414001464844 0.623021841049194
147.414993286133 0.623415112495422
147.432998657227 0.623626112937927
147.434005737305 0.624019384384155
147.449996948242 0.62423038482666
147.45100402832 0.624623537063599
147.458999633789 0.624834537506104
147.483993530273 0.625640153884888
147.501007080078 0.626244425773621
147.501007080078 0.626637697219849
147.52099609375 0.626848697662354
147.522003173828 0.627241849899292
147.533004760742 0.627452850341797
147.544998168945 0.627855658531189
147.557998657227 0.628450393676758
147.565002441406 0.628459930419922
147.565002441406 0.62885308265686
147.585006713867 0.629265546798706
147.611999511719 0.63066577911377
147.628005981445 0.630876779556274
147.634002685547 0.631279587745667
147.682006835938 0.633092284202576
147.708999633789 0.633495092391968
147.708999633789 0.633888244628906
147.716995239258 0.634099245071411
147.735000610352 0.634895324707031
147.748001098633 0.635106325149536
147.748001098633 0.635499596595764
147.753997802734 0.635710597038269
147.794998168945 0.637120485305786
147.798004150391 0.637513637542725
147.815994262695 0.637724637985229
147.820999145508 0.63792610168457
147.820999145508 0.638319253921509
147.832992553711 0.638530254364014
147.843994140625 0.639326333999634
147.858001708984 0.639537334442139
147.878005981445 0.640342950820923
147.878005981445 0.640937566757202
147.895004272461 0.641148567199707
147.932998657227 0.643153071403503
147.947998046875 0.643364071846008
147.949996948242 0.643757343292236
147.960998535156 0.643968343734741
147.962005615234 0.64436149597168
147.970993041992 0.644572496414185
147.970993041992 0.644965767860413
147.979995727539 0.645176768302917
147.998992919922 0.64578104019165
148.024993896484 0.647382736206055
148.041000366211 0.64759373664856
148.044006347656 0.648188352584839
148.054000854492 0.648399353027344
148.130996704102 0.65221643447876
148.139007568359 0.652427434921265
148.154998779297 0.653031587600708
148.164993286133 0.65363597869873
148.190002441406 0.654642939567566
148.190994262695 0.655036211013794
148.201995849609 0.655247211456299
148.203002929688 0.655640363693237
148.210998535156 0.655851364135742
148.227996826172 0.656455516815186
148.238998413086 0.657453060150146
148.251007080078 0.657664060592651
148.268005371094 0.658268213272095
148.270004272461 0.658661484718323
148.276000976562 0.658671140670776
148.276000976562 0.659064292907715
148.292007446289 0.65927529335022
148.302993774414 0.659879565238953
148.313003540039 0.660483837127686
148.326995849609 0.661279797554016
148.337997436523 0.661490797996521
148.339996337891 0.661884069442749
148.348999023438 0.662095069885254
148.348999023438 0.662488222122192
148.363998413086 0.662900686264038
148.375 0.663504838943481
148.447998046875 0.667322039604187
148.462005615234 0.667533040046692
148.468002319336 0.667935848236084
148.475997924805 0.668338656425476
148.477005004883 0.668731927871704
148.483001708984 0.668741464614868
148.483001708984 0.669134736061096
148.498992919922 0.669345736503601
148.514007568359 0.670352697372437
148.514007568359 0.670745968818665
148.522003173828 0.670956969261169
148.537994384766 0.671561241149902
148.546997070312 0.671963930130005
148.552001953125 0.672568321228027
148.554000854492 0.672961473464966
148.565002441406 0.673172473907471
148.587005615234 0.674179553985596
148.587005615234 0.674572706222534
148.587997436523 0.674582242965698
148.587997436523 0.674975514411926
148.595993041992 0.675186514854431
148.625 0.676596403121948
148.626007080078 0.676989555358887
148.660995483398 0.677200555801392
148.660995483398 0.67759382724762
148.673004150391 0.677804827690125
148.716995239258 0.679406523704529
148.735992431641 0.679617524147034
148.748992919922 0.680212140083313
148.77099609375 0.680423140525818
148.774002075195 0.680816411972046
148.791000366211 0.681027412414551
148.794998168945 0.681420564651489
148.811996459961 0.681631565093994
148.899002075195 0.683645725250244
148.899002075195 0.684240341186523
148.923004150391 0.684451341629028
148.92399597168 0.684844493865967
148.936004638672 0.685055494308472
148.962005615234 0.685659766197205
148.973007202148 0.686264038085938
148.998992919922 0.686868190765381
149 0.687261343002319
149.018997192383 0.687472343444824
149.048004150391 0.688479423522949
149.061996459961 0.688882350921631
149.065002441406 0.689275503158569
149.085006713867 0.689486503601074
149.087997436523 0.690081119537354
149.108993530273 0.690292119979858
149.113998413086 0.690886735916138
149.130004882812 0.691097736358643
149.151992797852 0.692095279693604
149.158996582031 0.692306280136108
149.184997558594 0.692910432815552
149.186996459961 0.693111896514893
149.186996459961 0.695451974868774
149.192993164062 0.695461630821228
149.192993164062 0.695854902267456
149.205993652344 0.696065902709961
149.205993652344 0.696459054946899
149.216003417969 0.696670055389404
149.231994628906 0.697475671768188
149.231994628906 0.697888135910034
149.24299621582 0.69830048084259
149.292999267578 0.699508905410767
149.313995361328 0.699710369110107
149.313995361328 0.700103521347046
149.328994750977 0.7001131772995
149.328994750977 0.700506448745728
149.350006103516 0.700717449188232
149.350006103516 0.701110601425171
149.365005493164 0.701321601867676
149.384994506836 0.701724410057068
149.384994506836 0.702117681503296
149.399993896484 0.70212721824646
149.399993896484 0.702520489692688
149.419998168945 0.702731490135193
149.421005249023 0.703124761581421
149.434997558594 0.703335762023926
149.455993652344 0.703939914703369
149.490997314453 0.704745531082153
149.492004394531 0.705138802528381
149.505996704102 0.705349802970886
149.529998779297 0.70615541934967
149.563003540039 0.706961035728455
149.57600402832 0.707363843917847
149.598007202148 0.70796799659729
149.64599609375 0.709569692611694
149.664993286133 0.709780693054199
149.671997070312 0.710375308990479
149.684997558594 0.710586309432983
149.699996948242 0.710989236831665
149.710998535156 0.711583852767944
149.72200012207 0.711794853210449
149.723007202148 0.712188005447388
149.735000610352 0.712197661399841
149.735000610352 0.712590932846069
149.748001098633 0.712801933288574
149.77099609375 0.713607549667358
149.772994995117 0.714000701904297
149.785003662109 0.714211702346802
149.843002319336 0.716417551040649
149.852996826172 0.716628551483154
149.858993530273 0.717223167419434
149.878005981445 0.717434167861938
149.886993408203 0.718230247497559
149.908996582031 0.718441247940063
149.927993774414 0.719438791275024
149.940002441406 0.719649791717529
149.947006225586 0.719851136207581
149.947006225586 0.720244407653809
149.955993652344 0.720455408096313
149.966003417969 0.720858216285706
149.981994628906 0.721261024475098
149.981994628906 0.721654176712036
149.990997314453 0.721865177154541
149.992004394531 0.722258448600769
150.007995605469 0.722469449043274
150.016006469727 0.722670793533325
150.016006469727 0.723064064979553
150.02099609375 0.723275065422058
150.031997680664 0.723869800567627
150.041000366211 0.724080801010132
150.054992675781 0.724684953689575
150.054992675781 0.725078105926514
150.065994262695 0.725289106369019
150.085006713867 0.725893378257751
150.091003417969 0.726497650146484
150.102996826172 0.726900339126587
150.102996826172 0.728904962539673
150.10400390625 0.728914499282837
150.10400390625 0.730516195297241
150.104995727539 0.730525732040405
150.104995727539 0.731321811676025
150.106002807617 0.731331348419189
150.106002807617 0.731724619865417
150.106994628906 0.731734275817871
150.106994628906 0.73212742805481
150.108001708984 0.732136964797974
150.108001708984 0.732530236244202
150.110000610352 0.732741236686707
150.110000610352 0.733335971832275
150.110992431641 0.733345508575439
150.110992431641 0.733940124511719
150.111999511719 0.733949661254883
150.111999511719 0.734544277191162
150.113006591797 0.734553933143616
150.113006591797 0.735148549079895
150.113998413086 0.735158205032349
150.113998413086 0.735752820968628
150.115005493164 0.735762357711792
150.115005493164 0.73615562915802
150.115997314453 0.736165165901184
150.115997314453 0.736558437347412
150.117004394531 0.736567974090576
150.117004394531 0.737162590026855
150.11799621582 0.737172245979309
150.11799621582 0.737565517425537
150.119003295898 0.737575054168701
150.119003295898 0.73816967010498
150.121002197266 0.738380670547485
150.121002197266 0.738773822784424
150.123001098633 0.738984823226929
150.123001098633 0.739378213882446
150.123992919922 0.73938775062561
150.123992919922 0.739780902862549
150.125 0.739790558815002
150.125 0.74018383026123
150.126007080078 0.740193367004395
150.126007080078 0.740586519241333
150.126998901367 0.740596175193787
150.126998901367 0.740989446640015
150.128997802734 0.74120044708252
150.130004882812 0.741401791572571
150.130004882812 0.741795063018799
150.130996704102 0.741804599761963
150.130996704102 0.742197751998901
150.132995605469 0.742408752441406
150.132995605469 0.742802143096924
150.134994506836 0.743013143539429
150.136001586914 0.74321448802948
150.136001586914 0.743809103965759
150.138000488281 0.744020104408264
150.139007568359 0.744221448898315
150.139007568359 0.744614720344543
150.139999389648 0.744624376296997
150.139999389648 0.745017528533936
150.143005371094 0.74522852897644
150.145004272461 0.745631337165833
150.145004272461 0.746024608612061
150.147003173828 0.746235609054565
150.147003173828 0.746628761291504
150.149002075195 0.746638417243958
150.149002075195 0.747031688690186
150.15299987793 0.74724268913269
150.15299987793 0.748038649559021
150.154998779297 0.748249650001526
150.154998779297 0.748642921447754
150.156005859375 0.748652458190918
150.156005859375 0.749045729637146
150.158996582031 0.749256730079651
150.160003662109 0.749458074569702
150.160003662109 0.750052690505981
150.162002563477 0.750062346458435
150.162002563477 0.750455617904663
150.164001464844 0.750465154647827
150.164001464844 0.750858306884766
150.166000366211 0.751069307327271
150.166000366211 0.751462578773499
150.167007446289 0.751472234725952
150.167007446289 0.751865386962891
150.169006347656 0.752076387405396
150.173004150391 0.75288200378418
150.173004150391 0.753275275230408
150.175003051758 0.753284931182861
150.175003051758 0.7536780834198
150.177001953125 0.753687620162964
150.177001953125 0.754080891609192
150.179992675781 0.754291892051697
150.179992675781 0.754886627197266
150.182006835938 0.75489616394043
150.182006835938 0.755490779876709
150.184005737305 0.755500316619873
150.184005737305 0.755893588066101
150.186996459961 0.756104588508606
150.186996459961 0.756497859954834
150.188995361328 0.756708860397339
150.188995361328 0.757102012634277
150.190994262695 0.757111549377441
150.190994262695 0.757504820823669
150.194000244141 0.757715821266174
150.194000244141 0.758310556411743
150.197006225586 0.758521556854248
150.199005126953 0.758722901344299
150.199005126953 0.760525941848755
150.199996948242 0.760535478591919
150.199996948242 0.762540102005005
150.20100402832 0.762549638748169
150.20100402832 0.763949871063232
150.201995849609 0.763959407806396
150.201995849609 0.764554142951965
150.203002929688 0.764563798904419
150.203002929688 0.764956951141357
150.203994750977 0.764966487884521
150.203994750977 0.765964031219482
150.205993652344 0.766175031661987
150.205993652344 0.767172336578369
150.207000732422 0.767181992530823
150.207000732422 0.767776727676392
150.207992553711 0.767786264419556
150.207992553711 0.768380880355835
150.208999633789 0.768390417098999
150.208999633789 0.769186496734619
150.210006713867 0.769196033477783
150.210006713867 0.769589304924011
150.210998535156 0.769598960876465
150.210998535156 0.770193576812744
150.212005615234 0.770203113555908
150.212005615234 0.770797729492188
150.212997436523 0.770807385444641
150.212997436523 0.77140200138092
150.214004516602 0.771411657333374
150.214004516602 0.772207617759705
150.214996337891 0.772217273712158
150.214996337891 0.772610425949097
150.216003417969 0.772619962692261
150.216003417969 0.77321457862854
150.216995239258 0.773224234580994
150.216995239258 0.773818969726562
150.218002319336 0.773828506469727
150.218002319336 0.774221658706665
150.218994140625 0.774231314659119
150.218994140625 0.774624586105347
150.220001220703 0.774634122848511
150.220001220703 0.77522873878479
150.220993041992 0.775238275527954
150.220993041992 0.775631546974182
150.22200012207 0.775641202926636
150.22200012207 0.776235818862915
150.223007202148 0.776245355606079
150.223007202148 0.776839971542358
150.223999023438 0.776849508285522
150.223999023438 0.77724289894104
150.225006103516 0.777252435684204
150.225006103516 0.777645587921143
150.225997924805 0.777655243873596
150.225997924805 0.778451204299927
150.227005004883 0.77846086025238
150.227005004883 0.778854131698608
150.227996826172 0.778863668441772
150.227996826172 0.779458284378052
150.22900390625 0.779467821121216
150.22900390625 0.779861211776733
150.229995727539 0.779870748519897
150.229995727539 0.780263900756836
150.231002807617 0.78027355670929
150.231002807617 0.780666828155518
150.231994628906 0.780676364898682
150.231994628906 0.78106951713562
150.233001708984 0.781079173088074
150.233001708984 0.781472444534302
150.233993530273 0.781481981277466
150.233993530273 0.782278060913086
150.235992431641 0.782489061355591
150.235992431641 0.782882213592529
150.236999511719 0.782891750335693
150.236999511719 0.783486485481262
150.238998413086 0.783697485923767
150.240005493164 0.783898830413818
150.240005493164 0.784292101860046
150.240997314453 0.7843017578125
150.240997314453 0.784694910049438
150.24299621582 0.784905910491943
150.24299621582 0.785500526428223
150.244995117188 0.785711526870728
150.244995117188 0.786104798316956
150.246002197266 0.78611433506012
150.246002197266 0.786507606506348
150.246994018555 0.786517143249512
150.246994018555 0.78691041469574
150.248001098633 0.786920070648193
150.248001098633 0.787313222885132
150.248992919922 0.787322759628296
150.248992919922 0.788118839263916
150.251007080078 0.78812837600708
150.251007080078 0.788722991943359
150.251998901367 0.788732647895813
150.251998901367 0.789125919342041
150.253997802734 0.789336919784546
150.255996704102 0.789739727973938
150.255996704102 0.790132999420166
150.25700378418 0.79014253616333
150.25700378418 0.790535688400269
150.259002685547 0.790746688842773
150.259002685547 0.791139960289001
150.259994506836 0.791149616241455
150.259994506836 0.791542768478394
150.261001586914 0.791552305221558
150.261001586914 0.791945576667786
150.263000488281 0.791955232620239
150.263000488281 0.792952656745911
150.264999389648 0.792962312698364
150.264999389648 0.793355464935303
150.266006469727 0.793365001678467
150.266006469727 0.793959617614746
150.266998291016 0.7939692735672
150.266998291016 0.794362545013428
150.268997192383 0.794573545455933
150.268997192383 0.795168161392212
150.270004272461 0.795177698135376
150.270004272461 0.795772314071655
150.272003173828 0.795781970024109
150.272003173828 0.796577930450439
150.274993896484 0.796788930892944
150.274993896484 0.797182202339172
150.276000976562 0.797191858291626
150.276000976562 0.797585010528564
150.276992797852 0.797594547271729
150.276992797852 0.798189163208008
150.279006958008 0.798400163650513
150.279006958008 0.79879355430603
150.279998779297 0.798803091049194
150.279998779297 0.799196243286133
150.281997680664 0.799205899238586
150.281997680664 0.799800515174866
150.283004760742 0.799810171127319
150.283004760742 0.800203323364258
150.283996582031 0.800212860107422
150.283996582031 0.80060613155365
150.285995483398 0.800817131996155
150.285995483398 0.801210403442383
150.287994384766 0.801421403884888
150.287994384766 0.802016019821167
150.289001464844 0.802025556564331
150.289001464844 0.802418828010559
150.289993286133 0.802428483963013
150.289993286133 0.802821636199951
150.291000366211 0.802831172943115
150.291000366211 0.803425788879395
150.294006347656 0.803636789321899
150.294006347656 0.804030060768127
150.294998168945 0.804039716720581
150.294998168945 0.80443286895752
150.296005249023 0.804442405700684
150.296005249023 0.804835796356201
150.296997070312 0.804845333099365
150.296997070312 0.805238485336304
150.29899597168 0.805449485778809
150.29899597168 0.806044101715088
150.302001953125 0.806255102157593
150.302001953125 0.806648373603821
150.304000854492 0.806859374046326
150.304000854492 0.807655334472656
150.305999755859 0.80766499042511
150.305999755859 0.808058261871338
150.307006835938 0.808067798614502
150.307006835938 0.80846107006073
150.309005737305 0.808470726013184
150.309005737305 0.809266686439514
150.311004638672 0.809276342391968
150.311004638672 0.809870958328247
150.313995361328 0.810081958770752
150.313995361328 0.810676574707031
150.315994262695 0.810887575149536
150.317001342773 0.811088919639587
150.317001342773 0.811482191085815
150.319000244141 0.81169319152832
150.319000244141 0.8122878074646
150.320999145508 0.812498807907104
150.320999145508 0.812891960144043
150.322998046875 0.813102960586548
150.322998046875 0.813496232032776
150.324005126953 0.813505887985229
150.324005126953 0.813899040222168
150.32600402832 0.814110040664673
150.326995849609 0.814311504364014
150.326995849609 0.814704656600952
150.328994750977 0.814915657043457
150.328994750977 0.815510272979736
150.330993652344 0.815721273422241
150.330993652344 0.816315889358521
150.332000732422 0.816325545310974
150.332000732422 0.816718816757202
150.333999633789 0.816728353500366
150.333999633789 0.817121505737305
150.335006713867 0.817131161689758
150.335006713867 0.817524433135986
150.337005615234 0.817735433578491
150.337997436523 0.817936897277832
150.337997436523 0.818531513214111
150.339996337891 0.818541049957275
150.339996337891 0.819135665893555
150.343002319336 0.81934666633606
150.343002319336 0.819739818572998
150.345001220703 0.819950819015503
150.345001220703 0.820344090461731
150.345993041992 0.820353746414185
150.345993041992 0.820746898651123
150.348007202148 0.820957899093628
150.348999023438 0.821159362792969
150.348999023438 0.821552515029907
150.350006103516 0.821562170982361
150.350006103516 0.821955442428589
150.352005004883 0.821964979171753
150.352005004883 0.822358131408691
150.352996826172 0.822367787361145
150.352996826172 0.822761058807373
150.35400390625 0.822770595550537
150.35400390625 0.823163747787476
150.356002807617 0.823173403739929
150.356002807617 0.823566675186157
150.358001708984 0.823777675628662
150.358001708984 0.824170827865601
150.358993530273 0.824180483818054
150.358993530273 0.824775099754333
150.360992431641 0.824784755706787
150.360992431641 0.825177907943726
150.361999511719 0.82518744468689
150.361999511719 0.825580716133118
150.363998413086 0.825590372085571
150.363998413086 0.82598352432251
150.365997314453 0.825993061065674
150.365997314453 0.826789140701294
150.36799621582 0.827000141143799
150.369003295898 0.82720160484314
150.369003295898 0.827594757080078
150.369995117188 0.827604413032532
150.369995117188 0.828199028968811
150.371994018555 0.828208684921265
150.371994018555 0.828601837158203
150.373001098633 0.828611373901367
150.373001098633 0.829004645347595
150.375 0.8292156457901
150.376007080078 0.829416990280151
150.376007080078 0.829810380935669
150.378005981445 0.830021262168884
150.378997802734 0.830222725868225
150.378997802734 0.830817341804504
150.380004882812 0.830826997756958
150.380004882812 0.831220149993896
150.38200378418 0.831229686737061
150.38200378418 0.831622958183289
150.382995605469 0.831632614135742
150.382995605469 0.832025766372681
150.384994506836 0.832236766815186
150.386001586914 0.832438230514526
150.386001586914 0.832831382751465
150.386993408203 0.832840919494629
150.386993408203 0.833636999130249
150.388000488281 0.833646655082703
150.388000488281 0.834039926528931
150.389007568359 0.834049463272095
150.389007568359 0.834442615509033
150.391006469727 0.834653615951538
150.391998291016 0.834855079650879
150.391998291016 0.835248231887817
150.393005371094 0.835257887840271
150.393005371094 0.835651159286499
150.395004272461 0.835862159729004
150.395004272461 0.836255311965942
150.39599609375 0.836264848709106
150.39599609375 0.836658239364624
150.397994995117 0.836869239807129
150.399993896484 0.837271928787231
150.399993896484 0.837665200233459
150.401992797852 0.837876200675964
150.401992797852 0.838470816612244
150.404006958008 0.838480472564697
150.404006958008 0.838873624801636
150.406005859375 0.839084625244141
150.406005859375 0.839477896690369
150.406997680664 0.839487552642822
150.406997680664 0.840283513069153
150.410003662109 0.840494513511658
150.410003662109 0.840887784957886
150.410995483398 0.84089732170105
150.410995483398 0.841290473937988
150.412994384766 0.841300129890442
150.412994384766 0.84169340133667
150.414001464844 0.841702938079834
150.414001464844 0.842499017715454
150.417007446289 0.842710018157959
150.417007446289 0.843103170394897
150.417999267578 0.843112826347351
150.417999267578 0.843506097793579
150.419998168945 0.843717098236084
150.419998168945 0.844110250473022
150.421005249023 0.844119787216187
150.421005249023 0.844513058662415
150.421997070312 0.844522714614868
150.421997070312 0.844915866851807
150.423004150391 0.844925403594971
150.423004150391 0.845318675041199
150.425003051758 0.845529675483704
150.425994873047 0.845731139183044
150.425994873047 0.846325755119324
150.427001953125 0.846335411071777
150.427001953125 0.846728563308716
150.427993774414 0.84673810005188
150.427993774414 0.847131371498108
150.429992675781 0.847141027450562
150.429992675781 0.8475341796875
150.432998657227 0.847745180130005
150.434005737305 0.847946643829346
150.434005737305 0.848541259765625
150.436004638672 0.84875226020813
150.436004638672 0.849145412445068
150.436996459961 0.849155068397522
150.436996459961 0.84954833984375
150.438995361328 0.849557876586914
150.438995361328 0.849951028823853
150.440002441406 0.849960684776306
150.440002441406 0.850555300712585
150.440994262695 0.850564956665039
150.440994262695 0.850958108901978
150.442993164062 0.851169109344482
150.442993164062 0.851562261581421
150.444000244141 0.851571917533875
150.444000244141 0.851965188980103
150.445007324219 0.851974725723267
150.445007324219 0.852367997169495
150.447998046875 0.852578997612
150.447998046875 0.85337495803833
150.449996948242 0.853585958480835
150.45100402832 0.853787422180176
150.45100402832 0.854180574417114
150.451995849609 0.854190230369568
150.451995849609 0.854583501815796
150.453002929688 0.85459303855896
150.453002929688 0.855187654495239
150.455001831055 0.855398654937744
150.455993652344 0.855600118637085
150.455993652344 0.855993270874023
150.457000732422 0.856002926826477
150.457000732422 0.856396198272705
150.458999633789 0.85660719871521
150.460998535156 0.856808543205261
150.460998535156 0.857403159141541
150.462005615234 0.857412815093994
150.462005615234 0.858208894729614
150.464996337891 0.858419895172119
150.464996337891 0.858813047409058
150.466995239258 0.859024047851562
150.466995239258 0.859417200088501
150.468994140625 0.859628200531006
150.470001220703 0.859829664230347
150.470001220703 0.860424280166626
150.47200012207 0.86043381690979
150.47200012207 0.860827088356018
150.473999023438 0.861038088798523
150.473999023438 0.861632823944092
150.475006103516 0.861642360687256
150.475006103516 0.862035512924194
150.477996826172 0.862246513366699
150.477996826172 0.862841129302979
150.479995727539 0.863052129745483
150.479995727539 0.863445401191711
150.481994628906 0.863656401634216
150.481994628906 0.864251136779785
150.483001708984 0.864260673522949
150.483001708984 0.864653825759888
150.483993530273 0.864663481712341
150.483993530273 0.865056753158569
150.485992431641 0.865267753601074
150.486999511719 0.865469098091125
150.486999511719 0.865862369537354
150.488006591797 0.865871906280518
150.488006591797 0.866466522216797
150.490005493164 0.866677522659302
150.490997314453 0.866878986358643
150.490997314453 0.867272138595581
150.49299621582 0.867483139038086
150.494995117188 0.867684602737427
150.494995117188 0.868279218673706
150.498001098633 0.868490219116211
150.498001098633 0.86908483505249
150.501998901367 0.869295835494995
150.501998901367 0.869890451431274
150.503005981445 0.869899988174438
150.503005981445 0.870293259620667
150.503997802734 0.87030291557312
150.503997802734 0.870696067810059
150.505996704102 0.870907068252563
150.507995605469 0.871309995651245
150.507995605469 0.871703147888184
150.509002685547 0.871712684631348
150.509002685547 0.872307300567627
150.511993408203 0.872518301010132
150.513000488281 0.872719764709473
150.513000488281 0.873112916946411
150.514999389648 0.873323917388916
150.514999389648 0.873717308044434
150.516998291016 0.873928308486938
150.516998291016 0.874522924423218
150.518997192383 0.874733924865723
150.520004272461 0.874935269355774
150.520004272461 0.875529885292053
150.522003173828 0.875539541244507
150.522003173828 0.875932693481445
150.524002075195 0.87614369392395
150.524002075195 0.876536846160889
150.524993896484 0.876546502113342
150.524993896484 0.87693977355957
150.526992797852 0.877150774002075
150.531997680664 0.8781578540802
150.531997680664 0.878551006317139
150.535995483398 0.878762006759644
150.535995483398 0.879558086395264
150.539993286133 0.879769086837769
150.544998168945 0.880776166915894
150.544998168945 0.881169319152832
150.54899597168 0.881380319595337
150.54899597168 0.881773471832275
150.550003051758 0.881783127784729
150.550003051758 0.882176399230957
150.552001953125 0.882185935974121
150.552001953125 0.88257908821106
150.554000854492 0.882588744163513
150.554000854492 0.883183479309082
150.557998657227 0.883394479751587
150.559005737305 0.883595824241638
150.559005737305 0.883989095687866
150.563995361328 0.884200096130371
150.563995361328 0.884996056556702
150.567993164062 0.885207056999207
150.569000244141 0.885408401489258
150.569000244141 0.885801672935486
150.572998046875 0.886012673377991
150.572998046875 0.886405944824219
150.576995849609 0.886616945266724
150.578002929688 0.886818408966064
150.578002929688 0.887211561203003
150.580993652344 0.887422561645508
150.583999633789 0.8878253698349
150.583999633789 0.888419985771179
150.587997436523 0.888630986213684
150.589004516602 0.888832330703735
150.589004516602 0.889225721359253
150.593002319336 0.889436721801758
150.59700012207 0.890232682228088
150.602005004883 0.890443682670593
150.610000610352 0.891047954559326
150.610000610352 0.891441106796265
150.613006591797 0.89165210723877
150.613006591797 0.892045259475708
150.615997314453 0.892256259918213
150.615997314453 0.89264965057373
150.619003295898 0.892860651016235
150.697998046875 0.900705814361572
150.703002929688 0.900916814804077
150.703994750977 0.901310086250305
150.712997436523 0.90152108669281
150.716995239258 0.902125358581543
150.718002319336 0.902518510818481
150.72900390625 0.902729511260986
150.72900390625 0.903122782707214
150.735000610352 0.903132438659668
150.735000610352 0.903525590896606
150.740997314453 0.903535127639771
150.740997314453 0.903928399085999
150.746002197266 0.904139399528503
150.748001098633 0.904340744018555
150.748001098633 0.904734134674072
150.753997802734 0.904945015907288
150.761993408203 0.905750751495361
150.768005371094 0.906153440475464
150.774002075195 0.906949520111084
150.779998779297 0.906959056854248
150.779998779297 0.907553672790527
150.785995483398 0.907764673233032
150.787002563477 0.90815806388855
150.792999267578 0.908369064331055
150.79899597168 0.908973217010498
150.804992675781 0.90937602519989
150.811996459961 0.909980297088623
150.811996459961 0.910373449325562
150.817993164062 0.910584449768066
150.824005126953 0.91118860244751
150.835006713867 0.911792993545532
150.837997436523 0.911994338035583
150.837997436523 0.912387609481812
150.843994140625 0.912598609924316
150.85400390625 0.913595914840698
150.860992431641 0.913806915283203
150.869995117188 0.914411306381226
150.869995117188 0.914804458618164
150.873001098633 0.915015459060669
150.880996704102 0.915619611740112
150.884002685547 0.916214227676392
150.891006469727 0.916425228118896
150.919006347656 0.919235467910767
150.925994873047 0.919446468353271
150.927001953125 0.91983962059021
150.932006835938 0.919849157333374
150.932006835938 0.920242428779602
150.938003540039 0.920252084732056
150.938003540039 0.920645236968994
150.945007324219 0.92105770111084
150.968994140625 0.922870397567749
150.97200012207 0.9230717420578
150.97200012207 0.923465013504028
150.97900390625 0.923676013946533
150.990005493164 0.924280166625977
151.005004882812 0.92568039894104
151.009002685547 0.925891399383545
151.029998779297 0.927502751350403
151.031997680664 0.928097367286682
151.037994384766 0.928308367729187
151.039001464844 0.928701639175415
151.046005249023 0.92891263961792
151.046997070312 0.929305791854858
151.052001953125 0.929516792297363
151.059005737305 0.929919600486755
151.059005737305 0.930312871932983
151.065002441406 0.930523872375488
151.065994262695 0.930725336074829
151.065994262695 0.931118488311768
151.072998046875 0.931128025054932
151.072998046875 0.93152129650116
151.080993652344 0.931933641433716
151.091003417969 0.932931184768677
151.095001220703 0.932940721511841
151.095001220703 0.933333992958069
151.100006103516 0.933544993400574
151.11799621582 0.934954881668091
151.126007080078 0.935559034347534
151.126998901367 0.935952186584473
151.132995605469 0.936163187026978
151.132995605469 0.936556577682495
151.139999389648 0.936767578125
151.141006469727 0.937160730361938
151.147994995117 0.937371730804443
151.147994995117 0.937764883041382
151.156005859375 0.937975883483887
151.158996582031 0.938177347183228
151.158996582031 0.938570499420166
151.167007446289 0.938781499862671
151.171005249023 0.938982963562012
151.171005249023 0.93937623500824
151.177993774414 0.939587235450745
151.180999755859 0.940181851387024
151.186996459961 0.940392851829529
151.188003540039 0.940786123275757
151.192993164062 0.940997123718262
151.195007324219 0.941591739654541
151.199996948242 0.941802740097046
151.216003417969 0.94340443611145
151.22200012207 0.943615436553955
151.22200012207 0.944008588790894
151.227005004883 0.944219589233398
151.246994018555 0.946224093437195
151.253997802734 0.9464350938797
151.255996704102 0.947029709815979
151.261001586914 0.947240710258484
151.266998291016 0.947844982147217
151.272994995117 0.94844913482666
151.27799987793 0.948650598526001
151.27799987793 0.949043750762939
151.283996582031 0.949254751205444
151.283996582031 0.949648022651672
151.289001464844 0.949859023094177
151.289993286133 0.950060367584229
151.289993286133 0.950453639030457
151.296997070312 0.950664639472961
151.296997070312 0.951057910919189
151.304992675781 0.951268911361694
151.313995361328 0.952074527740479
151.315994262695 0.952275991439819
151.315994262695 0.952669143676758
151.322006225586 0.952880144119263
151.330993652344 0.953685760498047
151.339004516602 0.95428991317749
151.348007202148 0.955296993255615
151.348007202148 0.955690264701843
151.35400390625 0.955901265144348
151.354995727539 0.956294536590576
151.360000610352 0.956505537033081
151.373001098633 0.957512497901917
151.373001098633 0.957905769348145
151.378005981445 0.957915306091309
151.378005981445 0.958308577537537
151.380996704102 0.958519577980042
151.417007446289 0.962346315383911
151.42399597168 0.962950468063354
151.425003051758 0.963343739509583
151.429992675781 0.963554739952087
151.442001342773 0.964763164520264
151.442001342773 0.965156435966492
151.449005126953 0.965367436408997
151.449996948242 0.965568780899048
151.449996948242 0.965962052345276
151.455001831055 0.966173052787781
151.457992553711 0.966374397277832
151.457992553711 0.96676766872406
151.466003417969 0.966978669166565
151.470001220703 0.967976093292236
151.473999023438 0.96798574924469
151.473999023438 0.968379020690918
151.477005004883 0.968590021133423
151.485000610352 0.969194173812866
151.485000610352 0.969587326049805
151.488006591797 0.96979832649231
151.49299621582 0.970201253890991
151.49299621582 0.97059440612793
151.498001098633 0.970805406570435
151.498992919922 0.971006870269775
151.498992919922 0.971400022506714
151.505004882812 0.971611022949219
151.505004882812 0.972004294395447
151.511001586914 0.972215294837952
151.511993408203 0.972416639328003
151.511993408203 0.972809910774231
151.518005371094 0.973020911216736
151.518005371094 0.973414182662964
151.52099609375 0.973625183105469
151.526000976562 0.974229335784912
151.52799987793 0.974430799484253
151.52799987793 0.974823951721191
151.531005859375 0.975034952163696
151.537002563477 0.975236415863037
151.537002563477 0.975831031799316
151.542007446289 0.976042032241821
151.546005249023 0.976838111877441
151.54899597168 0.977049112319946
151.554992675781 0.97785472869873
151.557006835938 0.97844934463501
151.561996459961 0.978660345077515
151.561996459961 0.979053497314453
151.565002441406 0.979264497756958
151.574005126953 0.980070233345032
151.574005126953 0.98046350479126
151.580001831055 0.980674505233765
151.582992553711 0.981470465660095
151.587005615234 0.9816814661026
151.587997436523 0.982074737548828
151.591003417969 0.982084274291992
151.591003417969 0.982477426528931
151.59700012207 0.982688426971436
151.600006103516 0.983091354370117
151.600006103516 0.983484506607056
151.60400390625 0.983695507049561
151.606002807617 0.983896970748901
151.606002807617 0.98429012298584
151.608993530273 0.984299778938293
151.608993530273 0.984693050384521
151.611999511719 0.984702587127686
151.611999511719 0.985095739364624
151.617004394531 0.985306739807129
151.61799621582 0.98550820350647
151.61799621582 0.985901355743408
151.623001098633 0.986112356185913
151.628997802734 0.987311363220215
151.63200378418 0.98752236366272
151.634994506836 0.987723708152771
151.634994506836 0.988116979598999
151.638000488281 0.988327980041504
151.643005371094 0.988730669021606
151.643005371094 0.989124059677124
151.647003173828 0.989334940910339
151.65299987793 0.990533828735352
151.658004760742 0.990744829177856
151.658996582031 0.991137981414795
151.662002563477 0.991147637367249
151.662002563477 0.991540908813477
151.664993286133 0.991751909255981
151.667999267578 0.992154598236084
151.667999267578 0.992547988891602
151.671005249023 0.992758989334106
151.684997558594 0.994370222091675
151.714996337891 0.997381687164307
151.723007202148 0.997592687606812
151.723999023438 0.99798583984375
151.729995727539 0.998196840286255
151.733001708984 0.998791575431824
151.738998413086 0.999002575874329
151.751007080078 1


==> fig/simulationresultsECDF-static2.tsv <==
107.891998291016 9.5367431640625e-06
107.945999145508 0.00140988826751709
108.091003417969 0.00162088871002197
108.137001037598 0.00281965732574463
111.766998291016 0.00282931327819824
111.766998291016 0.00342392921447754
111.767997741699 0.00343358516693115
111.767997741699 0.00382673740386963
111.768997192383 0.00383639335632324
111.768997192383 0.00422954559326172
111.771003723145 0.0044405460357666
111.773002624512 0.00484335422515869
111.773002624512 0.00523662567138672
111.775001525879 0.00524616241455078
111.775001525879 0.00563943386077881
111.77799987793 0.00585043430328369
111.779998779297 0.00605177879333496
111.779998779297 0.00644505023956299
111.782997131348 0.00645458698272705
111.782997131348 0.00684785842895508
111.787002563477 0.00705885887145996
111.790000915527 0.00726032257080078
111.790000915527 0.00765347480773926
111.799003601074 0.00786447525024414
111.822998046875 0.00906336307525635
111.842002868652 0.00927436351776123
111.872001647949 0.0104827880859375
111.88200378418 0.0110870599746704
111.898002624512 0.0120844841003418
111.914001464844 0.0122954845428467
112 0.0142999887466431
112.022003173828 0.0143095254898071
112.022003173828 0.0147027969360352
112.032997131348 0.0147123336791992
112.032997131348 0.0151056051254272
112.044998168945 0.0151151418685913
112.044998168945 0.0155084133148193
112.056999206543 0.0157194137573242
112.068000793457 0.015920877456665
112.068000793457 0.0163140296936035
112.081001281738 0.0165250301361084
112.093002319336 0.0167264938354492
112.093002319336 0.0171196460723877
112.119003295898 0.0173306465148926
112.208999633789 0.0189323425292969
113.111000061035 0.0191433429718018
113.21199798584 0.020342230796814
114.042999267578 0.0205532312393188
114.196998596191 0.0255788564682007
114.210998535156 0.0257898569107056
114.218002319336 0.026183009147644
115.174003601074 0.0263940095901489
115.355003356934 0.027803897857666
115.498001098633 0.0300097465515137
115.557998657227 0.0302207469940186
115.61799621582 0.0310263633728027
115.677001953125 0.0318320989608765
115.736000061035 0.0326377153396606
115.755996704102 0.0330405235290527
115.828002929688 0.0348532199859619
115.84400177002 0.0354573726654053
115.852996826172 0.0362534523010254
115.861999511719 0.0364644527435303
115.874000549316 0.0376633405685425
115.88200378418 0.0378742218017578
115.88200378418 0.0382674932479858
115.893997192383 0.0384784936904907
115.901000976562 0.0390827655792236
115.901000976562 0.0394759178161621
115.908996582031 0.039686918258667
115.930000305176 0.0410968065261841
115.930000305176 0.0414900779724121
115.934997558594 0.041701078414917
115.944000244141 0.0424970388412476
115.952003479004 0.0427080392837524
115.955001831055 0.0433026552200317
115.958999633789 0.0435136556625366
115.970001220703 0.0439164638519287
115.970001220703 0.0443097352981567
115.976997375488 0.0445207357406616
115.987998962402 0.0455278158187866
116.035003662109 0.0487407445907593
116.045997619629 0.0489517450332642
116.074996948242 0.0507547855377197
116.082000732422 0.0509657859802246
116.111000061035 0.0527688264846802
116.328002929688 0.0527784824371338
116.328002929688 0.0531716346740723
116.330001831055 0.0533826351165771
116.332000732422 0.0537855625152588
116.332000732422 0.0541787147521973
116.334999084473 0.0543897151947021
116.338996887207 0.0551857948303223
116.345001220703 0.0553967952728271
116.352996826172 0.0563942193984985
118.977996826172 0.0564037561416626
118.977996826172 0.0567970275878906
118.978996276855 0.0568066835403442
118.978996276855 0.0576026439666748
119.037002563477 0.0584179162979126
119.037002563477 0.0588110685348511
120.801002502441 0.0588207244873047
120.801002502441 0.0698885917663574
120.824996948242 0.0700995922088623
120.865997314453 0.0708955526351929
120.906997680664 0.0711065530776978
120.957000732422 0.0717108249664307
121.525001525879 0.0773406028747559
121.601997375488 0.0775516033172607
122.24299621582 0.0827786922454834
122.317001342773 0.0829896926879883
122.318000793457 0.0833828449249268
122.389999389648 0.0835938453674316
122.462997436523 0.0841981172561646
122.714996337891 0.0858093500137329
122.857002258301 0.0868164300918579
122.998001098633 0.0878233909606934
123.138999938965 0.0888304710388184
123.253997802734 0.0896360874176025
123.407997131348 0.0906431674957275
123.407997131348 0.130310893058777
123.44100189209 0.130521893501282
123.480003356934 0.130924701690674
123.480003356934 0.131317973136902
123.486999511719 0.131528973579407
123.523002624512 0.131931781768799
123.525001525879 0.132526397705078
123.567001342773 0.132737398147583
123.568000793457 0.133130669593811
123.601997375488 0.133341670036316
123.611999511719 0.133744478225708
123.656997680664 0.134348630905151
123.660003662109 0.134741902351379
123.684997558594 0.134952902793884
123.703002929688 0.135557174682617
123.749000549316 0.136161327362061
123.796997070312 0.136966943740845
123.942001342773 0.139585256576538
123.944999694824 0.139978528022766
123.98999786377 0.140189528465271
123.990997314453 0.140582799911499
124.036003112793 0.140793800354004
124.041999816895 0.141388416290283
124.065002441406 0.141599416732788
124.093002319336 0.142203569412231
124.127998352051 0.142606377601624
124.178001403809 0.143411993980408
124.198997497559 0.1438148021698
124.236999511719 0.144419074058533
124.332000732422 0.145819306373596
124.366996765137 0.146030306816101
124.378997802734 0.146423578262329
124.416000366211 0.146634578704834
124.420997619629 0.147027730941772
124.464996337891 0.147238731384277
124.466003417969 0.147632002830505
124.490997314453 0.14784300327301
124.490997314453 0.148236274719238
124.524002075195 0.148245811462402
124.524002075195 0.14863908290863
124.574996948242 0.148850083351135
124.603996276855 0.150048971176147
124.638999938965 0.150259971618652
124.733001708984 0.15166974067688
124.821998596191 0.152676820755005
124.825996398926 0.153069972991943
124.858001708984 0.153280973434448
124.894996643066 0.153885245323181
124.936996459961 0.154288053512573
124.949996948242 0.154882669448853
124.987998962402 0.155093669891357
125.000999450684 0.15549647808075
125.004997253418 0.155889749526978
125.060997009277 0.156100749969482
125.060997009277 0.156493902206421
125.125 0.157309174537659
125.189002990723 0.158316254615784
125.244003295898 0.158920407295227
125.252998352051 0.159313678741455
125.305000305176 0.15952467918396
125.318000793457 0.159927487373352
125.366996765137 0.160330295562744
125.371002197266 0.160723567008972
125.407997131348 0.160934567451477
125.453002929688 0.16153872013092
125.527000427246 0.162939071655273
125.569000244141 0.163150072097778
125.58699798584 0.16355288028717
125.624000549316 0.163955688476562
125.648002624512 0.164358496665955
125.714996337891 0.165164113044739
125.772003173828 0.165768384933472
125.775001525879 0.16616153717041
125.821998596191 0.166372537612915
125.926002502441 0.167974233627319
125.960998535156 0.168185234069824
125.960998535156 0.168578386306763
125.981002807617 0.168789386749268
126.102996826172 0.170400738716125
126.153999328613 0.171004891395569
126.178001403809 0.171599626541138
126.220001220703 0.171810626983643
126.222999572754 0.172203779220581
126.276000976562 0.172414779663086
126.291999816895 0.173019051551819
126.377998352051 0.174419283866882
126.443000793457 0.174630284309387
126.450996398926 0.175033092498779
126.486999511719 0.175829172134399
126.523002624512 0.176040172576904
126.578002929688 0.176644325256348
126.59700012207 0.17704713344574
126.623001098633 0.177641749382019
126.669998168945 0.177852749824524
126.675003051758 0.178246021270752
126.708000183105 0.178457021713257
126.758003234863 0.17906129360199
126.766998291016 0.179655909538269
126.807998657227 0.179866909980774
126.832000732422 0.180068254470825
126.832000732422 0.180461525917053
126.902000427246 0.180672526359558
126.90299987793 0.181065797805786
126.920997619629 0.181276798248291
126.994003295898 0.182475566864014
127.044998168945 0.182686567306519
127.044998168945 0.183079838752747
127.073997497559 0.183290839195251
127.11799621582 0.183885455131531
127.154998779297 0.183894991874695
127.154998779297 0.184288263320923
127.180000305176 0.184499263763428
127.236999511719 0.185496687889099
127.263000488281 0.185707688331604
127.33699798584 0.186311960220337
127.33699798584 0.186705112457275
127.374000549316 0.18691611289978
127.414001464844 0.187318921089172
127.416999816895 0.1877121925354
127.486000061035 0.187923192977905
127.487998962402 0.188316464424133
127.521003723145 0.188527464866638
127.522003173828 0.188920617103577
127.560997009277 0.189131617546082
127.628997802734 0.190330505371094
127.657997131348 0.190340042114258
127.657997131348 0.190733313560486
127.681999206543 0.190944314002991
127.744003295898 0.191749930381775
127.879997253418 0.19355297088623
127.91300201416 0.193763971328735
127.917999267578 0.194157242774963
127.949996948242 0.194368243217468
128.093994140625 0.196372747421265
128.147003173828 0.19658374786377
128.149002075195 0.196976900100708
128.182998657227 0.197187900543213
128.238006591797 0.197792172431946
128.272994995117 0.198386788368225
128.309005737305 0.19859778881073
128.348007202148 0.199192404747009
128.363006591797 0.199202060699463
128.363006591797 0.199595212936401
128.391006469727 0.199806213378906
128.401992797852 0.200199484825134
128.453994750977 0.200410485267639
128.458999633789 0.200803756713867
128.483001708984 0.201014757156372
128.496994018555 0.201407909393311
128.544998168945 0.201618909835815
128.544998168945 0.202012181282043
128.563003540039 0.202223181724548
128.630004882812 0.20262598991394
128.643005371094 0.203230142593384
128.64599609375 0.203623414039612
128.723007202148 0.203834414482117
128.740005493164 0.204630494117737
128.776000976562 0.204841494560242
128.839996337891 0.205445647239685
128.957000732422 0.207047343254089
129.016998291016 0.207258343696594
129.020004272461 0.207651615142822
129.037994384766 0.207862615585327
129.110000610352 0.208466768264771
129.111999511719 0.208860039710999
129.141998291016 0.209071040153503
129.298004150391 0.211085081100464
129.335006713867 0.211881160736084
129.386001586914 0.212092161178589
129.389007568359 0.212485313415527
129.399993896484 0.212696313858032
129.419998168945 0.213291049003601
129.481994628906 0.213502049446106
129.52799987793 0.214700818061829
129.578002929688 0.214911818504333
129.604995727539 0.215314626693726
129.630004882812 0.216110706329346
129.671997070312 0.216321706771851
129.699005126953 0.216724514961243
129.733001708984 0.217127323150635
129.764007568359 0.217731595039368
129.845993041992 0.218738555908203
129.876007080078 0.219342827796936
129.925003051758 0.219947099685669
129.964004516602 0.220551252365112
130.013000488281 0.221548795700073
130.044006347656 0.221759796142578
130.052001953125 0.222152948379517
130.093994140625 0.222363948822021
130.09700012207 0.22275722026825
130.149002075195 0.222968220710754
130.149993896484 0.223361372947693
130.180999755859 0.223572373390198
130.225006103516 0.224176645278931
130.261993408203 0.224780797958374
130.350997924805 0.225787878036499
130.393997192383 0.226392149925232
130.432006835938 0.226996302604675
130.585006713867 0.229010462760925
130.645004272461 0.229614615440369
130.649002075195 0.230007886886597
130.699996948242 0.230218887329102
130.774002075195 0.231619119644165
130.805999755859 0.23183012008667
130.807006835938 0.232223391532898
130.837997436523 0.232434391975403
130.884994506836 0.233038544654846
130.912002563477 0.233642816543579
130.966003417969 0.234448432922363
130.994995117188 0.235043048858643
131.016998291016 0.235254049301147
131.026000976562 0.235647320747375
131.057006835938 0.23585832118988
131.126998901367 0.237268090248108
131.173004150391 0.238265633583069
131.214004516602 0.238476634025574
131.22200012207 0.238879442214966
131.233993530273 0.239272594451904
131.276992797852 0.239483594894409
131.294006347656 0.240279674530029
131.343002319336 0.240490674972534
131.365997314453 0.241286754608154
131.391998291016 0.241296291351318
131.391998291016 0.241890907287598
131.393997192383 0.242101907730103
131.419006347656 0.244509220123291
131.42399597168 0.244720220565796
131.427001953125 0.245314836502075
131.434005737305 0.24552583694458
131.440994262695 0.245928645133972
131.481994628906 0.247933149337769
131.496994018555 0.248144149780273
131.52099609375 0.248748421669006
131.52099609375 0.249141573905945
131.533004760742 0.24935257434845
131.552001953125 0.249554038047791
131.552001953125 0.249966382980347
131.565002441406 0.250177383422852
131.569000244141 0.250378847122192
131.569000244141 0.252920389175415
131.572998046875 0.252930045127869
131.572998046875 0.253524661064148
131.589004516602 0.253735661506653
131.593994140625 0.254531621932983
131.613998413086 0.254742622375488
131.639007568359 0.255548238754272
131.641006469727 0.2559415102005
131.649993896484 0.256152510643005
131.649993896484 0.256545782089233
131.658996582031 0.256756782531738
131.673004150391 0.257552862167358
131.697998046875 0.257763862609863
131.699005126953 0.258157014846802
131.707992553711 0.258166551589966
131.707992553711 0.258559823036194
131.710006713867 0.258770823478699
131.710006713867 0.259164094924927
131.710998535156 0.259173631668091
131.710998535156 0.259566903114319
131.714004516602 0.259777903556824
131.720001220703 0.260382056236267
131.738998413086 0.262185215950012
131.746002197266 0.262396216392517
131.75 0.263192176818848
131.751998901367 0.263201832771301
131.751998901367 0.263595104217529
131.759994506836 0.263806104660034
131.761993408203 0.264400720596313
131.770004272461 0.264611721038818
131.787994384766 0.266011953353882
131.800994873047 0.266222953796387
131.807006835938 0.266424298286438
131.807006835938 0.266817569732666
131.811996459961 0.267028570175171
131.811996459961 0.267421722412109
131.822006225586 0.267632722854614
131.826995849609 0.267834186553955
131.826995849609 0.268227458000183
131.843002319336 0.268438458442688
131.863006591797 0.269646883010864
131.878997802734 0.270452499389648
131.897994995117 0.271056652069092
131.917999267578 0.271660923957825
131.925994873047 0.272063732147217
131.925994873047 0.272457003593445
131.936996459961 0.272869348526001
131.940994262695 0.273665428161621
131.957000732422 0.273876428604126
131.960006713867 0.274077892303467
131.960006713867 0.274471044540405
131.981994628906 0.27468204498291
131.983993530273 0.275276660919189
131.992004394531 0.275487661361694
132.020004272461 0.276887893676758
132.031997680664 0.277098894119263
132.031997680664 0.277693629264832
132.044006347656 0.277904629707336
132.059997558594 0.278911590576172
132.072006225586 0.279314517974854
132.085006713867 0.279918670654297
132.149993896484 0.282738447189331
132.169998168945 0.283946871757507
132.199005126953 0.284551024436951
132.20100402832 0.28514564037323
132.223007202148 0.285356640815735
132.229995727539 0.285960912704468
132.235000610352 0.286958336830139
132.261993408203 0.287169337272644
132.263000488281 0.287562608718872
132.268005371094 0.287773609161377
132.272003173828 0.287974953651428
132.272003173828 0.288368225097656
132.296005249023 0.288579225540161
132.296005249023 0.2889723777771
132.305999755859 0.289183378219604
132.313995361328 0.290180921554565
132.328994750977 0.29039192199707
132.328994750977 0.290785074234009
132.337005615234 0.290996074676514
132.356994628906 0.291398882865906
132.363998413086 0.291801691055298
132.363998413086 0.292194962501526
132.38200378418 0.292405962944031
132.39599609375 0.292808771133423
132.39599609375 0.293202042579651
132.399993896484 0.293413043022156
132.410003662109 0.293815851211548
132.414993286133 0.294209003448486
132.434997558594 0.294420003890991
132.434997558594 0.294813275337219
132.444000244141 0.295024275779724
132.447998046875 0.295417547225952
132.462997436523 0.295628547668457
132.483001708984 0.2962327003479
132.488998413086 0.297028779983521
132.503997802734 0.297239780426025
132.550994873047 0.299244284629822
132.563995361328 0.299253821372986
132.563995361328 0.299647092819214
132.569000244141 0.299858093261719
132.589996337891 0.300462245941162
132.593994140625 0.301258325576782
132.621002197266 0.301469326019287
132.63200378418 0.30207347869873
132.647994995117 0.302476406097412
132.660995483398 0.303272366523743
132.673004150391 0.303483366966248
132.67399597168 0.303684830665588
132.67399597168 0.304078102111816
132.695007324219 0.304289102554321
132.712005615234 0.305286407470703
132.72200012207 0.305497407913208
132.75 0.30590033531189
132.75 0.306293487548828
132.759002685547 0.306504487991333
132.759994506836 0.306897759437561
132.770004272461 0.307108759880066
132.776992797852 0.307511568069458
132.802993774414 0.308115720748901
132.802993774414 0.308508992195129
132.820007324219 0.308719992637634
132.858001708984 0.310724496841431
132.878997802734 0.310935497283936
132.90299987793 0.31174111366272
132.90299987793 0.312335729598999
132.919998168945 0.312748193740845
132.929992675781 0.312949538230896
132.929992675781 0.313342809677124
132.936996459961 0.313553810119629
132.938003540039 0.313946962356567
132.951995849609 0.314157962799072
132.953994750977 0.314752578735352
132.964004516602 0.314963579177856
132.983993530273 0.31576931476593
133.003997802734 0.316373467445374
133.005004882812 0.316766738891602
133.014999389648 0.316776275634766
133.014999389648 0.317169547080994
133.022003173828 0.317380547523499
133.031005859375 0.317783355712891
133.031005859375 0.31837797164917
133.039001464844 0.318588972091675
133.070999145508 0.320593476295471
133.080993652344 0.320804476737976
133.080993652344 0.321197748184204
133.085998535156 0.321408748626709
133.110000610352 0.322818517684937
133.130004882812 0.323825597763062
133.130996704102 0.32421886920929
133.139007568359 0.324429750442505
133.180999755859 0.326645374298096
133.180999755859 0.327038526535034
133.186996459961 0.327249526977539
133.201995849609 0.327853798866272
133.201995849609 0.32824695110321
133.212997436523 0.328457951545715
133.246994018555 0.330865263938904
133.261993408203 0.330874919891357
133.261993408203 0.331268072128296
133.268005371094 0.33127772808075
133.268005371094 0.331670880317688
133.270004272461 0.331680536270142
133.270004272461 0.33207368850708
133.279006958008 0.332284688949585
133.287002563477 0.332687616348267
133.287002563477 0.333080768585205
133.294998168945 0.33329176902771
133.322998046875 0.333896040916443
133.324005126953 0.334097385406494
133.324005126953 0.334490656852722
133.328002929688 0.334701657295227
133.341995239258 0.335507273674011
133.343002319336 0.335900545120239
133.360000610352 0.336111545562744
133.376007080078 0.336514234542847
133.388000488281 0.337521314620972
133.389007568359 0.3379145860672
133.397003173828 0.338125586509705
133.429000854492 0.338729858398438
133.429000854492 0.339123010635376
133.440002441406 0.339334011077881
133.440002441406 0.339727163314819
133.445999145508 0.339938163757324
133.492004394531 0.341750860214233
133.503997802734 0.342153787612915
133.535003662109 0.34375536441803
133.546997070312 0.343966364860535
133.550994873047 0.344359636306763
133.565002441406 0.344570636749268
133.572006225586 0.345165252685547
133.582992553711 0.345376253128052
133.582992553711 0.34576940536499
133.598007202148 0.345980405807495
133.649993896484 0.347985029220581
133.660995483398 0.348196029663086
133.666000366211 0.348397374153137
133.666000366211 0.348790645599365
133.675994873047 0.34900164604187
133.677993774414 0.349202990531921
133.677993774414 0.349596261978149
133.692001342773 0.349807262420654
133.718002319336 0.350411415100098
133.718994140625 0.350804686546326
133.735000610352 0.351015686988831
133.738006591797 0.35161030292511
133.744003295898 0.351821303367615
133.759002685547 0.352224111557007
133.759002685547 0.352617383003235
133.768997192383 0.35282838344574
133.798004150391 0.353835344314575
133.804992675781 0.354429960250854
133.813003540039 0.354640960693359
133.820007324219 0.355235576629639
133.833999633789 0.355446577072144
133.848007202148 0.355849504470825
133.852996826172 0.356453657150269
133.876007080078 0.357259273529053
133.891998291016 0.357460737228394
133.891998291016 0.357853889465332
133.897003173828 0.358064889907837
133.908996582031 0.35866916179657
133.910995483398 0.359062433242798
133.92399597168 0.359273433685303
133.95100402832 0.360472202301025
133.966995239258 0.36068320274353
133.99299621582 0.362284898757935
134.011001586914 0.362495899200439
134.011993408203 0.362889170646667
134.026992797852 0.363100171089172
134.046997070312 0.365104675292969
134.070007324219 0.365315675735474
134.076995849609 0.366111636161804
134.087005615234 0.366121292114258
134.087005615234 0.366514444351196
134.093002319336 0.366725444793701
134.093994140625 0.367118716239929
134.11799621582 0.367329716682434
134.134002685547 0.368729948997498
134.149002075195 0.368940949440002
134.149002075195 0.36933422088623
134.166000366211 0.369545221328735
134.166000366211 0.369938373565674
134.182006835938 0.370149374008179
134.190994262695 0.37055230140686
134.208999633789 0.371357917785645
134.210006713867 0.371751070022583
134.214996337891 0.371962070465088
134.268005371094 0.374369382858276
134.300994873047 0.374580383300781
134.311004638672 0.375184655189514
134.311004638672 0.375577807426453
134.322998046875 0.375788807868958
134.322998046875 0.376182079315186
134.341995239258 0.37639307975769
134.343994140625 0.376786231994629
134.360000610352 0.376997232437134
134.391006469727 0.378407120704651
134.397003173828 0.378608584403992
134.397003173828 0.37900185585022
134.417007446289 0.379212856292725
134.440002441406 0.380018472671509
134.440002441406 0.380411624908447
134.455001831055 0.380622625350952
134.462997436523 0.381217241287231
134.475006103516 0.381428241729736
134.483001708984 0.381831049919128
134.516006469727 0.382636785507202
134.516006469727 0.383029937744141
134.524993896484 0.383240938186646
134.541000366211 0.384037017822266
134.557006835938 0.384248018264771
134.557998657227 0.384641170501709
134.57600402832 0.384852170944214
134.578002929688 0.385245442390442
134.598999023438 0.385456442832947
134.600006103516 0.385657787322998
134.600006103516 0.386051058769226
134.608993530273 0.386262059211731
134.623001098633 0.386866331100464
134.641998291016 0.387269139289856
134.641998291016 0.387662291526794
134.656005859375 0.387873291969299
134.664001464844 0.388477563858032
134.684005737305 0.389273643493652
134.707000732422 0.389484643936157
134.708999633789 0.389685988426208
134.708999633789 0.390079259872437
134.720001220703 0.390290260314941
134.738006591797 0.391287684440613
134.757995605469 0.391498684883118
134.766006469727 0.392102956771851
134.77799987793 0.392707109451294
134.779998779297 0.393100380897522
134.802001953125 0.393311381340027
134.807998657227 0.393714189529419
134.809005737305 0.394107341766357
134.815994262695 0.394318342208862
134.82600402832 0.394721150398254
134.850006103516 0.395526885986328
134.860992431641 0.396131038665771
134.901000976562 0.397943735122681
134.92399597168 0.398749351501465
134.942993164062 0.399554967880249
134.953002929688 0.400159239768982
134.958999633789 0.400360584259033
134.958999633789 0.400753855705261
134.968002319336 0.400964856147766
134.981994628906 0.401569128036499
135.009994506836 0.402374744415283
135.022003173828 0.402978897094727
135.022003173828 0.403573513031006
135.026992797852 0.403583168983459
135.026992797852 0.403976440429688
135.042999267578 0.404187440872192
135.061996459961 0.404791593551636
135.076995849609 0.405395746231079
135.076995849609 0.405789017677307
135.083999633789 0.406000018119812
135.106994628906 0.406805634498596
135.106994628906 0.407198905944824
135.141006469727 0.407812714576721
135.141006469727 0.408205986022949
135.145004272461 0.408416986465454
135.154006958008 0.408819675445557
135.164993286133 0.409817218780518
135.180999755859 0.410028219223022
135.192001342773 0.410431027412415
135.207000732422 0.411629915237427
135.227005004883 0.411840915679932
135.261993408203 0.4134521484375
135.268005371094 0.414056301116943
135.27099609375 0.414449572563171
135.298004150391 0.414660573005676
135.313995361328 0.415657997131348
135.328994750977 0.415868997573853
135.332992553711 0.416665077209473
135.348999023438 0.416876077651978
135.348999023438 0.417269229888916
135.35400390625 0.417480230331421
135.35400390625 0.417873501777649
135.375 0.418084502220154
135.376007080078 0.418477773666382
135.395004272461 0.418688774108887
135.39599609375 0.418890118598938
135.39599609375 0.419283390045166
135.401992797852 0.419494390487671
135.414001464844 0.419897198677063
135.414993286133 0.420290470123291
135.434997558594 0.420501470565796
135.445999145508 0.420904159545898
135.462005615234 0.421709895133972
135.462005615234 0.422103047370911
135.464004516602 0.422112703323364
135.464004516602 0.422505855560303
135.477005004883 0.422716856002808
135.501998901367 0.423321127891541
135.509002685547 0.423723936080933
135.529006958008 0.424126744270325
135.529006958008 0.424721360206604
135.537002563477 0.424932360649109
135.539993286133 0.42513382434845
135.539993286133 0.425526976585388
135.563003540039 0.425737977027893
135.583999633789 0.426735401153564
135.598007202148 0.426946401596069
135.602996826172 0.42714786529541
135.602996826172 0.427541136741638
135.604995727539 0.427550673484802
135.604995727539 0.42794394493103
135.626998901367 0.428154945373535
135.649002075195 0.428759098052979
135.649993896484 0.429152369499207
135.658996582031 0.429363369941711
135.660995483398 0.429756641387939
135.671005249023 0.429967641830444
135.791000366211 0.43500280380249
135.802993774414 0.435606956481934
135.820007324219 0.436201572418213
135.833999633789 0.436412572860718
135.833999633789 0.436805844306946
135.843002319336 0.437016844749451
135.848999023438 0.437419652938843
135.863998413086 0.437621116638184
135.863998413086 0.438014268875122
135.878997802734 0.438225269317627
135.88200378418 0.438618540763855
135.895004272461 0.43882954120636
135.906005859375 0.439232349395752
135.925003051758 0.440239429473877
135.994995117188 0.443250894546509
136.014007568359 0.443260550498962
136.014007568359 0.443653702735901
136.026992797852 0.444066166877747
136.026992797852 0.444459319114685
136.037002563477 0.44467031955719
136.052001953125 0.445073127746582
136.059997558594 0.445476055145264
136.063003540039 0.446272015571594
136.074996948242 0.446483016014099
136.098007202148 0.447087287902832
136.102996826172 0.447681903839111
136.117004394531 0.447892904281616
136.147003173828 0.449494600296021
136.160003662109 0.449705600738525
136.186996459961 0.45051121711731
136.192001342773 0.450712561607361
136.192001342773 0.451105833053589
136.203994750977 0.451518297195435
136.227005004883 0.452122449874878
136.246994018555 0.452928066253662
136.261993408203 0.453925609588623
136.27799987793 0.454136490821838
136.287994384766 0.454337954521179
136.287994384766 0.454731225967407
136.296997070312 0.454942226409912
136.309005737305 0.455344915390015
136.309005737305 0.455738186836243
136.313003540039 0.455949187278748
136.335006713867 0.456754803657532
136.363998413086 0.457560539245605
136.378005981445 0.459171772003174
136.434997558594 0.460984468460083
136.436004638672 0.461377620697021
136.440994262695 0.461588621139526
136.442001342773 0.461981892585754
136.449005126953 0.462192893028259
136.490997314453 0.463401317596436
136.5 0.463804125785828
136.503997802734 0.464600086212158
136.513000488281 0.464811086654663
136.514999389648 0.465204358100891
136.537002563477 0.465415358543396
136.550994873047 0.465818166732788
136.555999755859 0.466422438621521
136.567001342773 0.466623783111572
136.567001342773 0.4670170545578
136.570999145508 0.467026710510254
136.570999145508 0.467419862747192
136.582992553711 0.467429399490356
136.582992553711 0.467822670936584
136.598999023438 0.468033671379089
136.61799621582 0.468839287757874
136.632995605469 0.469443559646606
136.636001586914 0.470038175582886
136.643997192383 0.470249176025391
136.705001831055 0.472464680671692
136.707000732422 0.47285795211792
136.716003417969 0.473068952560425
136.72200012207 0.473663568496704
136.738006591797 0.473874568939209
136.748992919922 0.474277257919312
136.759994506836 0.474680185317993
136.781997680664 0.475677609443665
136.800994873047 0.475888609886169
136.815002441406 0.4766845703125
136.830001831055 0.476895570755005
136.832000732422 0.477490305900574
136.841003417969 0.477701306343079
136.841995239258 0.478094458580017
136.876007080078 0.478305459022522
136.886001586914 0.479111075401306
136.89599609375 0.479312539100647
136.89599609375 0.479705810546875
136.912994384766 0.47991681098938
136.940002441406 0.480520963668823
136.940002441406 0.480914235115051
136.949996948242 0.481125235557556
136.960998535156 0.481528043746948
136.960998535156 0.481921195983887
136.977005004883 0.482333660125732
136.977996826172 0.482726812362671
137.003997802734 0.482937812805176
137.013000488281 0.483542084693909
137.026992797852 0.483944892883301
137.031005859375 0.484146356582642
137.031005859375 0.48453950881958
137.042007446289 0.484549164772034
137.042007446289 0.484942317008972
137.065994262695 0.485153317451477
137.067993164062 0.485546588897705
137.07600402832 0.48575758934021
137.091995239258 0.486563205718994
137.095001220703 0.486956477165222
137.115997314453 0.487167477607727
137.126998901367 0.487963438034058
137.136993408203 0.487973093986511
137.136993408203 0.488366365432739
137.14599609375 0.488577365875244
137.158004760742 0.488778710365295
137.158004760742 0.489171981811523
137.171005249023 0.489382982254028
137.188995361328 0.489785671234131
137.190002441406 0.490178942680359
137.199996948242 0.490389943122864
137.203002929688 0.490783214569092
137.223007202148 0.490994215011597
137.223999023438 0.491195559501648
137.223999023438 0.491588830947876
137.242004394531 0.491799831390381
137.263000488281 0.492605447769165
137.263000488281 0.492998719215393
137.283996582031 0.493209719657898
137.294006347656 0.49361252784729
137.294006347656 0.494005680084229
137.313003540039 0.494216680526733
137.315002441406 0.494609951972961
137.32600402832 0.494820952415466
137.328994750977 0.495415568351746
137.345001220703 0.49562656879425
137.345993041992 0.496019840240479
137.356002807617 0.496230840682983
137.378005981445 0.496633648872375
137.378997802734 0.496834993362427
137.378997802734 0.497228264808655
137.389999389648 0.49743926525116
137.401992797852 0.49823522567749
137.414993286133 0.498446226119995
137.419006347656 0.498839497566223
137.432998657227 0.499050498008728
137.444000244141 0.499251842498779
137.444000244141 0.499645113945007
137.453002929688 0.499856114387512
137.453994750977 0.50024938583374
137.462997436523 0.500460386276245
137.485000610352 0.501064538955688
137.509994506836 0.502071619033813
137.531005859375 0.502877235412598
137.535003662109 0.503270506858826
137.550003051758 0.503481507301331
137.554000854492 0.503874778747559
137.565994262695 0.504085779190063
137.582000732422 0.504488468170166
137.582000732422 0.504881739616394
137.587005615234 0.505092740058899
137.615005493164 0.505898356437683
137.641006469727 0.506704092025757
137.654998779297 0.507902860641479
137.677001953125 0.508113861083984
137.677001953125 0.508507013320923
137.680999755859 0.508718013763428
137.699996948242 0.509120941162109
137.707000732422 0.509523630142212
137.716003417969 0.510319709777832
137.731002807617 0.510530710220337
137.779998779297 0.512141942977905
137.779998779297 0.512535333633423
137.796005249023 0.512746334075928
137.79899597168 0.513340950012207
137.817993164062 0.513551950454712
137.837997436523 0.514357566833496
137.848007202148 0.514961719512939
137.85400390625 0.515354871749878
137.875 0.515565872192383
137.876998901367 0.515767335891724
137.876998901367 0.516160607337952
137.893997192383 0.516371607780457
137.901992797852 0.516572952270508
137.901992797852 0.516966223716736
137.906997680664 0.517177224159241
137.908004760742 0.517570495605469
137.925994873047 0.517781496047974
137.942001342773 0.518385648727417
137.942993164062 0.518587112426758
137.942993164062 0.518980264663696
137.966003417969 0.519191265106201
137.966995239258 0.519584536552429
137.97200012207 0.519795536994934
137.97900390625 0.520390152931213
137.992004394531 0.520601153373718
138.003997802734 0.52159857749939
138.024002075195 0.521809577941895
138.029006958008 0.522011041641235
138.029006958008 0.522404193878174
138.031997680664 0.522413849830627
138.031997680664 0.522807121276855
138.035003662109 0.52301812171936
138.035995483398 0.523411273956299
138.042007446289 0.523622274398804
138.050003051758 0.523823738098145
138.050003051758 0.524216890335083
138.057998657227 0.524427890777588
138.093994140625 0.52684473991394
138.093994140625 0.527238011360168
138.108993530273 0.527449011802673
138.138000488281 0.528254628181458
138.156997680664 0.52885890007019
138.156997680664 0.529252052307129
138.166000366211 0.529463052749634
138.220993041992 0.531074285507202
138.223999023438 0.531669020652771
138.227005004883 0.531880021095276
138.229995727539 0.532474637031555
138.244003295898 0.53268563747406
138.259002685547 0.533491253852844
138.283996582031 0.534095525741577
138.283996582031 0.534488677978516
138.287994384766 0.534699678421021
138.315994262695 0.536109566688538
138.317993164062 0.536502838134766
138.326995849609 0.53651237487793
138.326995849609 0.536905527114868
138.343002319336 0.537116527557373
138.348999023438 0.537922263145447
138.369003295898 0.53852653503418
138.376998901367 0.53932249546051
138.397994995117 0.539533495903015
138.401992797852 0.540128111839294
138.410995483398 0.540339112281799
138.410995483398 0.540732383728027
138.427993774414 0.540943384170532
138.430999755859 0.541336536407471
138.453002929688 0.541547536849976
138.455001831055 0.541749000549316
138.455001831055 0.542142152786255
138.479995727539 0.54235315322876
138.481994628906 0.542746424674988
138.507995605469 0.542957425117493
138.509002685547 0.543350696563721
138.518997192383 0.543561697006226
138.535995483398 0.543964505195618
138.537002563477 0.544357776641846
138.552993774414 0.544568777084351
138.578994750977 0.544971466064453
138.582992553711 0.545364737510681
138.600006103516 0.545575737953186
138.600006103516 0.545969009399414
138.61799621582 0.546180009841919
138.619003295898 0.546573162078857
138.645004272461 0.546784162521362
138.647003173828 0.54717743396759
138.662994384766 0.547187089920044
138.662994384766 0.547580242156982
138.679992675781 0.547992706298828
138.688003540039 0.548385858535767
138.710998535156 0.548395395278931
138.710998535156 0.548788666725159
138.725006103516 0.549201011657715
138.725997924805 0.549594283103943
138.742004394531 0.549805283546448
138.744995117188 0.550400018692017
138.759994506836 0.550611019134521
138.774002075195 0.551013708114624
138.776000976562 0.551608324050903
138.787994384766 0.551819324493408
138.787994384766 0.552212595939636
138.802993774414 0.552624940872192
138.828002929688 0.553622484207153
138.841003417969 0.553833484649658
138.841995239258 0.554226636886597
138.850997924805 0.55423629283905
138.850997924805 0.554629564285278
138.860992431641 0.554840564727783
138.886993408203 0.556039333343506
138.901000976562 0.556250333786011
138.906997680664 0.556854605674744
138.914001464844 0.557257413864136
138.914001464844 0.557650566101074
138.927001953125 0.557861566543579
138.932006835938 0.558456182479858
138.945007324219 0.558667182922363
138.957000732422 0.559070110321045
138.970993041992 0.559472799301147
138.970993041992 0.559866189956665
138.975997924805 0.559875726699829
138.975997924805 0.560268878936768
138.983001708984 0.560278534889221
138.983001708984 0.560671806335449
138.996994018555 0.560882806777954
139.033996582031 0.562091112136841
139.033996582031 0.562484502792358
139.037994384766 0.562494039535522
139.037994384766 0.562887191772461
139.050003051758 0.563299655914307
139.067001342773 0.56390380859375
139.09700012207 0.565112352371216
139.100997924805 0.565515041351318
139.100997924805 0.565908432006836
139.110992431641 0.56591796875
139.110992431641 0.566311120986938
139.123992919922 0.566522121429443
139.123992919922 0.566915392875671
139.149002075195 0.567126393318176
139.160003662109 0.567730665206909
139.160003662109 0.568123817443848
139.162994384766 0.568334817886353
139.162994384766 0.568728089332581
139.17399597168 0.568938970565796
139.17399597168 0.569332361221313
139.184005737305 0.569543361663818
139.186004638672 0.569936513900757
139.205001831055 0.570147514343262
139.212005615234 0.570550322532654
139.225006103516 0.570953130722046
139.225006103516 0.571346282958984
139.235992431641 0.571557283401489
139.235992431641 0.571950674057007
139.24299621582 0.572161674499512
139.253997802734 0.572564363479614
139.253997802734 0.572957634925842
139.272003173828 0.573168635368347
139.274002075195 0.573561906814575
139.285995483398 0.57377290725708
139.287002563477 0.574166059494019
139.294998168945 0.574175596237183
139.294998168945 0.574568867683411
139.302001953125 0.574779868125916
139.324996948242 0.575988292694092
139.32600402832 0.57638156414032
139.335006713867 0.576592564582825
139.348007202148 0.576793909072876
139.348007202148 0.577187180519104
139.356002807617 0.577398180961609
139.356002807617 0.577791452407837
139.363998413086 0.578002452850342
139.373001098633 0.578597068786621
139.386001586914 0.578808069229126
139.395004272461 0.57961368560791
139.397994995117 0.580006837844849
139.408996582031 0.580217838287354
139.410003662109 0.580611109733582
139.417007446289 0.580822110176086
139.432998657227 0.581618189811707
139.447006225586 0.581829190254211
139.447998046875 0.582222461700439
139.457992553711 0.582231998443604
139.457992553711 0.582625150680542
139.462005615234 0.582836151123047
139.470993041992 0.583239078521729
139.47200012207 0.583632230758667
139.477996826172 0.583843231201172
139.490005493164 0.584648847579956
139.529998779297 0.586461544036865
139.531005859375 0.586854696273804
139.539001464844 0.587065696716309
139.554992675781 0.588072776794434
139.567001342773 0.588475704193115
139.569000244141 0.588868856430054
139.587005615234 0.589079856872559
139.598007202148 0.589885473251343
139.602005004883 0.590883016586304
139.615005493164 0.591094017028809
139.626007080078 0.591698169708252
139.639007568359 0.591899633407593
139.639007568359 0.592292785644531
139.654006958008 0.592503786087036
139.654998779297 0.592896938323975
139.662994384766 0.592906594276428
139.662994384766 0.593299865722656
139.667999267578 0.593510866165161
139.67399597168 0.593712210655212
139.67399597168 0.594306945800781
139.684005737305 0.594517946243286
139.686996459961 0.594719290733337
139.686996459961 0.595112562179565
139.712997436523 0.59532356262207
139.714004516602 0.595716714859009
139.720993041992 0.595927715301514
139.720993041992 0.596522331237793
139.733001708984 0.596733331680298
139.735992431641 0.597529411315918
139.753005981445 0.597740411758423
139.75700378418 0.598143219947815
139.75700378418 0.598536491394043
139.781005859375 0.598747491836548
139.792007446289 0.59915018081665
139.792007446289 0.599543452262878
139.800003051758 0.599754452705383
139.804000854492 0.599955797195435
139.804000854492 0.600349187850952
139.82600402832 0.600560188293457
139.837997436523 0.60175895690918
139.850997924805 0.601969957351685
139.860992431641 0.602574110031128
139.860992431641 0.602967381477356
139.86799621582 0.603178381919861
139.873992919922 0.603782653808594
139.873992919922 0.604175806045532
139.884994506836 0.604386806488037
139.897994995117 0.604789733886719
139.908004760742 0.605393886566162
139.908004760742 0.605787038803101
139.919998168945 0.605998039245605
139.921005249023 0.606391429901123
139.932998657227 0.606602430343628
139.934997558594 0.607197046279907
139.942993164062 0.607408046722412
139.988998413086 0.609824895858765
139.988998413086 0.610218048095703
140 0.610429048538208
140.00700378418 0.611225128173828
140.018997192383 0.611436128616333
140.022994995117 0.611637592315674
140.022994995117 0.612030744552612
140.029006958008 0.612241744995117
140.044998168945 0.61284601688385
140.044998168945 0.613239288330078
140.061004638672 0.613651633262634
140.069000244141 0.614255905151367
140.074996948242 0.61465859413147
140.102996826172 0.615867137908936
140.102996826172 0.616260290145874
140.110992431641 0.616471290588379
140.113006591797 0.616864562034607
140.130996704102 0.617075562477112
140.136001586914 0.617478370666504
140.136001586914 0.617871522903442
140.141006469727 0.618082523345947
140.147994995117 0.61868679523468
140.158996582031 0.619291067123413
140.173004150391 0.619895219802856
140.186004638672 0.620892763137817
140.203002929688 0.621103763580322
140.205001831055 0.621496915817261
140.214004516602 0.621707916259766
140.214996337891 0.621909379959106
140.214996337891 0.622302532196045
140.220001220703 0.62251353263855
140.220993041992 0.622906804084778
140.225997924805 0.623117804527283
140.248001098633 0.623722076416016
140.287002563477 0.625937461853027
140.292999267578 0.626743078231812
140.296005249023 0.626944541931152
140.296005249023 0.627337694168091
140.313995361328 0.627548694610596
140.32600402832 0.627951622009277
140.335998535156 0.628747701644897
140.348007202148 0.628958702087402
140.348007202148 0.629351854324341
140.358001708984 0.629562854766846
140.369995117188 0.630167007446289
140.369995117188 0.630560278892517
140.382995605469 0.630771279335022
140.406005859375 0.631577014923096
140.406005859375 0.631970167160034
140.414001464844 0.632181167602539
140.442993164062 0.633389592170715
140.442993164062 0.633782863616943
140.460998535156 0.6341952085495
140.47900390625 0.635202288627625
140.481994628906 0.635796904563904
140.501998901367 0.63620924949646
140.503997802734 0.636602520942688
140.514999389648 0.636813521385193
140.524993896484 0.637810945510864
140.542999267578 0.638021945953369
140.54899597168 0.638626217842102
140.555999755859 0.639220833778381
140.563003540039 0.639431834220886
140.565994262695 0.639825105667114
140.583999633789 0.640036106109619
140.587005615234 0.640832185745239
140.604995727539 0.641043186187744
140.613998413086 0.641839146614075
140.619003295898 0.64205014705658
140.63200378418 0.643047571182251
140.645004272461 0.643258571624756
140.656997680664 0.643862724304199
140.669998168945 0.644265651702881
140.671997070312 0.64486026763916
140.682006835938 0.645071268081665
140.692993164062 0.645675420761108
140.710998535156 0.646279692649841
140.710998535156 0.646672964096069
140.723007202148 0.646883964538574
140.736999511719 0.647689580917358
140.748001098633 0.64809238910675
140.757995605469 0.648696660995483
140.763000488281 0.648898005485535
140.763000488281 0.649291276931763
140.776992797852 0.649502277374268
140.77799987793 0.649895429611206
140.792999267578 0.650106430053711
140.794998168945 0.650307893753052
140.794998168945 0.65070104598999
140.79899597168 0.650912046432495
140.815994262695 0.651314973831177
140.841995239258 0.653118014335632
140.858001708984 0.653329014778137
140.867004394531 0.654124975204468
140.878005981445 0.654134631156921
140.878005981445 0.654527902603149
140.88200378418 0.654738903045654
140.899002075195 0.655141592025757
140.901000976562 0.655343055725098
140.901000976562 0.655736207962036
140.919998168945 0.656148672103882
140.930999755859 0.656743288040161
140.938995361328 0.656954288482666
140.940002441406 0.657155752182007
140.940002441406 0.657548904418945
140.942993164062 0.657558560371399
140.942993164062 0.657951831817627
140.964004516602 0.658162832260132
140.964996337891 0.65855598449707
140.970001220703 0.658565521240234
140.970001220703 0.658958792686462
140.97900390625 0.659169793128967
140.983993530273 0.659764528274536
141.001007080078 0.659975528717041
141.00700378418 0.660579681396484
141.00700378418 0.660972833633423
141.022003173828 0.661183834075928
141.024993896484 0.661577105522156
141.037002563477 0.661788105964661
141.044998168945 0.662392377853394
141.061996459961 0.662795186042786
141.065002441406 0.663188457489014
141.083999633789 0.663399457931519
141.102996826172 0.664003610610962
141.102996826172 0.6643967628479
141.136001586914 0.664607763290405
141.143005371094 0.665403842926025
141.162994384766 0.66561484336853
141.166000366211 0.666008114814758
141.177993774414 0.666219115257263
141.210998535156 0.667418003082275
141.220993041992 0.66762900352478
141.227996826172 0.668424963951111
141.244995117188 0.668635964393616
141.263000488281 0.669240236282349
141.285995483398 0.669844388961792
141.309005737305 0.671043276786804
141.324005126953 0.671254277229309
141.339004516602 0.67145562171936
141.339004516602 0.671849012374878
141.350006103516 0.672060012817383
141.369003295898 0.673057317733765
141.380996704102 0.67326831817627
141.382995605469 0.673661589622498
141.399993896484 0.673872590065002
141.419006347656 0.674476861953735
141.419998168945 0.674678206443787
141.419998168945 0.675071477890015
141.438995361328 0.67528247833252
141.438995361328 0.675675630569458
141.460006713867 0.675886631011963
141.503005981445 0.677689790725708
141.516006469727 0.677900791168213
141.539993286133 0.678504943847656
141.542999267578 0.679099559783936
141.550994873047 0.67931056022644
141.563003540039 0.67990517616272
141.574005126953 0.679914832115173
141.574005126953 0.680308103561401
141.585006713867 0.680519104003906
141.606994628906 0.68112325668335
141.606994628906 0.681516528129578
141.611999511719 0.681526184082031
141.611999511719 0.68191933631897
141.623001098633 0.682130336761475
141.630996704102 0.682533144950867
141.630996704102 0.682926416397095
141.649002075195 0.6831374168396
141.649993896484 0.683530569076538
141.664993286133 0.683741569519043
141.666000366211 0.684134721755981
141.669006347656 0.684144377708435
141.669006347656 0.684739112854004
141.67399597168 0.684950113296509
141.675994873047 0.685352802276611
141.675994873047 0.685746073722839
141.679992675781 0.685957074165344
141.688003540039 0.686762690544128
141.688003540039 0.687155961990356
141.694000244141 0.687366962432861
141.703994750977 0.687971115112305
141.703994750977 0.688364386558533
141.707000732422 0.688575387001038
141.716003417969 0.689381003379822
141.716995239258 0.68977427482605
141.725006103516 0.689985275268555
141.725006103516 0.690579891204834
141.733001708984 0.690790891647339
141.735992431641 0.691385507583618
141.738998413086 0.691596508026123
141.740997314453 0.691797971725464
141.740997314453 0.692191123962402
141.744003295898 0.692402124404907
141.753997802734 0.693006277084351
141.753997802734 0.693399548530579
141.759994506836 0.693610548973083
141.768997192383 0.694416284561157
141.781005859375 0.695020437240601
141.781005859375 0.695413589477539
141.785003662109 0.695624589920044
141.794998168945 0.696027517318726
141.794998168945 0.696420669555664
141.800003051758 0.696631669998169
141.802993774414 0.697226285934448
141.809005737305 0.697235941886902
141.809005737305 0.69762921333313
141.819000244141 0.697840213775635
141.830993652344 0.698645830154419
141.832992553711 0.69884717464447
141.832992553711 0.699240446090698
141.835998535156 0.699451446533203
141.837997436523 0.699854135513306
141.837997436523 0.700247526168823
141.841003417969 0.700458526611328
141.850997924805 0.701264142990112
141.850997924805 0.701657295227051
141.852996826172 0.701868295669556
141.852996826172 0.702261447906494
141.858001708984 0.702472448348999
141.860992431641 0.703067183494568
141.865005493164 0.703278064727783
141.873992919922 0.704285144805908
141.873992919922 0.704678416252136
141.876998901367 0.704889416694641
141.88200378418 0.705493688583374
141.886993408203 0.705695033073425
141.886993408203 0.706088304519653
141.893005371094 0.706299304962158
141.893997192383 0.706692457199097
141.901000976562 0.706903457641602
141.90299987793 0.707498073577881
141.908996582031 0.707709074020386
141.912002563477 0.708112001419067
141.912002563477 0.708505153656006
141.917007446289 0.708716154098511
141.919006347656 0.70931077003479
141.925003051758 0.709521770477295
141.925003051758 0.709915041923523
141.929000854492 0.710126042366028
141.973007202148 0.714748859405518
141.979995727539 0.714959859848022
141.979995727539 0.715353012084961
141.983993530273 0.715362548828125
141.983993530273 0.715755939483643
141.990997314453 0.715966939926147
142.001998901367 0.716973900794983
142.001998901367 0.717367172241211
142.009002685547 0.717578172683716
142.011993408203 0.718172788619995
142.016006469727 0.7183837890625
142.022003173828 0.718786478042603
142.022003173828 0.71917986869812
142.026992797852 0.719390869140625
142.02799987793 0.719784021377563
142.033996582031 0.719793558120728
142.033996582031 0.720186829566956
142.039993286133 0.72039783000946
142.054992675781 0.721606254577637
142.057006835938 0.721807718276978
142.057006835938 0.722200870513916
142.070007324219 0.722613334655762
142.070007324219 0.7230064868927
142.072006225586 0.723217487335205
142.07600402832 0.723620414733887
142.07600402832 0.724013566970825
142.085006713867 0.72422456741333
142.087997436523 0.724426031112671
142.087997436523 0.724819183349609
142.093002319336 0.724828720092773
142.093002319336 0.725222110748291
142.09700012207 0.725433111190796
142.11799621582 0.727044343948364
142.11799621582 0.727437496185303
142.119995117188 0.727648496627808
142.130004882812 0.728454113006592
142.136001586914 0.728655576705933
142.136001586914 0.729048728942871
142.141998291016 0.729259729385376
142.147994995117 0.729864001274109
142.154006958008 0.730266809463501
142.160003662109 0.730669617652893
142.164001464844 0.731273889541626
142.166000366211 0.731475353240967
142.166000366211 0.731868505477905
142.169006347656 0.73207950592041
142.177001953125 0.732885122299194
142.177993774414 0.733278274536133
142.184005737305 0.733489274978638
142.184005737305 0.733882546424866
142.186996459961 0.733892202377319
142.186996459961 0.734285354614258
142.190002441406 0.734496355056763
142.201995849609 0.735503435134888
142.210998535156 0.736107587814331
142.210998535156 0.736500859260559
142.212997436523 0.736711859703064
142.218994140625 0.737316131591797
142.229995727539 0.73792028427124
142.231002807617 0.738121747970581
142.231002807617 0.73851490020752
142.235000610352 0.738725900650024
142.235000610352 0.739119172096252
142.246994018555 0.739521980285645
142.248992919922 0.739732980728149
142.266998291016 0.741747140884399
142.272994995117 0.742149829864502
142.274002075195 0.74254310131073
142.279006958008 0.742754101753235
142.283996582031 0.742955446243286
142.283996582031 0.743348717689514
142.285003662109 0.743358373641968
142.285003662109 0.743751525878906
142.294998168945 0.743962526321411
142.296997070312 0.74455714225769
142.302001953125 0.744768142700195
142.307998657227 0.745573759078979
142.309005737305 0.74577522277832
142.309005737305 0.746168375015259
142.311004638672 0.746178030967712
142.311004638672 0.74657130241394
142.313003540039 0.746580839157104
142.313003540039 0.746974110603333
142.317001342773 0.747185111045837
142.320007324219 0.747587919235229
142.320007324219 0.747981071472168
142.324005126953 0.747990727424622
142.324005126953 0.748585343360901
142.324996948242 0.748594999313354
142.324996948242 0.748988151550293
142.328994750977 0.749199151992798
142.335006713867 0.750004768371582
142.343002319336 0.751011848449707
142.343002319336 0.751405000686646
142.343994140625 0.751414656639099
142.343994140625 0.751807928085327
142.350006103516 0.752018928527832
142.358993530273 0.752623081207275
142.358993530273 0.753016352653503
142.363006591797 0.753227233886719
142.363006591797 0.753620624542236
142.36799621582 0.753831624984741
142.376007080078 0.754032969474792
142.376007080078 0.754426240921021
142.380996704102 0.754637241363525
142.382995605469 0.755039930343628
142.382995605469 0.755433201789856
142.386001586914 0.755644202232361
142.391006469727 0.756651282310486
142.391006469727 0.757044553756714
142.393005371094 0.757255554199219
142.393997192383 0.75745689868927
142.393997192383 0.757850170135498
142.397994995117 0.758061170578003
142.417999267578 0.762089252471924
142.417999267578 0.762482523918152
142.421005249023 0.762693524360657
142.427001953125 0.763892412185669
142.429992675781 0.764103412628174
142.430999755859 0.764304757118225
142.430999755859 0.764698028564453
142.434005737305 0.764909029006958
142.438995361328 0.765916109085083
142.438995361328 0.766309261322021
142.442001342773 0.766520261764526
142.445007324219 0.767316341400146
142.449005126953 0.767527341842651
142.45100402832 0.76792049407959
142.462005615234 0.768131494522095
142.464004516602 0.768332958221436
142.464004516602 0.768726110458374
142.486999511719 0.768937110900879
142.488006591797 0.76913857460022
142.488006591797 0.769531726837158
142.505996704102 0.769944190979004
142.505996704102 0.770337343215942
142.513000488281 0.770346999168396
142.513000488281 0.770740270614624
142.526000976562 0.770951271057129
142.529998779297 0.771545886993408
142.544998168945 0.771756887435913
142.544998168945 0.772150039672852
142.54899597168 0.772159695625305
142.54899597168 0.772552967071533
142.565002441406 0.772763967514038
142.570999145508 0.773166656494141
142.593002319336 0.774566888809204
142.606002807617 0.774777889251709
142.667007446289 0.77778947353363
142.682006835938 0.778000473976135
142.682998657227 0.778393745422363
142.688003540039 0.778604745864868
142.688995361328 0.778997898101807
142.705001831055 0.779208898544312
142.710006713867 0.779410362243652
142.710006713867 0.779803514480591
142.714996337891 0.780014514923096
142.731002807617 0.780618786811829
142.755996704102 0.781625866889954
142.766006469727 0.782824754714966
142.789001464844 0.783035755157471
142.792007446289 0.783237099647522
142.792007446289 0.78363037109375
142.798004150391 0.783841371536255
142.800003051758 0.784234523773193
142.813003540039 0.784445524215698
142.819000244141 0.78484845161438
142.819000244141 0.785241603851318
142.832992553711 0.785452604293823
142.852005004883 0.786651372909546
142.86799621582 0.786862373352051
142.871994018555 0.787063837051392
142.871994018555 0.78745710849762
142.876007080078 0.787466645240784
142.876007080078 0.787859916687012
142.886001586914 0.788070917129517
142.90299987793 0.78867506980896
142.90299987793 0.789068341255188
142.912002563477 0.789279341697693
142.917999267578 0.789480686187744
142.917999267578 0.789873957633972
142.932998657227 0.790084958076477
142.934005737305 0.790478229522705
142.940994262695 0.79068922996521
142.953994750977 0.790890693664551
142.953994750977 0.791283845901489
142.957000732422 0.791494846343994
142.964004516602 0.792290925979614
142.981994628906 0.792501926422119
142.986999511719 0.793096542358398
142.996002197266 0.793307542800903
143.003005981445 0.793710231781006
143.016006469727 0.794314622879028
143.016998291016 0.794707775115967
143.026992797852 0.794918775558472
143.035003662109 0.795321583747864
143.035995483398 0.795714855194092
143.041000366211 0.795925855636597
143.059005737305 0.796127200126648
143.059005737305 0.796520471572876
143.059997558594 0.79653000831604
143.059997558594 0.796923279762268
143.07600402832 0.797335624694824
143.082000732422 0.797537088394165
143.082000732422 0.797930240631104
143.085006713867 0.798141241073608
143.10400390625 0.798946857452393
143.110000610352 0.799551129341125
143.126007080078 0.799953937530518
143.13200378418 0.800356864929199
143.136001586914 0.80055820941925
143.136001586914 0.800951480865479
143.145004272461 0.801162481307983
143.156997680664 0.801565170288086
143.164001464844 0.802169442176819
143.164001464844 0.802562713623047
143.182998657227 0.802773714065552
143.195007324219 0.804173946380615
143.205993652344 0.80438494682312
143.207000732422 0.804778099060059
143.220993041992 0.804989099502563
143.220993041992 0.805583715438843
143.231002807617 0.805794715881348
143.246002197266 0.80639910697937
143.25 0.806600451469421
143.25 0.806993722915649
143.25700378418 0.807204723358154
143.261001586914 0.807799339294434
143.27799987793 0.808010339736938
143.281997680664 0.808806300163269
143.296997070312 0.809017300605774
143.296997070312 0.809410572052002
143.307006835938 0.809621572494507
143.307998657227 0.810014724731445
143.315002441406 0.81022572517395
143.315994262695 0.810618996620178
143.322998046875 0.810829997062683
143.324005126953 0.811223268508911
143.333999633789 0.811434268951416
143.341995239258 0.812431693077087
143.348999023438 0.812441229820251
143.348999023438 0.812834501266479
143.352996826172 0.813045501708984
143.363006591797 0.813448309898376
143.363998413086 0.813841581344604
143.371994018555 0.814052581787109
143.376007080078 0.814647197723389
143.388000488281 0.814858198165894
143.389007568359 0.815251350402832
143.399002075195 0.815462350845337
143.401992797852 0.815663814544678
143.401992797852 0.816056966781616
143.410995483398 0.81606662273407
143.410995483398 0.816459894180298
143.419006347656 0.816670894622803
143.455001831055 0.819289207458496
143.466995239258 0.82009482383728
143.475997924805 0.821092128753662
143.483001708984 0.821303129196167
143.490997314453 0.822099208831787
143.501007080078 0.822310209274292
143.503997802734 0.822511672973633
143.503997802734 0.822904825210571
143.509002685547 0.823115825653076
143.511001586914 0.823509097099304
143.522994995117 0.823720097541809
143.522994995117 0.824113368988037
143.531997680664 0.824324369430542
143.533004760742 0.82471752166748
143.537994384766 0.824928522109985
143.542007446289 0.825523138046265
143.552993774414 0.82573413848877
143.563003540039 0.82673168182373
143.570999145508 0.826942682266235
143.576995849609 0.827345371246338
143.580993652344 0.827949643135071
143.585998535156 0.828150987625122
143.585998535156 0.82854437828064
143.589996337891 0.828755378723145
143.60400390625 0.82976233959198
143.610992431641 0.830356955528259
143.619003295898 0.830567955970764
143.621002197266 0.831162691116333
143.626998901367 0.831373572349548
143.632995605469 0.83177638053894
143.638000488281 0.832179307937622
143.638000488281 0.832572460174561
143.645004272461 0.832783460617065
143.673004150391 0.834596157073975
143.673004150391 0.835190773010254
143.684997558594 0.835401773452759
143.690002441406 0.8356032371521
143.690002441406 0.835996389389038
143.692993164062 0.836207389831543
143.707992553711 0.837214469909668
143.707992553711 0.837607622146606
143.710998535156 0.837818622589111
143.714004516602 0.838413238525391
143.723999023438 0.838624238967896
143.748992919922 0.841031551361084
143.755004882812 0.841242551803589
143.75700378418 0.841837167739868
143.764007568359 0.842048168182373
143.764007568359 0.842642784118652
143.772003173828 0.842853784561157
143.800994873047 0.845664024353027
143.809005737305 0.845875024795532
143.809997558594 0.846076369285583
143.809997558594 0.846469640731812
143.817001342773 0.846680641174316
143.820007324219 0.847083449363708
143.820007324219 0.847476720809937
143.82600402832 0.847687721252441
143.828994750977 0.847889065742493
143.828994750977 0.848282337188721
143.835998535156 0.848493337631226
143.843994140625 0.84929895401001
143.850006103516 0.849903106689453
143.886001586914 0.853518962860107
143.889999389648 0.853528499603271
143.889999389648 0.85392165184021
143.893997192383 0.854132652282715
143.897994995117 0.854334115982056
143.897994995117 0.854928731918335
143.904998779297 0.85513973236084
143.912002563477 0.855542540550232
143.912002563477 0.85593581199646
143.916000366211 0.855945348739624
143.916000366211 0.856338620185852
143.919006347656 0.856549620628357
143.923004150391 0.856750965118408
143.923004150391 0.857144236564636
143.929000854492 0.857355237007141
143.929992675781 0.857556581497192
143.929992675781 0.85794985294342
143.934997558594 0.858160853385925
143.958999633789 0.860577821731567
143.958999633789 0.860970973968506
143.964996337891 0.861181974411011
143.966995239258 0.86177659034729
143.973007202148 0.861987590789795
143.973007202148 0.862380862236023
143.979995727539 0.862591743469238
143.979995727539 0.863186478614807
143.983993530273 0.863397479057312
143.985000610352 0.86379075050354
143.990997314453 0.864001750946045
143.992004394531 0.864394903182983
143.998001098633 0.864605903625488
144.001998901367 0.865401983261108
144.005004882812 0.865612983703613
144.005996704102 0.866006135940552
144.011001586914 0.866217136383057
144.011001586914 0.866610407829285
144.016006469727 0.86682140827179
144.020004272461 0.867022752761841
144.020004272461 0.867416024208069
144.022003173828 0.867425680160522
144.022003173828 0.867818832397461
144.026992797852 0.868029832839966
144.029998779297 0.868231296539307
144.029998779297 0.868624448776245
144.035003662109 0.86883544921875
144.039001464844 0.869238376617432
144.039001464844 0.86963152885437
144.041000366211 0.869842529296875
144.041000366211 0.870235681533813
144.048004150391 0.870446681976318
144.061996459961 0.871847033500671
144.067001342773 0.872058033943176
144.069000244141 0.872259378433228
144.069000244141 0.872652649879456
144.072998046875 0.87286365032196
144.087005615234 0.874474883079529
144.091003417969 0.874877691268921
144.091003417969 0.875270962715149
144.095001220703 0.875481963157654
144.100997924805 0.876086235046387
144.102005004883 0.876479387283325
144.104995727539 0.876488924026489
144.104995727539 0.876882195472717
144.108993530273 0.877093195915222
144.117004394531 0.877697467803955
144.117004394531 0.878090620040894
144.121994018555 0.878301620483398
144.132995605469 0.879510164260864
144.132995605469 0.879903316497803
144.139999389648 0.880114316940308
144.141998291016 0.880315780639648
144.141998291016 0.880708932876587
144.143005371094 0.880718469619751
144.143005371094 0.881111860275269
144.143997192383 0.881121397018433
144.143997192383 0.881514549255371
144.14599609375 0.881725549697876
144.14599609375 0.882320165634155
144.147003173828 0.882329821586609
144.147003173828 0.882723093032837
144.147994995117 0.882732629776001
144.147994995117 0.883125782012939
144.149993896484 0.883135437965393
144.149993896484 0.883730053901672
144.154006958008 0.883941054344177
144.160995483398 0.884343862533569
144.160995483398 0.884737133979797
144.166000366211 0.884948134422302
144.186996459961 0.886616945266724
144.186996459961 0.887211561203003
144.188003540039 0.887221097946167
144.188003540039 0.887815713882446
144.188995361328 0.8878253698349
144.188995361328 0.888822793960571
144.190002441406 0.888832330703735
144.190002441406 0.889427065849304
144.190994262695 0.889436721801758
144.190994262695 0.889829874038696
144.20100402832 0.890040874481201
144.203002929688 0.89043402671814
144.212005615234 0.890645027160645
144.214004516602 0.891239643096924
144.218994140625 0.891450643539429
144.218994140625 0.891843914985657
144.220001220703 0.89185357093811
144.220001220703 0.892246723175049
144.220993041992 0.892256259918213
144.220993041992 0.89264965057373
144.223007202148 0.892860651016235
144.223007202148 0.893253803253174
144.229995727539 0.893263339996338
144.229995727539 0.893656611442566
144.235992431641 0.893867611885071
144.244995117188 0.894663572311401
144.255996704102 0.894874572753906
144.255996704102 0.895267844200134
144.266998291016 0.895478844642639
144.268997192383 0.895872116088867
144.274993896484 0.895881652832031
144.274993896484 0.896274924278259
144.289993286133 0.896485924720764
144.309997558594 0.89769434928894
144.319000244141 0.898097157478333
144.319000244141 0.898490428924561
144.32600402832 0.898701429367065
144.341995239258 0.89950704574585
144.348007202148 0.900101661682129
144.354995727539 0.900312662124634
144.360992431641 0.900514125823975
144.360992431641 0.900907278060913
144.365005493164 0.901118278503418
144.365005493164 0.901511430740356
144.376998901367 0.901722431182861
144.382995605469 0.902125358581543
144.384002685547 0.902518510818481
144.389007568359 0.902729511260986
144.427993774414 0.90534782409668
144.427993774414 0.905741095542908
144.438995361328 0.905952095985413
144.442001342773 0.906546711921692
144.449996948242 0.906757712364197
144.453994750977 0.907553672790527
144.462997436523 0.907764673233032
144.473999023438 0.908762216567993
144.47900390625 0.908771753311157
144.47900390625 0.909165024757385
144.481002807617 0.90937602519989
144.496002197266 0.910382986068726
144.501998901367 0.910584449768066
144.501998901367 0.911179065704346
144.509002685547 0.911390066146851
144.524993896484 0.912195682525635
144.524993896484 0.912588953971863
144.52799987793 0.912799954414368
144.529998779297 0.913193225860596
144.539001464844 0.913404226303101
144.542007446289 0.91399884223938
144.54899597168 0.914209842681885
144.54899597168 0.914602994918823
144.559005737305 0.915015459060669
144.559997558594 0.91521692276001
144.559997558594 0.915610074996948
144.569000244141 0.915821075439453
144.569000244141 0.916214227676392
144.570999145508 0.916425228118896
144.572006225586 0.916818499565125
144.580001831055 0.917029500007629
144.595001220703 0.918631196022034
144.600997924805 0.918842196464539
144.611999511719 0.919849157333374
144.61799621582 0.920252084732056
144.61799621582 0.920645236968994
144.623992919922 0.920856237411499
144.625 0.921249508857727
144.630004882812 0.921259164810181
144.630004882812 0.921652317047119
144.634994506836 0.921863317489624
144.636001586914 0.922256469726562
144.641998291016 0.922467470169067
144.643005371094 0.922860741615295
144.647003173828 0.9230717420578
144.65299987793 0.923273086547852
144.65299987793 0.923666477203369
144.658004760742 0.923877477645874
144.664001464844 0.924481630325317
144.666000366211 0.925076246261597
144.67399597168 0.925287246704102
144.67399597168 0.92568039894104
144.679000854492 0.925891399383545
144.684005737305 0.926092863082886
144.684005737305 0.926687479019165
144.688995361328 0.92689847946167
144.694000244141 0.927099943161011
144.694000244141 0.927493095397949
144.699005126953 0.927704095840454
144.703994750977 0.927905559539795
144.703994750977 0.928298711776733
144.707992553711 0.928509712219238
144.710006713867 0.929104328155518
144.716003417969 0.929315328598022
144.725997924805 0.930121064186096
144.733001708984 0.930725336074829
144.740005493164 0.93152129650116
144.746994018555 0.931732296943665
144.809005737305 0.936163187026978
144.891998291016 0.941802740097046
144.891998291016 0.942195892333984
144.899993896484 0.942406892776489
144.929992675781 0.944421052932739
144.929992675781 0.945015668869019
144.940002441406 0.945025205612183
144.940002441406 0.945418477058411
144.95100402832 0.945629477500916
144.962005615234 0.9464350938797
144.962005615234 0.946828365325928
144.968994140625 0.947039365768433
144.97900390625 0.947643518447876
144.97900390625 0.948036670684814
144.988998413086 0.948247671127319
144.988998413086 0.948641061782837
144.994003295898 0.948852062225342
145 0.949254751205444
145.011001586914 0.950252294540405
145.018005371094 0.95046329498291
145.031997680664 0.951863527297974
145.037994384766 0.951873064041138
145.037994384766 0.952266335487366
145.042999267578 0.952275991439819
145.042999267578 0.952669143676758
145.046997070312 0.952678680419922
145.046997070312 0.95307195186615
145.057006835938 0.953282952308655
145.063995361328 0.953877568244934
145.067993164062 0.954088568687439
145.085998535156 0.954692840576172
145.087005615234 0.95508599281311
145.095993041992 0.955296993255615
145.106002807617 0.955699920654297
145.125 0.95630407333374
145.136001586914 0.956706881523132
145.169998168945 0.957704305648804
147.595993041992 0.957915306091309
147.602996826172 0.958308577537537
147.671005249023 0.958519577980042
147.679000854492 0.95891284942627
147.716995239258 0.959123849868774
147.792007446289 0.959929466247559
147.867004394531 0.960735082626343
147.942001342773 0.961540699005127
148.016006469727 0.962346315383911
148.091003417969 0.963151931762695
148.201995849609 0.96415901184082
148.276000976562 0.964964628219604
148.348999023438 0.965770244598389
148.447998046875 0.966777324676514
148.477005004883 0.967180013656616
148.514007568359 0.967582941055298
148.550994873047 0.96798574924469
148.587997436523 0.968388557434082
148.623992919922 0.968791365623474
148.682998657227 0.969395637512207
148.843994140625 0.971601486206055
148.880996704102 0.97181248664856
148.953002929688 0.972819566726685
149.026000976562 0.97382664680481
149.108993530273 0.975034952163696
149.134002685547 0.975437879562378
149.242004394531 0.976847648620605
149.313995361328 0.978046536445618
149.34700012207 0.978257536888123
149.350006103516 0.978650808334351
149.382995605469 0.978861808776855
149.384994506836 0.979254961013794
149.417007446289 0.979465961456299
149.421005249023 0.979859232902527
149.45100402832 0.980070233345032
149.466995239258 0.980664849281311
149.492004394531 0.980875849723816
149.514999389648 0.981470465660095
149.529998779297 0.9816814661026
149.563003540039 0.982285737991333
149.632995605469 0.983695507049561
149.671997070312 0.984299778938293
149.710998535156 0.985105395317078
149.748001098633 0.985911011695862
149.783004760742 0.986716747283936
149.817001342773 0.98752236366272
149.848999023438 0.988327980041504
149.880004882812 0.989133596420288
149.919006347656 0.989737749099731
149.947006225586 0.990342020988464
149.947006225586 0.990735292434692
149.964996337891 0.990946292877197
149.981994628906 0.9913489818573
149.981994628906 0.991742253303528
149.998992919922 0.991953253746033
150.016006469727 0.992356061935425
150.016006469727 0.992749333381653
150.031997680664 0.992960333824158
150.119003295898 0.995578527450562
150.119003295898 0.995971918106079
150.13200378418 0.996182918548584
150.15299987793 0.996787071228027
150.15299987793 0.997180223464966
150.166000366211 0.997391223907471
150.167007446289 0.997784495353699
150.179992675781 0.997995495796204
150.194000244141 0.998398303985596
150.194000244141 0.998791575431824
150.20100402832 0.999002575874329
150.227996826172 0.999606847763062
150.235000610352 1


==> fig/simulationresultsECDF-static4.tsv <==
107.891998291016 9.5367431640625e-06
107.945999145508 0.00140988826751709
108.091003417969 0.00162088871002197
108.137001037598 0.00281965732574463
111.766998291016 0.00282931327819824
111.766998291016 0.00342392921447754
111.767997741699 0.00343358516693115
111.767997741699 0.00382673740386963
111.768997192383 0.00383639335632324
111.768997192383 0.00422954559326172
111.771003723145 0.0044405460357666
111.773002624512 0.00484335422515869
111.773002624512 0.00523662567138672
111.775001525879 0.00524616241455078
111.775001525879 0.00563943386077881
111.77799987793 0.00585043430328369
111.779998779297 0.00605177879333496
111.779998779297 0.00644505023956299
111.782997131348 0.00645458698272705
111.782997131348 0.00684785842895508
111.787002563477 0.00705885887145996
111.790000915527 0.00726032257080078
111.790000915527 0.00765347480773926
111.799003601074 0.00786447525024414
111.822998046875 0.00906336307525635
111.842002868652 0.00927436351776123
111.872001647949 0.0104827880859375
111.88200378418 0.0110870599746704
111.898002624512 0.0120844841003418
111.914001464844 0.0122954845428467
112 0.0142999887466431
112.022003173828 0.0143095254898071
112.022003173828 0.0147027969360352
112.032997131348 0.0147123336791992
112.032997131348 0.0151056051254272
112.044998168945 0.0151151418685913
112.044998168945 0.0155084133148193
112.056999206543 0.0157194137573242
112.068000793457 0.015920877456665
112.068000793457 0.0163140296936035
112.081001281738 0.0165250301361084
112.093002319336 0.0167264938354492
112.093002319336 0.0171196460723877
112.119003295898 0.0173306465148926
112.208999633789 0.0189323425292969
113.111000061035 0.0191433429718018
113.21199798584 0.020342230796814
114.042999267578 0.0205532312393188
114.196998596191 0.0255788564682007
114.210998535156 0.0257898569107056
114.218002319336 0.026183009147644
115.174003601074 0.0263940095901489
115.355003356934 0.027803897857666
115.498001098633 0.0300097465515137
115.557998657227 0.0302207469940186
115.61799621582 0.0310263633728027
115.677001953125 0.0318320989608765
115.736000061035 0.0326377153396606
115.755996704102 0.0330405235290527
115.828002929688 0.0348532199859619
115.84400177002 0.0354573726654053
115.852996826172 0.0362534523010254
115.861999511719 0.0364644527435303
115.874000549316 0.0376633405685425
115.88200378418 0.0378742218017578
115.88200378418 0.0382674932479858
115.893997192383 0.0384784936904907
115.901000976562 0.0390827655792236
115.901000976562 0.0394759178161621
115.908996582031 0.039686918258667
115.930000305176 0.0410968065261841
115.930000305176 0.0414900779724121
115.934997558594 0.041701078414917
115.944000244141 0.0424970388412476
115.952003479004 0.0427080392837524
115.955001831055 0.0433026552200317
115.958999633789 0.0435136556625366
115.970001220703 0.0439164638519287
115.970001220703 0.0443097352981567
115.976997375488 0.0445207357406616
115.987998962402 0.0455278158187866
116.035003662109 0.0487407445907593
116.045997619629 0.0489517450332642
116.074996948242 0.0507547855377197
116.082000732422 0.0509657859802246
116.111000061035 0.0527688264846802
116.328002929688 0.0527784824371338
116.328002929688 0.0531716346740723
116.330001831055 0.0533826351165771
116.332000732422 0.0537855625152588
116.332000732422 0.0541787147521973
116.334999084473 0.0543897151947021
116.338996887207 0.0551857948303223
116.345001220703 0.0553967952728271
116.352996826172 0.0563942193984985
118.977996826172 0.0564037561416626
118.977996826172 0.0567970275878906
118.978996276855 0.0568066835403442
118.978996276855 0.0576026439666748
119.037002563477 0.0584179162979126
119.037002563477 0.0588110685348511
119.957000732422 0.0588207244873047
119.957000732422 0.0823758840560913
120.161003112793 0.0827882289886475
120.21199798584 0.0831815004348755
120.391998291016 0.0833925008773804
120.571998596191 0.0837953090667725
120.750999450684 0.0841981172561646
120.801002502441 0.0843994617462158
120.801002502441 0.0954673290252686
120.824996948242 0.0956783294677734
120.865997314453 0.0964744091033936
120.906997680664 0.0966854095458984
120.996002197266 0.0982871055603027
121.055999755859 0.0984981060028076
121.096000671387 0.099102258682251
121.106002807617 0.0996968746185303
121.140998840332 0.0999078750610352
121.209999084473 0.100512146949768
121.213996887207 0.100905418395996
121.252998352051 0.101116418838501
121.291999816895 0.101519227027893
121.291999816895 0.101912379264832
121.348999023438 0.102123379707336
121.371002197266 0.102727651596069
121.400001525879 0.103130459785461
121.408996582031 0.103523731231689
121.447998046875 0.103734731674194
121.47200012207 0.104540348052979
121.511001586914 0.105345964431763
121.646003723145 0.107561469078064
121.650001525879 0.107954621315002
121.685997009277 0.108165621757507
121.692001342773 0.108558893203735
121.720001220703 0.10876989364624
121.721000671387 0.109163045883179
121.754997253418 0.109374046325684
121.75700378418 0.109968781471252
121.791000366211 0.110179781913757
121.792999267578 0.110774397850037
121.809997558594 0.110985398292542
121.814002990723 0.111580014228821
121.828002929688 0.111791014671326
121.865997314453 0.112452745437622
121.869003295898 0.11284601688385
121.896003723145 0.113057017326355
121.918998718262 0.113852977752686
121.938003540039 0.11406397819519
121.944999694824 0.114457249641418
121.970001220703 0.114668250083923
122.032997131348 0.11667275428772
122.056999206543 0.116883754730225
122.070999145508 0.117679834365845
122.095001220703 0.11789083480835
122.137001037598 0.118696451187134
122.170997619629 0.119502067565918
122.190002441406 0.11990487575531
122.25 0.120911836624146
122.291000366211 0.121516108512878
122.317001342773 0.122120380401611
122.318000793457 0.12251353263855
122.342002868652 0.122724533081055
122.352996826172 0.122925996780396
122.352996826172 0.123319149017334
122.393997192383 0.123530149459839
122.435997009277 0.124134421348572
122.457000732422 0.124738693237305
122.477996826172 0.125534653663635
122.499000549316 0.125544309616089
122.499000549316 0.125937461853027
122.521003723145 0.126148462295532
122.584999084473 0.127357006072998
122.627998352051 0.127961158752441
122.675003051758 0.128766775131226
122.679000854492 0.129160046577454
122.713996887207 0.129371047019958
122.714996337891 0.12957239151001
122.714996337891 0.129965662956238
122.750999450684 0.130176663398743
122.758003234863 0.130569934844971
122.786003112793 0.130780935287476
122.786003112793 0.131174087524414
122.821998596191 0.131385087966919
122.847999572754 0.131989359855652
122.869003295898 0.132583975791931
122.891998291016 0.132794976234436
122.934997558594 0.133399248123169
122.962997436523 0.134003400802612
122.983001708984 0.134406208992004
122.998001098633 0.134809017181396
123.001998901367 0.135202288627625
123.031997680664 0.135413289070129
123.11499786377 0.136823177337646
123.11799621582 0.137216329574585
123.138999938965 0.13742733001709
123.182998657227 0.138232946395874
123.227996826172 0.138837218284607
123.250999450684 0.139240026473999
123.253997802734 0.139633178710938
123.274002075195 0.139844179153442
123.345001220703 0.141043066978455
123.388999938965 0.141254067420959
123.407997131348 0.141858339309692
123.407997131348 0.181526064872742
123.427001953125 0.181737065315247
123.44100189209 0.182139873504639
123.444999694824 0.182533144950867
123.46199798584 0.182744145393372
123.480003356934 0.183146953582764
123.480003356934 0.183540225028992
123.486999511719 0.183751225471497
123.524002075195 0.184556841850281
123.524002075195 0.184949994087219
123.567001342773 0.185563802719116
123.568000793457 0.185957074165344
123.579002380371 0.186168074607849
123.582000732422 0.186561346054077
123.607002258301 0.186772346496582
123.613998413086 0.187376499176025
123.654998779297 0.187980771064758
123.660003662109 0.188575387001038
123.676002502441 0.188786387443542
123.694000244141 0.189189195632935
123.694000244141 0.189582347869873
123.703002929688 0.189793348312378
123.726997375488 0.19019627571106
123.796997070312 0.19221031665802
123.815002441406 0.192814588546753
123.84700012207 0.193418741226196
123.911003112793 0.194828629493713
123.911003112793 0.195221900939941
123.930000305176 0.195432901382446
123.931999206543 0.195826053619385
123.944000244141 0.19603705406189
123.944999694824 0.196430325508118
123.980003356934 0.196641325950623
123.990997314453 0.197044134140015
124.033996582031 0.197648286819458
124.044998168945 0.198645830154419
124.056999206543 0.198856830596924
124.082000732422 0.199662446975708
124.11799621582 0.200468063354492
124.11799621582 0.200861215591431
124.122001647949 0.200870871543884
124.122001647949 0.201666831970215
124.126998901367 0.20187783241272
124.129997253418 0.202472567558289
124.140998840332 0.202683568000793
124.153999328613 0.203882336616516
124.169998168945 0.204093337059021
124.176002502441 0.204496145248413
124.180999755859 0.205090761184692
124.186996459961 0.205301761627197
124.188003540039 0.205695033073425
124.196998596191 0.20590603351593
124.203002929688 0.20670211315155
124.221000671387 0.206913113594055
124.223999023438 0.207507729530334
124.236999511719 0.207718729972839
124.25 0.208514809608459
124.264999389648 0.208725810050964
124.265998840332 0.209118962287903
124.279998779297 0.209329962730408
124.301002502441 0.209934234619141
124.303001403809 0.210327386856079
124.319999694824 0.210538387298584
124.366996765137 0.212341547012329
124.378997802734 0.212552547454834
124.386001586914 0.212945699691772
124.412002563477 0.213156700134277
124.422996520996 0.214154243469238
124.453002929688 0.214365243911743
124.458999633789 0.214959859848022
124.466003417969 0.215170860290527
124.496002197266 0.218393325805664
124.497001647949 0.218786597251892
124.505996704102 0.218997597694397
124.524002075195 0.21960175037384
124.524002075195 0.219995021820068
124.53099822998 0.220206022262573
124.536003112793 0.220407485961914
124.536003112793 0.220800638198853
124.541000366211 0.221011638641357
124.544998168945 0.221606254577637
124.559997558594 0.221817255020142
124.577003479004 0.222622871398926
124.602996826172 0.224234104156494
124.603996276855 0.224627375602722
124.610000610352 0.224838376045227
124.610000610352 0.225231647491455
124.622001647949 0.22544264793396
124.638999938965 0.226248264312744
124.639999389648 0.226641416549683
124.65599822998 0.226852416992188
124.689002990723 0.2280513048172
124.696998596191 0.228262305259705
124.71199798584 0.228866577148438
124.71199798584 0.229259729385376
124.727996826172 0.229672193527222
124.749000549316 0.230679273605347
124.75 0.231072425842285
124.755996704102 0.23128342628479
124.767997741699 0.23207950592041
124.787002563477 0.232290506362915
124.797996520996 0.233287930488586
124.817001342773 0.233498930931091
124.822998046875 0.233901739120483
124.841003417969 0.235100626945496
124.858001708984 0.23511016368866
124.858001708984 0.235503435134888
124.869003295898 0.235714435577393
124.875999450684 0.236117243766785
124.884002685547 0.236520051956177
124.88500213623 0.236913323402405
124.894996643066 0.23712432384491
124.894996643066 0.237517476081848
124.911003112793 0.237728476524353
124.963996887207 0.239943981170654
124.963996887207 0.240337252616882
124.987998962402 0.240548253059387
125 0.240951061248779
125 0.241344213485718
125.002998352051 0.241555213928223
125.005996704102 0.242149829864502
125.02799987793 0.242360830307007
125.053001403809 0.243166565895081
125.060997009277 0.243367910385132
125.060997009277 0.24376118183136
125.063003540039 0.243972182273865
125.064002990723 0.244365334510803
125.070999145508 0.244576334953308
125.071998596191 0.244969606399536
125.102996826172 0.245180606842041
125.111000061035 0.245784759521484
125.121002197266 0.246782302856445
125.13500213623 0.24699330329895
125.147003173828 0.247597455978394
125.218002319336 0.250609040260315
125.241996765137 0.25082004070282
125.246002197266 0.25161600112915
125.252998352051 0.251827001571655
125.254997253418 0.252220273017883
125.262001037598 0.252229928970337
125.262001037598 0.252623081207275
125.290000915527 0.25283408164978
125.291000366211 0.253035545349121
125.291000366211 0.25342869758606
125.305000305176 0.253639698028564
125.318000793457 0.254243969917297
125.333000183105 0.255039930343628
125.359001159668 0.255250930786133
125.371002197266 0.255855202674866
125.371002197266 0.256248474121094
125.375999450684 0.256459474563599
125.420997619629 0.257869243621826
125.450996398926 0.25867486000061
125.453002929688 0.259068131446838
125.463996887207 0.259279131889343
125.463996887207 0.259672403335571
125.46900177002 0.259883403778076
125.470001220703 0.260276556015015
125.494003295898 0.26048755645752
125.499000549316 0.26128363609314
125.517997741699 0.261494636535645
125.522003173828 0.262290716171265
125.544998168945 0.26250171661377
125.55899810791 0.262904524803162
125.570999145508 0.263307332992554
125.575996398926 0.263508677482605
125.575996398926 0.263901948928833
125.585998535156 0.264112949371338
125.58699798584 0.264506101608276
125.59700012207 0.264717102050781
125.621002197266 0.265120029449463
125.621002197266 0.265513181686401
125.624000549316 0.265522837638855
125.624000549316 0.265915989875793
125.638999938965 0.266328454017639
125.650001525879 0.266932725906372
125.671997070312 0.267335414886475
125.689002990723 0.267738342285156
125.709999084473 0.2683424949646
125.716003417969 0.268745303153992
125.735000610352 0.269148111343384
125.749000549316 0.269752383232117
125.755996704102 0.270346999168396
125.764999389648 0.270557999610901
125.797996520996 0.271766424179077
125.818000793457 0.272169232368469
125.833999633789 0.272965312004089
125.849998474121 0.273176312446594
125.855003356934 0.273377656936646
125.855003356934 0.273770928382874
125.86799621582 0.273981928825378
125.897003173828 0.275583624839783
125.910003662109 0.275593161582947
125.910003662109 0.275986433029175
125.926002502441 0.27619743347168
125.960998535156 0.277204513549805
125.960998535156 0.277597665786743
125.971000671387 0.277808666229248
125.971000671387 0.278403282165527
125.981002807617 0.278614282608032
125.996002197266 0.279017090797424
125.998001098633 0.279410362243652
126.025001525879 0.279621362686157
126.02799987793 0.280215978622437
126.029998779297 0.280225515365601
126.029998779297 0.280618786811829
126.069999694824 0.281031250953674
126.088996887207 0.281836867332458
126.089996337891 0.282230138778687
126.095001220703 0.282441020011902
126.096000671387 0.28283429145813
126.113998413086 0.283045291900635
126.116996765137 0.283438444137573
126.143997192383 0.283649444580078
126.144996643066 0.284042716026306
126.153999328613 0.284253716468811
126.161003112793 0.284656524658203
126.165000915527 0.284857988357544
126.165000915527 0.285251140594482
126.172996520996 0.285462141036987
126.178001403809 0.285855412483215
126.206001281738 0.28606641292572
126.224998474121 0.287073373794556
126.236999511719 0.288080453872681
126.276000976562 0.288684725761414
126.291000366211 0.289490342140198
126.291999816895 0.289883613586426
126.305999755859 0.290094614028931
126.309997558594 0.29068922996521
126.333999633789 0.290900230407715
126.334999084473 0.291293382644653
126.349998474121 0.291504383087158
126.351997375488 0.291897654533386
126.361000061035 0.292108654975891
126.374000549316 0.292712926864624
126.386001586914 0.293508887290955
126.411003112793 0.293719887733459
126.442001342773 0.294525504112244
126.442001342773 0.294918775558472
126.450996398926 0.295331239700317
126.460998535156 0.295935392379761
126.460998535156 0.296328663825989
126.471000671387 0.296539664268494
126.486999511719 0.296942472457886
126.529998779297 0.298352241516113
126.532997131348 0.298745512962341
126.557998657227 0.298956513404846
126.568000793457 0.299551129341125
126.580001831055 0.29976212978363
126.583000183105 0.30035674571991
126.588996887207 0.300567746162415
126.59700012207 0.300970554351807
126.611999511719 0.30157482624054
126.636001586914 0.302179098129272
126.653999328613 0.302380442619324
126.653999328613 0.302773714065552
126.66300201416 0.302984714508057
126.682998657227 0.303790330886841
126.694000244141 0.303991675376892
126.694000244141 0.30438494682312
126.705001831055 0.304595947265625
126.708000183105 0.304989099502563
126.725997924805 0.305200099945068
126.727996826172 0.305593371391296
126.75 0.305804371833801
126.766998291016 0.306801795959473
126.772003173828 0.306811451911926
126.772003173828 0.307204723358154
126.793998718262 0.30741560459137
126.799003601074 0.307818412780762
126.799003601074 0.30821168422699
126.807998657227 0.308422684669495
126.835998535156 0.30942976474762
126.916999816895 0.312047958374023
126.916999816895 0.312441229820251
126.921997070312 0.312652230262756
126.953002929688 0.313457846641541
126.956001281738 0.313851118087769
126.974998474121 0.314062118530273
126.991996765137 0.314666271209717
126.994003295898 0.315059542655945
127.026000976562 0.31527054309845
127.03099822998 0.315472006797791
127.03099822998 0.315865159034729
127.044998168945 0.315874814987183
127.044998168945 0.316267967224121
127.059997558594 0.316478967666626
127.059997558594 0.316872239112854
127.072998046875 0.317083239555359
127.073997497559 0.317476511001587
127.085998535156 0.317687511444092
127.11799621582 0.318291664123535
127.119003295898 0.318684935569763
127.13200378418 0.318895936012268
127.136001586914 0.319500088691711
127.154998779297 0.319902896881104
127.154998779297 0.320296168327332
127.177001953125 0.320507168769836
127.204002380371 0.322310209274292
127.217002868652 0.322521209716797
127.241996765137 0.323326826095581
127.263000488281 0.323931097984314
127.263000488281 0.324324369430542
127.271003723145 0.324535369873047
127.341003417969 0.326750755310059
127.357002258301 0.32774829864502
127.366996765137 0.327959299087524
127.396003723145 0.328755259513855
127.411003112793 0.32896625995636
127.416999816895 0.329570531845093
127.417999267578 0.329963684082031
127.427001953125 0.330174684524536
127.444999694824 0.330577611923218
127.445999145508 0.330970764160156
127.46199798584 0.331181764602661
127.487998962402 0.331786036491394
127.48999786377 0.332179307937622
127.497001647949 0.332188844680786
127.497001647949 0.332581996917725
127.521003723145 0.33299446105957
127.521003723145 0.333387613296509
127.533996582031 0.333800077438354
127.560997009277 0.334404349327087
127.56600189209 0.334605693817139
127.56600189209 0.334998965263367
127.571998596191 0.335008502006531
127.571998596191 0.335401773452759
127.577003479004 0.335612773895264
127.606002807617 0.336610198020935
127.622001647949 0.33682119846344
127.657997131348 0.338231086730957
127.657997131348 0.338825702667236
127.668998718262 0.339036703109741
127.685997009277 0.339640855789185
127.685997009277 0.340034127235413
127.708000183105 0.340043783187866
127.708000183105 0.340436935424805
127.721000671387 0.34064793586731
127.723999023438 0.341041207313538
127.737998962402 0.341252207756042
127.744003295898 0.341846823692322
127.759002685547 0.342057824134827
127.76000213623 0.342451095581055
127.772003173828 0.34266209602356
127.789001464844 0.343064785003662
127.794998168945 0.343467712402344
127.811996459961 0.344071865081787
127.822998046875 0.344474673271179
127.838996887207 0.345078945159912
127.839996337891 0.345280408859253
127.839996337891 0.345673561096191
127.857002258301 0.345884561538696
127.866996765137 0.346479177474976
127.879997253418 0.34669017791748
127.904998779297 0.347092986106873
127.904998779297 0.347486257553101
127.91300201416 0.347697257995605
127.920997619629 0.348301410675049
127.947998046875 0.349107027053833
127.949996948242 0.349500298500061
127.964996337891 0.349711298942566
127.966003417969 0.350104570388794
127.984001159668 0.350315570831299
127.995002746582 0.351121187210083
128.070007324219 0.353538036346436
128.070999145508 0.353739500045776
128.070999145508 0.354132652282715
128.093994140625 0.35434365272522
128.145004272461 0.355552196502686
128.147003173828 0.355753540992737
128.147003173828 0.356146812438965
128.154998779297 0.35635781288147
128.173004150391 0.35715389251709
128.182998657227 0.357364773750305
128.216003417969 0.357969045639038
128.216995239258 0.358362197875977
128.227005004883 0.358573198318481
128.238006591797 0.359177470207214
128.248992919922 0.359580278396606
128.251007080078 0.359973549842834
128.272994995117 0.360184550285339
128.296005249023 0.360788822174072
128.296997070312 0.361181974411011
128.309005737305 0.361392974853516
128.322006225586 0.361795783042908
128.339004516602 0.3621985912323
128.348999023438 0.362601399421692
128.363006591797 0.363004207611084
128.363006591797 0.363397479057312
128.365005493164 0.363407015800476
128.365005493164 0.363800287246704
128.373992919922 0.364011287689209
128.380996704102 0.364807367324829
128.391006469727 0.365018367767334
128.393005371094 0.365612983703613
128.397994995117 0.365823984146118
128.410003662109 0.366629600524902
128.427001953125 0.367233753204346
128.427001953125 0.367627024650574
128.438003540039 0.36803936958313
128.438003540039 0.368634104728699
128.447006225586 0.369046449661255
128.457992553711 0.369650721549988
128.458999633789 0.370043992996216
128.470001220703 0.370254993438721
128.475997924805 0.370859146118164
128.483001708984 0.371261954307556
128.507995605469 0.372269034385681
128.514007568359 0.372671842575073
128.514007568359 0.373064994812012
128.526000976562 0.373477458953857
128.526992797852 0.373870611190796
128.539001464844 0.374081611633301
128.539993286133 0.374474883079529
128.544998168945 0.374484539031982
128.544998168945 0.374877691268921
128.552993774414 0.375088691711426
128.559997558594 0.375491499900818
128.572998046875 0.376287579536438
128.587005615234 0.376498579978943
128.595001220703 0.377102851867676
128.606994628906 0.378301620483398
128.617004394531 0.378512620925903
128.621002197266 0.379107236862183
128.630004882812 0.379318237304688
128.630004882812 0.379711508750916
128.636993408203 0.37992250919342
128.643005371094 0.380325317382812
128.649002075195 0.381121397018433
128.662994384766 0.381332397460938
128.662994384766 0.381725549697876
128.669006347656 0.381936550140381
128.671005249023 0.382329821586609
128.682006835938 0.382540822029114
128.692001342773 0.383135437965393
128.699996948242 0.383346438407898
128.740005493164 0.385561943054199
128.744995117188 0.385964751243591
128.744995117188 0.386358022689819
128.753005981445 0.386367559432983
128.753005981445 0.386760711669922
128.759994506836 0.386770367622375
128.759994506836 0.387163639068604
128.774002075195 0.387374639511108
128.776000976562 0.38757598400116
128.776000976562 0.387969255447388
128.783996582031 0.388180255889893
128.822006225586 0.38959002494812
128.822998046875 0.389983296394348
128.832992553711 0.390194296836853
128.839996337891 0.390597105026245
128.839996337891 0.390990376472473
128.85400390625 0.391201376914978
128.854995727539 0.391594648361206
128.863006591797 0.391805529594421
128.871002197266 0.392006993293762
128.871002197266 0.39240026473999
128.880004882812 0.392611265182495
128.891998291016 0.393215417861938
128.899993896484 0.393819689750671
128.906005859375 0.394414305686951
128.916000366211 0.394625306129456
128.932998657227 0.395229578018188
128.942993164062 0.395833730697632
128.942993164062 0.39622700214386
128.957000732422 0.396437883377075
128.973999023438 0.397243618965149
128.973999023438 0.397636771202087
128.99299621582 0.397847771644592
129.009994506836 0.398250579833984
129.009994506836 0.398643851280212
129.016998291016 0.398854851722717
129.037994384766 0.400255084037781
129.046997070312 0.400264739990234
129.046997070312 0.400657892227173
129.063003540039 0.401070356369019
129.085006713867 0.401875972747803
129.10400390625 0.402480125427246
129.10400390625 0.402873396873474
129.111999511719 0.403084397315979
129.212997436523 0.407304406166077
129.227996826172 0.407515406608582
129.244003295898 0.408512830734253
129.259994506836 0.408723831176758
129.266006469727 0.40912663936615
129.27799987793 0.409529447555542
129.298004150391 0.409932255744934
129.317993164062 0.411131143569946
129.326995849609 0.411342144012451
129.389007568359 0.41315484046936
129.391006469727 0.413547992706299
129.399993896484 0.413758993148804
129.408996582031 0.414161920547485
129.408996582031 0.414555072784424
129.427993774414 0.414766073226929
129.432006835938 0.415159344673157
129.449996948242 0.415370345115662
129.455001831055 0.4157634973526
129.481002807617 0.415974497795105
129.481994628906 0.416367769241333
129.49299621582 0.416578769683838
129.513000488281 0.417182922363281
129.513000488281 0.417777538299561
129.52799987793 0.417988538742065
129.554992675781 0.418794274330139
129.582992553711 0.419197082519531
129.604995727539 0.420204162597656
129.630004882812 0.421211123466492
129.666000366211 0.421815395355225
129.671997070312 0.422218203544617
129.67399597168 0.422611355781555
129.692993164062 0.42282235622406
129.70100402832 0.42361843585968
129.729995727539 0.423829436302185
129.733001708984 0.424030780792236
129.733001708984 0.424424052238464
129.75 0.424635052680969
129.753005981445 0.425229668617249
129.779998779297 0.425440669059753
129.804000854492 0.426438093185425
129.828002929688 0.42664909362793
129.833999633789 0.426850557327271
129.833999633789 0.427243709564209
129.845993041992 0.427454710006714
129.850997924805 0.427847981452942
129.865997314453 0.427857637405396
129.865997314453 0.428250789642334
129.875 0.428461790084839
129.876007080078 0.428855061531067
129.90299987793 0.429066061973572
129.904998779297 0.429267406463623
129.904998779297 0.429660677909851
129.923004150391 0.429871678352356
129.925003051758 0.430264949798584
129.944000244141 0.430475950241089
129.973007202148 0.431482911109924
129.973999023438 0.431876182556152
129.981994628906 0.432087182998657
130.013000488281 0.432691335678101
130.044006347656 0.433295607566833
130.052993774414 0.433698415756226
130.057006835938 0.434091687202454
130.070007324219 0.434302687644958
130.111999511719 0.435309648513794
130.115997314453 0.435702919960022
130.136993408203 0.435913920402527
130.149993896484 0.436316728591919
130.164993286133 0.436911344528198
130.179000854492 0.437122344970703
130.180999755859 0.437515616416931
130.207000732422 0.437726616859436
130.210006713867 0.438321232795715
130.216995239258 0.43853223323822
130.225006103516 0.438925504684448
130.248001098633 0.439136505126953
130.259994506836 0.439539194107056
130.264007568359 0.440133929252625
130.285003662109 0.440344929695129
130.309997558594 0.440546274185181
130.309997558594 0.440939545631409
130.315002441406 0.441150546073914
130.320999145508 0.441543817520142
130.341995239258 0.441754698753357
130.361999511719 0.44235897064209
130.363006591797 0.442752122879028
130.373001098633 0.442963123321533
130.38200378418 0.443164587020874
130.38200378418 0.443557858467102
130.404006958008 0.443768858909607
130.412994384766 0.443970203399658
130.412994384766 0.444363474845886
130.42399597168 0.444574475288391
130.464996337891 0.445782899856567
130.483993530273 0.446578979492188
130.513000488281 0.446789979934692
130.514999389648 0.446991324424744
130.514999389648 0.447384595870972
130.516998291016 0.447595596313477
130.54899597168 0.44819974899292
130.563003540039 0.448602676391602
130.587005615234 0.449609637260437
130.613998413086 0.45021390914917
130.662994384766 0.451623678207397
130.67399597168 0.452218294143677
130.699996948242 0.452429294586182
130.714996337891 0.453033566474915
130.725997924805 0.453436374664307
130.74299621582 0.454433917999268
130.764007568359 0.454644918441772
130.779998779297 0.455249071121216
130.804992675781 0.455853223800659
130.807006835938 0.456447958946228
130.820999145508 0.456658959388733
130.865997314453 0.457867383956909
130.869995117188 0.45806884765625
130.869995117188 0.458461999893188
130.884994506836 0.458673000335693
130.910003662109 0.459277272224426
130.916000366211 0.459871888160706
130.932006835938 0.46008288860321
130.940002441406 0.46067750453949
130.964004516602 0.460687160491943
130.964004516602 0.461080312728882
130.966995239258 0.461291313171387
130.975006103516 0.461492776870728
130.975006103516 0.461885929107666
130.986999511719 0.46189546585083
130.986999511719 0.462288737297058
131.009002685547 0.462499737739563
131.026000976562 0.463497161865234
131.039993286133 0.463708162307739
131.050994873047 0.46390962600708
131.050994873047 0.464302778244019
131.069000244141 0.464513778686523
131.091995239258 0.465319514274597
131.113998413086 0.466125130653381
131.119995117188 0.466527938842773
131.175994873047 0.468340635299683
131.214004516602 0.468944787979126
131.220993041992 0.469146251678467
131.220993041992 0.469539403915405
131.233993530273 0.469951868057251
131.248001098633 0.47054648399353
131.272003173828 0.470556020736694
131.272003173828 0.470949292182922
131.281005859375 0.471160292625427
131.281997680664 0.471553564071655
131.292007446289 0.47176456451416
131.294006347656 0.472157716751099
131.300994873047 0.472167372703552
131.300994873047 0.472560524940491
131.322998046875 0.472771525382996
131.34700012207 0.473174333572388
131.354995727539 0.473778605461121
131.354995727539 0.474171876907349
131.373001098633 0.474382877349854
131.391998291016 0.474584221839905
131.391998291016 0.475178837776184
131.393997192383 0.475389838218689
131.404998779297 0.476598262786865
131.404998779297 0.476991534233093
131.410995483398 0.477202534675598
131.417007446289 0.477806806564331
131.417007446289 0.47819995880127
131.421997070312 0.478410959243774
131.42399597168 0.478612422943115
131.42399597168 0.479207038879395
131.427001953125 0.479418039321899
131.432998657227 0.479820847511292
131.434005737305 0.48021411895752
131.440994262695 0.480425119400024
131.47900390625 0.482439160346985
131.47900390625 0.482832431793213
131.483993530273 0.483043432235718
131.485000610352 0.483436584472656
131.496994018555 0.483647584915161
131.520004272461 0.484251856803894
131.52099609375 0.484453201293945
131.52099609375 0.484846472740173
131.533004760742 0.485057473182678
131.539993286133 0.485652089118958
131.546005249023 0.485863089561462
131.552001953125 0.486064434051514
131.552001953125 0.486476898193359
131.565002441406 0.486687898635864
131.569000244141 0.486889362335205
131.569000244141 0.489632248878479
131.572998046875 0.489641904830933
131.572998046875 0.490236520767212
131.585006713867 0.490447521209717
131.593002319336 0.49105167388916
131.593994140625 0.491444945335388
131.604995727539 0.491655945777893
131.606002807617 0.492049217224121
131.613998413086 0.492260217666626
131.649993896484 0.494072914123535
131.649993896484 0.494466066360474
131.658996582031 0.494677066802979
131.667999267578 0.495482683181763
131.673004150391 0.496077299118042
131.697006225586 0.496288299560547
131.699005126953 0.496882915496826
131.707992553711 0.49689257144928
131.707992553711 0.497285842895508
131.710006713867 0.497496843338013
131.710006713867 0.497889995574951
131.710998535156 0.497899532318115
131.710998535156 0.498292803764343
131.714004516602 0.498503804206848
131.716995239258 0.498705267906189
131.716995239258 0.499098420143127
131.720001220703 0.499309420585632
131.723999023438 0.499913692474365
131.727996826172 0.500709772109985
131.733001708984 0.50092077255249
131.736999511719 0.50171685218811
131.74299621582 0.501927733421326
131.748001098633 0.502532005310059
131.751998901367 0.502934813499451
131.751998901367 0.503328084945679
131.759994506836 0.503539085388184
131.761993408203 0.504133701324463
131.766998291016 0.504344701766968
131.785003662109 0.505754470825195
131.787994384766 0.506550550460815
131.798004150391 0.506560087203979
131.798004150391 0.506953358650208
131.807006835938 0.507164359092712
131.807006835938 0.50755763053894
131.811996459961 0.507768630981445
131.811996459961 0.508161783218384
131.817001342773 0.508372783660889
131.826995849609 0.50877571105957
131.826995849609 0.509168863296509
131.841995239258 0.509379863739014
131.843002319336 0.509581327438354
131.843002319336 0.509974479675293
131.84700012207 0.510185480117798
131.860992431641 0.510991096496582
131.865005493164 0.511787176132202
131.876998901367 0.511998176574707
131.878997802734 0.512592792510986
131.891998291016 0.512803792953491
131.897994995117 0.513206601142883
131.908996582031 0.513810873031616
131.917999267578 0.51441502571106
131.925994873047 0.515019297599792
131.925994873047 0.515412569046021
131.936996459961 0.515824913978577
131.938003540039 0.516026258468628
131.938003540039 0.516419529914856
131.940994262695 0.516630530357361
131.960006713867 0.517234802246094
131.960006713867 0.517627954483032
131.962997436523 0.517838954925537
131.962997436523 0.518232226371765
131.981994628906 0.51844322681427
131.985992431641 0.519239187240601
131.990997314453 0.519450187683105
131.992004394531 0.519843459129333
131.998001098633 0.520054459571838
132.00700378418 0.52025580406189
132.00700378418 0.520649194717407
132.011993408203 0.520860195159912
132.02099609375 0.521262884140015
132.022003173828 0.521656155586243
132.031997680664 0.521867156028748
132.031997680664 0.522461771965027
132.037994384766 0.52247142791748
132.037994384766 0.522864580154419
132.048004150391 0.523075580596924
132.048004150391 0.523468732833862
132.055999755859 0.523679733276367
132.057998657227 0.523881196975708
132.057998657227 0.524274468421936
132.061004638672 0.524485468864441
132.072006225586 0.524888277053833
132.080001831055 0.525089740753174
132.080001831055 0.525684356689453
132.085006713867 0.525895357131958
132.108001708984 0.527103781700134
132.117004394531 0.527899742126465
132.128005981445 0.52811074256897
132.138000488281 0.528513669967651
132.138000488281 0.52890682220459
132.143005371094 0.529117822647095
132.143997192383 0.529510974884033
132.149002075195 0.529721975326538
132.149993896484 0.530115365982056
132.158004760742 0.530326366424561
132.158996582031 0.530719518661499
132.169006347656 0.530930519104004
132.171005249023 0.531525135040283
132.188995361328 0.531736135482788
132.195999145508 0.532340288162231
132.20100402832 0.532944560050964
132.227005004883 0.533548831939697
132.235000610352 0.535351872444153
132.253005981445 0.535562872886658
132.253997802734 0.535764217376709
132.253997802734 0.536157608032227
132.263000488281 0.536368489265442
132.272003173828 0.536972761154175
132.272003173828 0.537365913391113
132.279998779297 0.537576913833618
132.296005249023 0.538181185722351
132.296005249023 0.538574457168579
132.305999755859 0.538785457611084
132.311996459961 0.539591073989868
132.313003540039 0.539984226226807
132.324996948242 0.53999388217926
132.324996948242 0.540387153625488
132.328994750977 0.540396690368652
132.328994750977 0.540789842605591
132.333999633789 0.541000843048096
132.337005615234 0.541394114494324
132.352005004883 0.541605114936829
132.35400390625 0.541998386383057
132.363998413086 0.542209386825562
132.363998413086 0.5426025390625
132.373001098633 0.542813539505005
132.39599609375 0.543619155883789
132.39599609375 0.544012427330017
132.408996582031 0.544223427772522
132.412002563477 0.544818043708801
132.416000366211 0.545029044151306
132.434997558594 0.545633316040039
132.434997558594 0.546026468276978
132.447998046875 0.546237468719482
132.460998535156 0.546438932418823
132.460998535156 0.546832084655762
132.470993041992 0.547043085098267
132.47200012207 0.547244548797607
132.47200012207 0.547637701034546
132.483001708984 0.547848701477051
132.488998413086 0.54844331741333
132.503997802734 0.548654317855835
132.509002685547 0.549249053001404
132.518005371094 0.549460053443909
132.526992797852 0.549862861633301
132.529998779297 0.550256013870239
132.548004150391 0.550467014312744
132.550994873047 0.550860285758972
132.563995361328 0.550869941711426
132.563995361328 0.551464557647705
132.569000244141 0.55167555809021
132.587997436523 0.552078366279602
132.595993041992 0.553075790405273
132.610000610352 0.553085327148438
132.610000610352 0.553478598594666
132.630004882812 0.55368959903717
132.64599609375 0.554092407226562
132.64599609375 0.554485559463501
132.651000976562 0.554696559906006
132.656997680664 0.555099487304688
132.686004638672 0.556499719619751
132.697998046875 0.556710720062256
132.705001831055 0.557113528251648
132.707992553711 0.557708144187927
132.731002807617 0.557919144630432
132.748992919922 0.558321952819824
132.75 0.558523416519165
132.75 0.558916568756104
132.75700378418 0.559127569198608
132.764999389648 0.559923648834229
132.776992797852 0.560134649276733
132.792999267578 0.560537457466125
132.802993774414 0.561141729354858
132.820007324219 0.56154453754425
132.835998535156 0.562551498413086
132.841003417969 0.563146114349365
132.852005004883 0.56335711479187
132.858001708984 0.563750386238098
132.878005981445 0.563961386680603
132.878997802734 0.564354658126831
132.888000488281 0.564565658569336
132.90299987793 0.564968466758728
132.90299987793 0.565563082695007
132.921997070312 0.565975427627563
132.936996459961 0.567174315452576
132.951995849609 0.567385315895081
132.953994750977 0.567980051040649
132.964004516602 0.568191051483154
132.966995239258 0.568785667419434
132.981002807617 0.568795204162598
132.981002807617 0.569188356399536
132.994995117188 0.569399356842041
133.02099609375 0.571001052856445
133.031005859375 0.57121205329895
133.031005859375 0.571605324745178
133.039001464844 0.571816325187683
133.044998168945 0.572420597076416
133.052001953125 0.573024749755859
133.052001953125 0.573417901992798
133.057006835938 0.573628902435303
133.070999145508 0.574424982070923
133.080993652344 0.574434638023376
133.080993652344 0.574827909469604
133.085998535156 0.575038909912109
133.098007202148 0.575844526290894
133.098999023438 0.576237678527832
133.10400390625 0.576247215270996
133.10400390625 0.576640486717224
133.110000610352 0.576851487159729
133.136001586914 0.577858567237854
133.136001586914 0.578251838684082
133.139007568359 0.578462839126587
133.154006958008 0.579469799995422
133.162002563477 0.579872608184814
133.164001464844 0.580265879631042
133.179000854492 0.580476880073547
133.180999755859 0.580879688262939
133.180999755859 0.581272840499878
133.186996459961 0.581483840942383
133.201995849609 0.582088112831116
133.201995849609 0.582481384277344
133.208999633789 0.582692384719849
133.223999023438 0.583699464797974
133.229995727539 0.584102153778076
133.246002197266 0.58490777015686
133.246994018555 0.585301041603088
133.261993408203 0.585310697555542
133.261993408203 0.585905313491821
133.264999389648 0.586116313934326
133.270004272461 0.587315082550049
133.283996582031 0.587526082992554
133.304000854492 0.588724970817566
133.320007324219 0.588935971260071
133.320007324219 0.589329242706299
133.324005126953 0.589540243148804
133.326995849609 0.589741706848145
133.326995849609 0.590134859085083
133.337005615234 0.590547323226929
133.348999023438 0.591544628143311
133.363006591797 0.591755628585815
133.363998413086 0.592148900032043
133.376007080078 0.592359900474548
133.388000488281 0.593366980552673
133.389007568359 0.593760251998901
133.399002075195 0.593971252441406
133.401000976562 0.594364404678345
133.42399597168 0.59457540512085
133.429000854492 0.594978213310242
133.429000854492 0.59537148475647
133.436996459961 0.595582485198975
133.440002441406 0.596378564834595
133.445999145508 0.5965895652771
133.475997924805 0.597395181655884
133.477005004883 0.597788333892822
133.481002807617 0.597999334335327
133.492004394531 0.598996877670288
133.503997802734 0.599207878112793
133.550994873047 0.601826071739197
133.572006225586 0.60243034362793
133.580001831055 0.602833151817322
133.587997436523 0.603638768196106
133.617004394531 0.60444438457489
133.626007080078 0.605441808700562
133.645004272461 0.605652809143066
133.660995483398 0.606458425521851
133.662002563477 0.606851696968079
133.666000366211 0.606861352920532
133.666000366211 0.607254505157471
133.675994873047 0.607465505599976
133.677993774414 0.607858657836914
133.690994262695 0.608069658279419
133.692001342773 0.608463048934937
133.703994750977 0.608674049377441
133.725997924805 0.610074281692505
133.738006591797 0.61028528213501
133.764999389648 0.611896514892578
133.776000976562 0.612491130828857
133.785995483398 0.612702131271362
133.804992675781 0.613507747650146
133.813003540039 0.613910555839539
133.820007324219 0.614505290985107
133.830993652344 0.614716291427612
133.830993652344 0.615109443664551
133.845001220703 0.615320444107056
133.848007202148 0.615915060043335
133.860992431641 0.61612606048584
133.86799621582 0.616327524185181
133.86799621582 0.616720676422119
133.876007080078 0.616931676864624
133.891998291016 0.617133140563965
133.891998291016 0.617526292800903
133.89599609375 0.617737293243408
133.897994995117 0.618331909179688
133.904006958008 0.618542909622192
133.906997680664 0.61893618106842
133.92399597168 0.619147181510925
133.942001342773 0.620154142379761
133.981994628906 0.621765494346619
133.986999511719 0.622360110282898
133.996002197266 0.622571110725403
133.996994018555 0.622964382171631
134.011001586914 0.623175382614136
134.014007568359 0.623769998550415
134.031997680664 0.62398099899292
134.031997680664 0.624374151229858
134.037994384766 0.624585151672363
134.039001464844 0.624978423118591
134.042999267578 0.625189423561096
134.046997070312 0.625592231750488
134.046997070312 0.625985383987427
134.057006835938 0.626196384429932
134.072006225586 0.626599311828613
134.087005615234 0.627203464508057
134.087005615234 0.627798080444336
134.093994140625 0.628009080886841
134.095993041992 0.628402352333069
134.11799621582 0.628613352775574
134.121994018555 0.629016160964966
134.121994018555 0.629409313201904
134.13200378418 0.62982177734375
134.134002685547 0.630215048789978
134.149002075195 0.630426049232483
134.149002075195 0.630819320678711
134.160003662109 0.631231665611267
134.166000366211 0.631433010101318
134.166000366211 0.631826281547546
134.182006835938 0.632037281990051
134.195999145508 0.632641553878784
134.195999145508 0.633034706115723
134.203002929688 0.633245706558228
134.214996337891 0.634051322937012
134.233993530273 0.635058403015137
134.235992431641 0.635451555252075
134.24299621582 0.635461211204529
134.24299621582 0.635854482650757
134.253005981445 0.636065483093262
134.268997192383 0.636871099472046
134.27099609375 0.637264251708984
134.292007446289 0.637475252151489
134.305999755859 0.638079524040222
134.315002441406 0.639076948165894
134.322998046875 0.639086484909058
134.322998046875 0.639479875564575
134.341995239258 0.63969087600708
134.341995239258 0.640084028244019
134.345001220703 0.640295028686523
134.378997802734 0.641100645065308
134.378997802734 0.641493797302246
134.38200378418 0.641704797744751
134.386993408203 0.641906261444092
134.386993408203 0.64229953289032
134.397003173828 0.642510414123535
134.397003173828 0.642903804779053
134.414993286133 0.643114805221558
134.419006347656 0.643709421157837
134.436004638672 0.643920421600342
134.436004638672 0.64431357383728
134.440002441406 0.644323110580444
134.440002441406 0.644716382026672
134.455001831055 0.644927382469177
134.457992553711 0.645522117614746
134.473007202148 0.645733118057251
134.475006103516 0.646126270294189
134.483993530273 0.646337270736694
134.498992919922 0.647334694862366
134.516006469727 0.647344350814819
134.516006469727 0.647737503051758
134.524002075195 0.647747039794922
134.524002075195 0.64814031124115
134.529006958008 0.648351311683655
134.531005859375 0.648946046829224
134.555999755859 0.649157047271729
134.557998657227 0.649751663208008
134.567001342773 0.649761199951172
134.567001342773 0.65015435218811
134.578002929688 0.650164008140564
134.578002929688 0.650557279586792
134.59700012207 0.650768280029297
134.600006103516 0.651170969009399
134.600006103516 0.651564240455627
134.608001708984 0.651775240898132
134.608993530273 0.65216851234436
134.621002197266 0.652379512786865
134.625 0.652974128723145
134.641998291016 0.653185129165649
134.641998291016 0.653578281402588
134.656005859375 0.653789281845093
134.669006347656 0.654393553733826
134.669006347656 0.654786825180054
134.677001953125 0.654997825622559
134.684005737305 0.655592441558838
134.707000732422 0.655803442001343
134.708999633789 0.656004905700684
134.708999633789 0.656398057937622
134.714004516602 0.656609058380127
134.742004394531 0.65800929069519
134.755004882812 0.658220291137695
134.792007446289 0.660627603530884
134.802001953125 0.660838603973389
134.807998657227 0.661241412162781
134.809005737305 0.661634683609009
134.815994262695 0.661845684051514
134.826995849609 0.662449836730957
134.858993530273 0.663658380508423
134.865997314453 0.664655804634094
134.875 0.664866805076599
134.897994995117 0.665672421455383
134.901000976562 0.666267037391663
134.910003662109 0.666478037834167
134.92399597168 0.6670823097229
134.940994262695 0.667887926101685
134.949005126953 0.668684005737305
134.958999633789 0.66889500617981
134.958999633789 0.669288158416748
134.973007202148 0.669499158859253
134.981994628906 0.670698046684265
135.001007080078 0.67090904712677
135.009994506836 0.671311855316162
135.018005371094 0.671714663505554
135.018005371094 0.672107934951782
135.022003173828 0.672318935394287
135.022003173828 0.672712087631226
135.026992797852 0.67272162437439
135.026992797852 0.673114895820618
135.037994384766 0.673325896263123
135.063003540039 0.674534320831299
135.076995849609 0.675138592720032
135.076995849609 0.67553186416626
135.082000732422 0.675742864608765
135.106994628906 0.676548480987549
135.106994628906 0.677143096923828
135.115997314453 0.677555561065674
135.121002197266 0.677948713302612
135.141006469727 0.678159713745117
135.143005371094 0.678552865982056
135.15299987793 0.678763866424561
135.158996582031 0.679962873458862
135.164993286133 0.680173873901367
135.180999755859 0.68057656288147
135.192001342773 0.680979490280151
135.205993652344 0.682379722595215
135.227005004883 0.68259072303772
135.236999511719 0.683194875717163
135.244003295898 0.683789491653442
135.253005981445 0.684000492095947
135.259002685547 0.684595108032227
135.266998291016 0.684806108474731
135.283004760742 0.685602188110352
135.298004150391 0.685813188552856
135.313995361328 0.686810731887817
135.32600402832 0.687021732330322
135.350006103516 0.688028693199158
135.350997924805 0.688421964645386
135.35400390625 0.68843150138855
135.35400390625 0.688824653625488
135.369003295898 0.689035654067993
135.376007080078 0.689831733703613
135.39599609375 0.690042734146118
135.39599609375 0.690436005592346
135.401992797852 0.690647006034851
135.412002563477 0.690848350524902
135.412002563477 0.69124162197113
135.414993286133 0.691452622413635
135.438995361328 0.692056894302368
135.449996948242 0.692661046981812
135.464004516602 0.693859934806824
135.477005004883 0.694070935249329
135.501998901367 0.694675207138062
135.509002685547 0.695077896118164
135.535995483398 0.695682168006897
135.537002563477 0.696075439453125
135.539993286133 0.696084976196289
135.539993286133 0.696478247642517
135.563003540039 0.696689248085022
135.583999633789 0.697686672210693
135.602996826172 0.697897672653198
135.604995727539 0.698099136352539
135.604995727539 0.698492288589478
135.626998901367 0.698703289031982
135.649002075195 0.699307560920715
135.649993896484 0.699700832366943
135.660995483398 0.699911832809448
135.679992675781 0.700515985488892
135.690994262695 0.700717449188232
135.690994262695 0.701110601425171
135.705001831055 0.701321601867676
135.712005615234 0.701724410057068
135.742004394531 0.70292329788208
135.755996704102 0.703134298324585
135.75700378418 0.703527450561523
135.772994995117 0.703738451004028
135.772994995117 0.704333066940308
135.787994384766 0.704544067382812
135.791000366211 0.70493745803833
135.802993774414 0.705148458480835
135.820007324219 0.705743074417114
135.833999633789 0.705954074859619
135.833999633789 0.706347227096558
135.843002319336 0.706558227539062
135.848999023438 0.706961035728455
135.925003051758 0.709780693054199
135.938003540039 0.710183620452881
135.955001831055 0.711181044578552
135.977005004883 0.711392045021057
135.977996826172 0.711785316467285
135.986999511719 0.71199631690979
135.988006591797 0.712389469146729
136.001998901367 0.712600469589233
136.014007568359 0.712801933288574
136.014007568359 0.713195085525513
136.026992797852 0.713607549667358
136.026992797852 0.714000701904297
136.042007446289 0.714211702346802
136.059005737305 0.714815974235535
136.063003540039 0.715611934661865
136.074996948242 0.71582293510437
136.102996826172 0.716830015182495
136.121002197266 0.717434167861938
136.123001098633 0.718028903007507
136.134002685547 0.718038558959961
136.134002685547 0.718431711196899
136.147003173828 0.718642711639404
136.169006347656 0.719246864318848
136.192993164062 0.720253944396973
136.203994750977 0.720858216285706
136.238998413086 0.72166383266449
136.25 0.722268104553223
136.251007080078 0.722661256790161
136.261993408203 0.722872257232666
136.287994384766 0.723476409912109
136.311996459961 0.724483489990234
136.313003540039 0.724876761436462
136.330993652344 0.725087761878967
136.332000732422 0.725481033325195
136.343994140625 0.7256920337677
136.365997314453 0.726094722747803
136.367004394531 0.726487994194031
136.375 0.726698994636536
136.376998901367 0.726900339126587
136.376998901367 0.727293729782104
136.388000488281 0.727706074714661
136.412994384766 0.728310346603394
136.416000366211 0.728703498840332
136.434997558594 0.728914499282837
136.440994262695 0.729317307472229
136.442001342773 0.729710578918457
136.449005126953 0.729921579360962
136.5 0.731331348419189
136.505996704102 0.731935620307922
136.555999755859 0.73354697227478
136.570999145508 0.733949661254883
136.570999145508 0.734342932701111
136.582992553711 0.734352588653564
136.582992553711 0.734745740890503
136.598999023438 0.734956741333008
136.636001586914 0.736366629600525
136.638000488281 0.736759901046753
136.649993896484 0.736970901489258
136.667007446289 0.73737359046936
136.694000244141 0.738371133804321
136.705001831055 0.738582134246826
136.707000732422 0.738975286483765
136.716003417969 0.73918628692627
136.72200012207 0.739780902862549
136.738006591797 0.739991903305054
136.759994506836 0.740596175193787
136.787002563477 0.741593599319458
136.804000854492 0.741804599761963
136.832000732422 0.742610216140747
136.841995239258 0.74321448802948
136.848007202148 0.743607759475708
136.88200378418 0.743818759918213
136.901992797852 0.745017528533936
136.921997070312 0.74522852897644
136.949996948242 0.746034145355225
136.960998535156 0.746437072753906
136.962005615234 0.746830224990845
136.977005004883 0.74704122543335
136.977996826172 0.747434377670288
137.009994506836 0.747645378112793
137.013000488281 0.748239994049072
137.031005859375 0.748450994491577
137.031005859375 0.748844385147095
137.042007446289 0.748853921890259
137.042007446289 0.749247074127197
137.065994262695 0.749458074569702
137.080993652344 0.750062346458435
137.095001220703 0.750858306884766
137.115997314453 0.751069307327271
137.126998901367 0.751865386962891
137.136993408203 0.751874923706055
137.136993408203 0.752268314361572
137.14599609375 0.752479314804077
137.171005249023 0.753083467483521
137.188995361328 0.753486275672913
137.190002441406 0.753879547119141
137.203002929688 0.754090547561646
137.223999023438 0.754493236541748
137.223999023438 0.754886627197266
137.242004394531 0.755097627639771
137.302001953125 0.757102012634277
137.315002441406 0.757313013076782
137.326995849609 0.757715821266174
137.328994750977 0.758109092712402
137.345001220703 0.758320093154907
137.345993041992 0.758713245391846
137.376998901367 0.758924245834351
137.378997802734 0.759327173233032
137.378997802734 0.759720325469971
137.393997192383 0.759931325912476
137.401992797852 0.760525941848755
137.414993286133 0.76073694229126
137.432998657227 0.761139750480652
137.444000244141 0.761341214179993
137.444000244141 0.761734485626221
137.453002929688 0.761945486068726
137.481002807617 0.762942790985107
137.494003295898 0.763153791427612
137.509994506836 0.763949871063232
137.529006958008 0.764160871505737
137.535003662109 0.764755487442017
137.554000854492 0.764966487884521
137.565994262695 0.765369415283203
137.583999633789 0.765973567962646
137.587005615234 0.766366720199585
137.602996826172 0.76657772064209
137.641006469727 0.767584800720215
137.654998779297 0.768582344055176
137.677001953125 0.768793344497681
137.677001953125 0.769186496734619
137.699005126953 0.769397497177124
137.699996948242 0.769790649414062
137.707000732422 0.770001649856567
137.77099609375 0.772015810012817
137.779998779297 0.772217273712158
137.779998779297 0.772610425949097
137.789001464844 0.772821426391602
137.796997070312 0.773224234580994
137.79899597168 0.773617506027222
137.817993164062 0.773627042770386
137.817993164062 0.774020314216614
137.835006713867 0.774231314659119
137.837005615234 0.774624586105347
137.845993041992 0.774835586547852
137.85400390625 0.775631546974182
137.876998901367 0.775842547416687
137.876998901367 0.776235818862915
137.884002685547 0.77644681930542
137.906005859375 0.777050971984863
137.908004760742 0.777645587921143
137.916000366211 0.777856588363647
137.942993164062 0.778662204742432
137.942993164062 0.77905547618866
137.964004516602 0.779266476631165
137.979995727539 0.780666828155518
137.992004394531 0.780877828598022
138.003997802734 0.781673789024353
138.014007568359 0.781884789466858
138.031997680664 0.78228759765625
138.031997680664 0.782680749893188
138.035995483398 0.782891750335693
138.039001464844 0.783285140991211
138.052993774414 0.783496141433716
138.085998535156 0.784503102302551
138.100006103516 0.785299062728882
138.119995117188 0.785510063171387
138.14599609375 0.78611433506012
138.156997680664 0.786517143249512
138.201995849609 0.787917375564575
138.22200012207 0.78812837600708
138.229995727539 0.789125919342041
138.25 0.789336919784546
138.259002685547 0.789739727973938
138.285995483398 0.790343999862671
138.317993164062 0.791552305221558
138.371002197266 0.792962312698364
138.376998901367 0.793556928634644
138.399993896484 0.793767929077148
138.410995483398 0.7939692735672
138.410995483398 0.794362545013428
138.427993774414 0.794573545455933
138.430999755859 0.794966697692871
138.453002929688 0.795177698135376
138.455001831055 0.795570969581604
138.479995727539 0.795781970024109
138.481994628906 0.796175241470337
138.507995605469 0.796386241912842
138.509002685547 0.79677939414978
138.535995483398 0.797191858291626
138.546005249023 0.797585010528564
138.600006103516 0.797796010971069
138.679992675781 0.799196243286133
138.718994140625 0.799407243728638
139.07600402832 0.809880495071411
139.100997924805 0.810686111450195
139.110992431641 0.810887575149536
139.110992431641 0.811280727386475
139.123992919922 0.811491727828979
139.160003662109 0.812095999717712
139.160003662109 0.81248927116394
139.162994384766 0.812700271606445
139.17399597168 0.813102960586548
139.17399597168 0.813496232032776
139.201995849609 0.813707232475281
139.210998535156 0.81430196762085
139.225006103516 0.814512968063354
139.235992431641 0.814915657043457
139.235992431641 0.815308928489685
139.248992919922 0.81551992893219
139.285003662109 0.816124200820923
139.287002563477 0.816718816757202
139.294998168945 0.816728353500366
139.294998168945 0.817121505737305
139.307006835938 0.81733250617981
139.311004638672 0.817725896835327
139.324996948242 0.817936897277832
139.32600402832 0.818330049514771
139.348007202148 0.818541049957275
139.348007202148 0.818934202194214
139.356002807617 0.819145202636719
139.356002807617 0.819538474082947
139.367004394531 0.819749474525452
139.410003662109 0.82136082649231
139.417007446289 0.821763515472412
139.432998657227 0.822559595108032
139.447006225586 0.822770595550537
139.447998046875 0.823163747787476
139.470001220703 0.82337474822998
139.47200012207 0.823969483375549
139.477996826172 0.824180483818054
139.494995117188 0.825177907943726
139.50700378418 0.82538890838623
139.509994506836 0.825782060623169
139.529006958008 0.825993061065674
139.529998779297 0.826386332511902
139.539001464844 0.826597332954407
139.554000854492 0.827594757080078
139.567001342773 0.827805757522583
139.569000244141 0.828199028968811
139.591003417969 0.828410029411316
139.598999023438 0.829014301300049
139.602005004883 0.829810380935669
139.615005493164 0.830021262168884
139.626007080078 0.830424070358276
139.639007568359 0.830625534057617
139.639007568359 0.831018686294556
139.654998779297 0.831229686737061
139.662994384766 0.831431150436401
139.662994384766 0.83182430267334
139.67399597168 0.831833958625793
139.67399597168 0.832428574562073
139.684005737305 0.832639575004578
139.686996459961 0.833032846450806
139.712997436523 0.833243846893311
139.714004516602 0.833636999130249
139.720993041992 0.833847999572754
139.723999023438 0.834241271018982
139.735992431641 0.834452271461487
139.75700378418 0.83505654335022
139.75700378418 0.835449695587158
139.781005859375 0.835660696029663
139.792007446289 0.835862159729004
139.792007446289 0.836255311965942
139.800003051758 0.836466312408447
139.804000854492 0.836859583854675
139.828002929688 0.83707058429718
139.830993652344 0.837665200233459
139.837997436523 0.837876200675964
139.860000610352 0.838681817054749
139.860992431641 0.839075088500977
139.873992919922 0.839286088943481
139.873992919922 0.83967924118042
139.884994506836 0.839890241622925
139.906997680664 0.840494513511658
139.908004760742 0.840695858001709
139.908004760742 0.841089129447937
139.919998168945 0.841300129890442
139.921005249023 0.84169340133667
139.934005737305 0.841904401779175
139.949996948242 0.842508554458618
139.968002319336 0.843506097793579
139.983001708984 0.843717098236084
139.985000610352 0.843918442726135
139.985000610352 0.844311714172363
139.988998413086 0.844321250915527
139.988998413086 0.844714403152466
140 0.844925403594971
140.022994995117 0.845529675483704
140.022994995117 0.845922946929932
140.029006958008 0.846133947372437
140.046997070312 0.846939563751221
140.065002441406 0.847543716430664
140.074996948242 0.848138332366943
140.089004516602 0.848349332809448
140.091003417969 0.848742723464966
140.102005004883 0.848953723907471
140.102996826172 0.849155068397522
140.102996826172 0.84954833984375
140.113006591797 0.849759340286255
140.136001586914 0.850363492965698
140.136001586914 0.850756645202637
140.145004272461 0.850967645645142
140.147994995117 0.85136091709137
140.158996582031 0.851571917533875
140.173004150391 0.852176189422607
140.186004638672 0.852972269058228
140.205001831055 0.853183269500732
140.214996337891 0.853787422180176
140.214996337891 0.854180574417114
140.225997924805 0.854391574859619
140.240997314453 0.854794502258301
140.240997314453 0.855187654495239
140.251998901367 0.855398654937744
140.268005371094 0.856002926826477
140.270004272461 0.856396198272705
140.285003662109 0.85660719871521
140.285995483398 0.857000350952148
140.291000366211 0.857211351394653
140.292007446289 0.857412815093994
140.292007446289 0.857805967330933
140.296005249023 0.857815504074097
140.296005249023 0.858208894729614
140.313995361328 0.858419895172119
140.315994262695 0.858813047409058
140.326995849609 0.859024047851562
140.328994750977 0.859417200088501
140.339996337891 0.859628200531006
140.365005493164 0.86043381690979
140.365005493164 0.860827088356018
140.369995117188 0.860836744308472
140.369995117188 0.86122989654541
140.380004882812 0.861440896987915
140.391998291016 0.861843824386597
140.401992797852 0.862246513366699
140.425003051758 0.863445401191711
140.438003540039 0.863656401634216
140.438995361328 0.864049673080444
140.445007324219 0.864260673522949
140.47900390625 0.865871906280518
140.486999511719 0.866466522216797
140.498001098633 0.866476058959961
140.498001098633 0.866869330406189
140.509994506836 0.867080330848694
140.514999389648 0.867675065994263
140.522994995117 0.867886066436768
140.524993896484 0.868279218673706
140.541000366211 0.868490219116211
140.546997070312 0.868893027305603
140.546997070312 0.869286298751831
140.563003540039 0.869497299194336
140.570999145508 0.870091915130615
140.583999633789 0.87030291557312
140.583999633789 0.870696067810059
140.587005615234 0.870907068252563
140.608001708984 0.871309995651245
140.608993530273 0.871703147888184
140.619003295898 0.871914148330688
140.639999389648 0.873314380645752
140.65299987793 0.873525381088257
140.671997070312 0.874724268913269
140.688003540039 0.874935269355774
140.688003540039 0.875328540802002
140.692993164062 0.875539541244507
140.710998535156 0.875942230224609
140.712005615234 0.876335501670837
140.723007202148 0.876546502113342
140.731994628906 0.876949310302734
140.731994628906 0.877342581748962
140.735992431641 0.877553582191467
140.755996704102 0.877956390380859
140.759002685547 0.878752470016479
140.774002075195 0.878963470458984
140.781997680664 0.879558086395264
140.794998168945 0.879769086837769
140.79899597168 0.880162239074707
140.819000244141 0.880373239517212
140.839996337891 0.880776166915894
140.860992431641 0.881178855895996
140.901992797852 0.88198447227478
140.923004150391 0.882387399673462
140.942993164062 0.882790088653564
140.964004516602 0.883193016052246
140.983993530273 0.883595824241638
141.024993896484 0.884401440620422
141.044998168945 0.884804248809814
141.065002441406 0.885207056999207
141.102996826172 0.885609865188599
141.102996826172 0.886003136634827
141.139999389648 0.886214017868042
141.143005371094 0.88660740852356
141.162994384766 0.886818408966064
141.203002929688 0.887624025344849
141.309005737305 0.890232682228088
141.324005126953 0.890443682670593
141.341003417969 0.890846490859985
141.369003295898 0.891450643539429
141.382995605469 0.89185357093811
141.399993896484 0.892256259918213
141.438995361328 0.893061995506287
141.438995361328 0.893455266952515
141.464996337891 0.89366626739502
141.477996826172 0.893867611885071
141.477996826172 0.894260883331299
141.503005981445 0.894471883773804
141.516006469727 0.894874572753906
141.539993286133 0.895478844642639
141.563003540039 0.896083116531372
141.574005126953 0.896284580230713
141.574005126953 0.896677732467651
141.593002319336 0.896888732910156
141.595993041992 0.897281885147095
141.611999511719 0.8974928855896
141.669006347656 0.89950704574585
141.669006347656 0.900101661682129
141.675003051758 0.900312662124634
141.675994873047 0.900705814361572
141.679992675781 0.900916814804077
141.688003540039 0.901722431182861
141.688003540039 0.902115821838379
141.697998046875 0.902326822280884
141.699005126953 0.902719974517822
141.705993652344 0.902930974960327
141.707000732422 0.903324127197266
141.716003417969 0.903535127639771
141.716995239258 0.903928399085999
141.725006103516 0.904139399528503
141.725006103516 0.904532670974731
141.733993530273 0.904743671417236
141.744003295898 0.905549287796021
141.759994506836 0.906354904174805
141.785003662109 0.90815806388855
141.800003051758 0.908369064331055
141.800994873047 0.908762216567993
141.815994262695 0.908973217010498
141.824005126953 0.909567832946777
141.837005615234 0.909778833389282
141.841003417969 0.910574913024902
141.845993041992 0.910785913467407
141.863006591797 0.912387609481812
141.869003295898 0.912598609924316
141.873992919922 0.912799954414368
141.873992919922 0.913193225860596
141.880996704102 0.913605570793152
141.886993408203 0.913806915283203
141.886993408203 0.914200305938721
141.893997192383 0.914411306381226
141.901000976562 0.914813995361328
141.901992797852 0.915207266807556
141.908996582031 0.915418267250061
141.917999267578 0.916214227676392
141.925003051758 0.916425228118896
141.932998657227 0.917029500007629
141.949005126953 0.918036580085754
141.949996948242 0.918429851531982
141.955993652344 0.918640851974487
141.966995239258 0.919245004653931
141.985992431641 0.920645236968994
141.998001098633 0.920654892921448
141.998001098633 0.921048164367676
142.003997802734 0.921259164810181
142.016006469727 0.921863317489624
142.02799987793 0.922668933868408
142.039993286133 0.923273086547852
142.057006835938 0.923877477645874
142.057006835938 0.924270629882812
142.070007324219 0.924683094024658
142.07600402832 0.925479054450989
142.087997436523 0.925690054893494
142.087997436523 0.926083326339722
142.093994140625 0.926294326782227
142.106002807617 0.92689847946167
142.111999511719 0.927301406860352
142.123992919922 0.927905559539795
142.130004882812 0.928308367729187
142.136001586914 0.928509712219238
142.136001586914 0.928902983665466
142.145004272461 0.929113984107971
142.154006958008 0.930111408233643
142.160003662109 0.930322408676147
142.171997070312 0.931128025054932
142.173004150391 0.93152129650116
142.177993774414 0.931732296943665
142.190002441406 0.932537913322449
142.201995849609 0.933544993400574
142.212997436523 0.934149265289307
142.218994140625 0.93475341796875
142.231994628906 0.935357570648193
142.236999511719 0.935952186584473
142.248992919922 0.936163187026978
142.272003173828 0.937563538551331
142.279006958008 0.937774538993835
142.285003662109 0.938177347183228
142.296005249023 0.938781499862671
142.307998657227 0.939587235450745
142.313003540039 0.940786123275757
142.319000244141 0.940997123718262
142.320007324219 0.9413902759552
142.324005126953 0.941399812698364
142.324005126953 0.941793084144592
142.324996948242 0.941802740097046
142.324996948242 0.942195892333984
142.330993652344 0.942406892776489
142.343002319336 0.943816781044006
142.343994140625 0.944210052490234
142.354995727539 0.944421052932739
142.382995605469 0.946032285690308
142.386993408203 0.946636438369751
142.395004272461 0.948439598083496
142.399002075195 0.948650598526001
142.404998779297 0.949849367141724
142.408004760742 0.950060367584229
142.417999267578 0.952064990997314
142.421005249023 0.952275991439819
142.421997070312 0.952669143676758
142.425994873047 0.952880144119263
142.434997558594 0.954683184623718
142.438003540039 0.954894185066223
142.442001342773 0.955690264701843
142.445007324219 0.955901265144348
142.449005126953 0.956294536590576
142.505996704102 0.956505537033081
142.606002807617 0.957704305648804
147.595993041992 0.957915306091309
147.602996826172 0.958308577537537
147.671005249023 0.958519577980042
147.679000854492 0.95891284942627
147.716995239258 0.959123849868774
147.792007446289 0.959929466247559
147.867004394531 0.960735082626343
147.942001342773 0.961540699005127
148.016006469727 0.962346315383911
148.091003417969 0.963151931762695
148.201995849609 0.96415901184082
148.276000976562 0.964964628219604
148.348999023438 0.965770244598389
148.447998046875 0.966777324676514
148.477005004883 0.967180013656616
148.514007568359 0.967582941055298
148.550994873047 0.96798574924469
148.587997436523 0.968388557434082
148.623992919922 0.968791365623474
148.682998657227 0.969395637512207
148.843994140625 0.971601486206055
148.880996704102 0.97181248664856
148.953002929688 0.972819566726685
149.026000976562 0.97382664680481
149.108993530273 0.975034952163696
149.134002685547 0.975437879562378
149.242004394531 0.976847648620605
149.313995361328 0.978046536445618
149.34700012207 0.978257536888123
149.350006103516 0.978650808334351
149.382995605469 0.978861808776855
149.384994506836 0.979254961013794
149.417007446289 0.979465961456299
149.421005249023 0.979859232902527
149.45100402832 0.980070233345032
149.466995239258 0.980664849281311
149.492004394531 0.980875849723816
149.514999389648 0.981470465660095
149.529998779297 0.9816814661026
149.563003540039 0.982285737991333
149.632995605469 0.983695507049561
149.671997070312 0.984299778938293
149.710998535156 0.985105395317078
149.748001098633 0.985911011695862
149.783004760742 0.986716747283936
149.817001342773 0.98752236366272
149.848999023438 0.988327980041504
149.880004882812 0.989133596420288
149.919006347656 0.989737749099731
149.947006225586 0.990342020988464
149.947006225586 0.990735292434692
149.964996337891 0.990946292877197
149.981994628906 0.9913489818573
149.981994628906 0.991742253303528
149.998992919922 0.991953253746033
150.016006469727 0.992356061935425
150.016006469727 0.992749333381653
150.031997680664 0.992960333824158
150.119003295898 0.995578527450562
150.119003295898 0.995971918106079
150.13200378418 0.996182918548584
150.15299987793 0.996787071228027
150.15299987793 0.997180223464966
150.166000366211 0.997391223907471
150.167007446289 0.997784495353699
150.179992675781 0.997995495796204
150.194000244141 0.998398303985596
150.194000244141 0.998791575431824
150.20100402832 0.999002575874329
150.227996826172 0.999606847763062
150.235000610352 1


==> fig/simulationresultsECDF-staticAll.tsv <==
107.891998291016 9.5367431640625e-06
107.945999145508 0.00140988826751709
108.091003417969 0.00162088871002197
108.137001037598 0.00281965732574463
111.766998291016 0.00282931327819824
111.766998291016 0.00342392921447754
111.767997741699 0.00343358516693115
111.767997741699 0.00382673740386963
111.768997192383 0.00383639335632324
111.768997192383 0.00422954559326172
111.771003723145 0.0044405460357666
111.773002624512 0.00484335422515869
111.773002624512 0.00523662567138672
111.775001525879 0.00524616241455078
111.775001525879 0.00563943386077881
111.77799987793 0.00585043430328369
111.779998779297 0.00605177879333496
111.779998779297 0.00644505023956299
111.782997131348 0.00645458698272705
111.782997131348 0.00684785842895508
111.787002563477 0.00705885887145996
111.790000915527 0.00726032257080078
111.790000915527 0.00765347480773926
111.799003601074 0.00786447525024414
111.822998046875 0.00906336307525635
111.842002868652 0.00927436351776123
111.872001647949 0.0104827880859375
111.88200378418 0.0110870599746704
111.898002624512 0.0120844841003418
111.914001464844 0.0122954845428467
112 0.0142999887466431
112.022003173828 0.0143095254898071
112.022003173828 0.0147027969360352
112.032997131348 0.0147123336791992
112.032997131348 0.0151056051254272
112.044998168945 0.0151151418685913
112.044998168945 0.0155084133148193
112.056999206543 0.0157194137573242
112.068000793457 0.015920877456665
112.068000793457 0.0163140296936035
112.081001281738 0.0165250301361084
112.093002319336 0.0167264938354492
112.093002319336 0.0171196460723877
112.119003295898 0.0173306465148926
112.208999633789 0.0189323425292969
113.111000061035 0.0191433429718018
113.21199798584 0.020342230796814
114.042999267578 0.0205532312393188
114.196998596191 0.0255788564682007
114.210998535156 0.0257898569107056
114.218002319336 0.026183009147644
115.174003601074 0.0263940095901489
115.355003356934 0.027803897857666
115.498001098633 0.0300097465515137
115.557998657227 0.0302207469940186
115.61799621582 0.0310263633728027
115.677001953125 0.0318320989608765
115.736000061035 0.0326377153396606
115.755996704102 0.0330405235290527
115.828002929688 0.0348532199859619
115.84400177002 0.0354573726654053
115.852996826172 0.0362534523010254
115.861999511719 0.0364644527435303
115.874000549316 0.0376633405685425
115.88200378418 0.0378742218017578
115.88200378418 0.0382674932479858
115.893997192383 0.0384784936904907
115.901000976562 0.0390827655792236
115.901000976562 0.0394759178161621
115.908996582031 0.039686918258667
115.930000305176 0.0410968065261841
115.930000305176 0.0414900779724121
115.934997558594 0.041701078414917
115.944000244141 0.0424970388412476
115.952003479004 0.0427080392837524
115.955001831055 0.0433026552200317
115.958999633789 0.0435136556625366
115.970001220703 0.0439164638519287
115.970001220703 0.0443097352981567
115.976997375488 0.0445207357406616
115.987998962402 0.0455278158187866
116.035003662109 0.0487407445907593
116.045997619629 0.0489517450332642
116.074996948242 0.0507547855377197
116.082000732422 0.0509657859802246
116.111000061035 0.0527688264846802
116.287002563477 0.0527784824371338
116.287002563477 0.0557899475097656
116.328002929688 0.0557996034622192
116.328002929688 0.0561928749084473
116.330001831055 0.0564037561416626
116.332000732422 0.0568066835403442
116.332000732422 0.0571998357772827
116.334999084473 0.0574108362197876
116.341003417969 0.0586097240447998
116.34700012207 0.0588207244873047
116.352996826172 0.0596168041229248
116.53099822998 0.0598278045654297
116.908996582031 0.0606334209442139
117.281997680664 0.061439037322998
117.647003173828 0.0622446537017822
118.487998962402 0.0636448860168457
118.977996826172 0.0638558864593506
118.977996826172 0.0642491579055786
118.978996276855 0.0642586946487427
118.978996276855 0.0650547742843628
119.036003112793 0.0656685829162598
119.036003112793 0.0660618543624878
119.037002563477 0.0660713911056519
119.037002563477 0.0664646625518799
119.317001342773 0.0666756629943848
119.957000732422 0.0676826238632202
119.957000732422 0.0912377834320068
120.09400177002 0.0916502475738525
120.391998291016 0.0928586721420288
120.541999816895 0.0932614803314209
120.571998596191 0.0936546325683594
120.731002807617 0.0938656330108643
120.801002502441 0.0942685604095459
120.801002502441 0.105336308479309
120.820999145508 0.105547308921814
120.824996948242 0.105940580368042
120.858001708984 0.106151580810547
120.865997314453 0.106544852256775
120.906997680664 0.10675585269928
120.960998535156 0.107964277267456
120.996002197266 0.108558893203735
121.055999755859 0.10876989364624
121.096000671387 0.109374046325684
121.106002807617 0.110170125961304
121.140998840332 0.110381126403809
121.209999084473 0.110985398292542
121.213996887207 0.11137855052948
121.24299621582 0.111589550971985
121.252998352051 0.111982822418213
121.291999816895 0.112193822860718
121.291999816895 0.112586975097656
121.348999023438 0.112797975540161
121.370002746582 0.113200902938843
121.370002746582 0.113594055175781
121.408996582031 0.114207863807678
121.456001281738 0.114812135696411
121.47200012207 0.115608215332031
121.498001098633 0.115819215774536
121.511001586914 0.116615176200867
121.543998718262 0.116826176643372
121.61499786377 0.117631793022156
121.61499786377 0.118025064468384
121.628997802734 0.118236064910889
121.650001525879 0.11923348903656
121.685997009277 0.119444489479065
121.692001342773 0.119837760925293
121.720001220703 0.120048761367798
121.721000671387 0.120441913604736
121.754997253418 0.120652914047241
121.75700378418 0.121247529983521
121.791000366211 0.121458530426025
121.792999267578 0.122053265571594
121.809997558594 0.12226414680481
121.814002990723 0.122858881950378
121.828002929688 0.123069882392883
121.865997314453 0.12373161315918
121.869003295898 0.124124884605408
121.896003723145 0.124335885047913
121.918998718262 0.125131845474243
121.938003540039 0.125342845916748
121.944999694824 0.125736117362976
121.970001220703 0.125947117805481
122.032997131348 0.127951622009277
122.056999206543 0.128162622451782
122.070999145508 0.128958582878113
122.095001220703 0.129169583320618
122.137001037598 0.129975318908691
122.170997619629 0.130780935287476
122.190002441406 0.131183743476868
122.25 0.132190704345703
122.291000366211 0.132794976234436
122.317001342773 0.133399248123169
122.318000793457 0.133792400360107
122.342002868652 0.134003400802612
122.352996826172 0.134204864501953
122.352996826172 0.134598016738892
122.393997192383 0.134809017181396
122.435997009277 0.135413289070129
122.457000732422 0.136017441749573
122.477996826172 0.136813521385193
122.499000549316 0.136823177337646
122.499000549316 0.137216329574585
122.521003723145 0.13742733001709
122.584999084473 0.138635754585266
122.627998352051 0.139240026473999
122.675003051758 0.140045642852783
122.682998657227 0.140448451042175
122.682998657227 0.187568306922913
122.693000793457 0.187779307365417
122.714996337891 0.18818211555481
122.714996337891 0.188575387001038
122.750999450684 0.188987731933594
122.763000488281 0.189390659332275
122.763000488281 0.189783811569214
122.786003112793 0.19019627571106
122.786003112793 0.190589427947998
122.809997558594 0.190800428390503
122.835998535156 0.191404700279236
122.835998535156 0.191797852516174
122.847999572754 0.192008852958679
122.857002258301 0.19221031665802
122.857002258301 0.192603588104248
122.890998840332 0.192814588546753
122.891998291016 0.193207740783691
122.910003662109 0.193418741226196
122.91300201416 0.193812012672424
122.934997558594 0.194023013114929
122.952003479004 0.194425821304321
122.952003479004 0.19481897354126
122.960998535156 0.195029973983765
122.962997436523 0.195423245429993
122.983001708984 0.195634245872498
122.984001159668 0.196027517318726
122.998001098633 0.19623851776123
123.001998901367 0.196631669998169
123.031997680664 0.196842670440674
123.049003601074 0.197245478630066
123.069999694824 0.197648286819458
123.092002868652 0.19805109500885
123.138999938965 0.199863791465759
123.21199798584 0.201475024223328
123.21199798584 0.201868295669556
123.227996826172 0.202079296112061
123.25 0.202482104301453
123.250999450684 0.202875375747681
123.274002075195 0.203287720680237
123.30899810791 0.204093337059021
123.321998596191 0.204496145248413
123.323997497559 0.204889416694641
123.34700012207 0.205100417137146
123.370002746582 0.205896496772766
123.393997192383 0.206107497215271
123.407997131348 0.206711649894714
123.407997131348 0.246379494667053
123.427001953125 0.246590495109558
123.44100189209 0.24699330329895
123.472999572754 0.248594999313354
123.480003356934 0.248604536056519
123.480003356934 0.248997807502747
123.486999511719 0.249208688735962
123.519996643066 0.250014424324036
123.524002075195 0.250417232513428
123.524002075195 0.250810384750366
123.527000427246 0.251021385192871
123.56600189209 0.251625657081604
123.568000793457 0.252220273017883
123.579002380371 0.252431273460388
123.582000732422 0.252824544906616
123.601997375488 0.253035545349121
123.607002258301 0.253236889839172
123.607002258301 0.2536301612854
123.611999511719 0.253841161727905
123.613998413086 0.254234313964844
123.636001586914 0.254445314407349
123.642997741699 0.255039930343628
123.656997680664 0.255250930786133
123.665000915527 0.255845665931702
123.676002502441 0.255855202674866
123.676002502441 0.256248474121094
123.688003540039 0.256459474563599
123.689002990723 0.256852626800537
123.694000244141 0.256862282752991
123.694000244141 0.257255554199219
123.703002929688 0.257466435432434
123.722999572754 0.257869243621826
123.753997802734 0.25947093963623
123.769996643066 0.259681940078735
123.771003723145 0.260075211524963
123.787002563477 0.260286211967468
123.815002441406 0.261686444282532
123.84400177002 0.261897444725037
123.84400177002 0.262492060661316
123.847999572754 0.262703061103821
123.944000244141 0.266126990318298
123.944999694824 0.266520261764526
123.958999633789 0.266731262207031
123.990997314453 0.267930030822754
124.016998291016 0.268141031265259
124.036003112793 0.268946766853333
124.065002441406 0.270749807357788
124.078002929688 0.270960807800293
124.084999084473 0.271756887435913
124.108001708984 0.271967887878418
124.115997314453 0.27237069606781
124.11799621582 0.272572040557861
124.11799621582 0.272965312004089
124.122001647949 0.272974848747253
124.122001647949 0.273770928382874
124.126998901367 0.273981928825378
124.129997253418 0.274576544761658
124.140998840332 0.274787545204163
124.153999328613 0.275794625282288
124.153999328613 0.276187896728516
124.169998168945 0.276398897171021
124.176002502441 0.276801586151123
124.180999755859 0.277396202087402
124.186996459961 0.277607202529907
124.188003540039 0.278000473976135
124.194000244141 0.27821147441864
124.196998596191 0.278806090354919
124.200996398926 0.279017090797424
124.203002929688 0.279218554496765
124.203002929688 0.279611825942993
124.221000671387 0.279822826385498
124.224998474121 0.280618786811829
124.236999511719 0.280829787254333
124.268997192383 0.282642483711243
124.28099822998 0.283045291900635
124.301002502441 0.283649444580078
124.303001403809 0.284042716026306
124.317001342773 0.284253716468811
124.320999145508 0.285049796104431
124.332000732422 0.285260796546936
124.343002319336 0.286056756973267
124.357002258301 0.286267757415771
124.369003295898 0.286670684814453
124.378997802734 0.287274837493896
124.415000915527 0.288483262062073
124.416000366211 0.288876533508301
124.422996520996 0.289087533950806
124.436996459961 0.289288997650146
124.436996459961 0.289682149887085
124.453002929688 0.28989315032959
124.458999633789 0.29068922996521
124.466003417969 0.290900230407715
124.496002197266 0.294122695922852
124.497001647949 0.29451596736908
124.502998352051 0.294726967811584
124.519996643066 0.295724391937256
124.524002075195 0.29573392868042
124.524002075195 0.296127200126648
124.53099822998 0.296338200569153
124.536003112793 0.296539664268494
124.536003112793 0.296932816505432
124.541000366211 0.297143816947937
124.551002502441 0.298141241073608
124.555999755859 0.298352241516113
124.555999755859 0.348694682121277
124.56600189209 0.348905682563782
124.56600189209 0.34929895401001
124.574996948242 0.349509954452515
124.574996948242 0.349903106689453
124.581001281738 0.350114107131958
124.601997375488 0.351523995399475
124.601997375488 0.351917266845703
124.603996276855 0.352128267288208
124.610000610352 0.352732419967651
124.610000610352 0.353125691413879
124.619003295898 0.353336691856384
124.638999938965 0.354947924613953
124.639999389648 0.355149269104004
124.639999389648 0.35576319694519
124.642997741699 0.355772733688354
124.642997741699 0.356165885925293
124.661003112793 0.356376886367798
124.680000305176 0.357374429702759
124.694000244141 0.357585430145264
124.696998596191 0.358180046081543
124.705001831055 0.358391046524048
124.71199798584 0.35879385471344
124.71199798584 0.359187126159668
124.725997924805 0.359599471092224
124.733001708984 0.360194087028503
124.746002197266 0.360405087471008
124.746002197266 0.360798358917236
124.749000549316 0.361009359359741
124.75 0.36140251159668
124.755996704102 0.361613512039185
124.767997741699 0.362812399864197
124.778999328613 0.363023400306702
124.790000915527 0.363627672195435
124.797996520996 0.364423751831055
124.81600189209 0.36463475227356
124.817001342773 0.365027904510498
124.822998046875 0.365238904953003
124.822998046875 0.365632176399231
124.828002929688 0.365843057632446
124.830001831055 0.366236329078674
124.837997436523 0.366447329521179
124.838996887207 0.36664879322052
124.838996887207 0.368988990783691
124.858001708984 0.369199991226196
124.858001708984 0.369593143463135
124.869003295898 0.36980414390564
124.875999450684 0.370206952095032
124.884002685547 0.370609760284424
124.88500213623 0.371003031730652
124.888999938965 0.371214032173157
124.888999938965 0.371607303619385
124.894996643066 0.37181830406189
124.894996643066 0.372211456298828
124.908996582031 0.372422456741333
124.916000366211 0.373218536376953
124.929000854492 0.373429536819458
124.936996459961 0.374225497245789
124.949996948242 0.374436497688293
124.950996398926 0.374829769134521
124.956001281738 0.374839305877686
124.956001281738 0.375232577323914
124.963996887207 0.375443577766418
124.963996887207 0.375836849212646
124.983001708984 0.376047849655151
125 0.376853466033936
125 0.377246618270874
125.001998901367 0.377457618713379
125.005996704102 0.378253698348999
125.013000488281 0.378464698791504
125.022003173828 0.379059314727783
125.036003112793 0.379270315170288
125.039001464844 0.379663586616516
125.053001403809 0.379874587059021
125.054000854492 0.380267739295959
125.060997009277 0.380277395248413
125.060997009277 0.380670547485352
125.063003540039 0.380881547927856
125.064002990723 0.381274819374084
125.070999145508 0.381485819816589
125.071998596191 0.381879091262817
125.089996337891 0.382090091705322
125.107002258301 0.382895708084106
125.107002258301 0.383288860321045
125.111000061035 0.38349986076355
125.121002197266 0.384497404098511
125.13500213623 0.384708404541016
125.169998168945 0.386914253234863
125.181999206543 0.387125253677368
125.181999206543 0.387518405914307
125.189002990723 0.38752806186676
125.189002990723 0.387921333312988
125.198997497559 0.388132333755493
125.218002319336 0.389532566070557
125.232002258301 0.389743566513062
125.24299621582 0.390146374702454
125.246002197266 0.390740990638733
125.25 0.390951991081238
125.263000488281 0.39215087890625
125.287002563477 0.392361879348755
125.291000366211 0.392764687538147
125.291000366211 0.393157958984375
125.300003051758 0.39336884021759
125.322998046875 0.394577264785767
125.36799621582 0.396188616752625
125.371002197266 0.396389961242676
125.371002197266 0.396783232688904
125.375999450684 0.396994233131409
125.389999389648 0.39799165725708
125.407997131348 0.398202657699585
125.407997131348 0.398595929145813
125.416000366211 0.398806929588318
125.420997619629 0.399401545524597
125.430999755859 0.399612545967102
125.434997558594 0.399813890457153
125.434997558594 0.400207161903381
125.450996398926 0.400418162345886
125.453002929688 0.400811433792114
125.463996887207 0.401022434234619
125.463996887207 0.401415586471558
125.46900177002 0.401626586914062
125.470001220703 0.402019858360291
125.473999023438 0.402029395103455
125.473999023438 0.402422666549683
125.485000610352 0.402633666992188
125.496002197266 0.40303647518158
125.499000549316 0.403631091117859
125.516998291016 0.403842091560364
125.522003173828 0.404839515686035
125.531997680664 0.40505051612854
125.55899810791 0.405654788017273
125.570999145508 0.406057596206665
125.570999145508 0.406450748443604
125.575996398926 0.406661748886108
125.575996398926 0.407256484031677
125.579002380371 0.407467365264893
125.580001831055 0.407860636711121
125.58699798584 0.408071637153625
125.59700012207 0.408666253089905
125.608001708984 0.408675909042358
125.608001708984 0.409270524978638
125.621002197266 0.409280061721802
125.621002197266 0.40967333316803
125.624000549316 0.409682989120483
125.624000549316 0.410076141357422
125.636001586914 0.410488605499268
125.648002624512 0.411294221878052
125.648002624512 0.41168737411499
125.657997131348 0.411898374557495
125.669998168945 0.412301301956177
125.671997070312 0.412694454193115
125.685997009277 0.41290545463562
125.689002990723 0.413298606872559
125.704002380371 0.413509607315063
125.716003417969 0.414113879203796
125.720001220703 0.414507150650024
125.735000610352 0.414718151092529
125.737998962402 0.415312767028809
125.74299621582 0.415523767471313
125.750999450684 0.416319847106934
125.76000213623 0.416530847549438
125.765998840332 0.416933655738831
125.773002624512 0.417336463928223
125.775001525879 0.417729616165161
125.791999816895 0.417940616607666
125.793998718262 0.418535232543945
125.797996520996 0.41874623298645
125.801002502441 0.419139504432678
125.817001342773 0.419350504875183
125.818000793457 0.419743776321411
125.827003479004 0.419954776763916
125.828002929688 0.420347929000854
125.839996337891 0.420558929443359
125.841003417969 0.420952200889587
125.855003356934 0.421163201332092
125.855003356934 0.42155647277832
125.863998413086 0.421767473220825
125.872001647949 0.422563433647156
125.876998901367 0.422774434089661
125.902000427246 0.424376130104065
125.910003662109 0.424385666847229
125.910003662109 0.424778938293457
125.91300201416 0.424989938735962
125.940002441406 0.425594091415405
125.940002441406 0.426188826560974
125.958000183105 0.426399827003479
125.960998535156 0.42660117149353
125.960998535156 0.426994442939758
125.963996887207 0.427205443382263
125.971000671387 0.427406787872314
125.971000671387 0.428001403808594
125.981002807617 0.428212404251099
125.994003295898 0.428816676139832
125.994003295898 0.42920994758606
125.998001098633 0.429420948028564
126.025001525879 0.430226564407349
126.02799987793 0.430821180343628
126.029998779297 0.430830717086792
126.029998779297 0.43122398853302
126.032997131348 0.431434988975525
126.087997436523 0.433449029922485
126.088996887207 0.433650493621826
126.088996887207 0.434043645858765
126.09400177002 0.43425464630127
126.096000671387 0.434849262237549
126.113998413086 0.435060262680054
126.116996765137 0.435453534126282
126.138000488281 0.435664534568787
126.144996643066 0.436067342758179
126.160003662109 0.436872959136963
126.161003112793 0.437074422836304
126.161003112793 0.437467575073242
126.165000915527 0.437678575515747
126.165000915527 0.438273191452026
126.172996520996 0.438484191894531
126.222999572754 0.440699815750122
126.227996826172 0.441294431686401
126.235000610352 0.441505432128906
126.235000610352 0.442100048065186
126.237998962402 0.44231104850769
126.240997314453 0.442704200744629
126.263000488281 0.442915201187134
126.263000488281 0.443308472633362
126.272003173828 0.443318009376526
126.272003173828 0.443711280822754
126.281997680664 0.443922281265259
126.291000366211 0.444526433944702
126.291000366211 0.44491970539093
126.305999755859 0.445332169532776
126.324996948242 0.446531057357788
126.333999633789 0.446742057800293
126.334999084473 0.447135210037231
126.349998474121 0.447346210479736
126.361000061035 0.448343634605408
126.36499786377 0.448554635047913
126.374000549316 0.449350714683533
126.383003234863 0.449561715126038
126.386001586914 0.450156331062317
126.397003173828 0.450367331504822
126.397003173828 0.45076060295105
126.418998718262 0.450971603393555
126.435997009277 0.451969027519226
126.442001342773 0.45197856426239
126.442001342773 0.452371835708618
126.450996398926 0.452784180641174
126.460998535156 0.453589916229248
126.460998535156 0.453983068466187
126.463996887207 0.454194068908691
126.466003417969 0.454395532608032
126.466003417969 0.454788684844971
126.47200012207 0.454999685287476
126.486999511719 0.455402493476868
126.522003173828 0.456610918045044
126.524002075195 0.457205653190613
126.532997131348 0.457416534423828
126.550003051758 0.45781946182251
126.557998657227 0.458423614501953
126.588996887207 0.460236310958862
126.59700012207 0.460639119148254
126.59700012207 0.461032390594482
126.610000610352 0.461243391036987
126.615997314453 0.461838006973267
126.627998352051 0.462049007415771
126.641998291016 0.463046431541443
126.653999328613 0.463257431983948
126.653999328613 0.463852047920227
126.66300201416 0.464063048362732
126.670997619629 0.464465856552124
126.682998657227 0.465261936187744
126.694000244141 0.465271472930908
126.694000244141 0.465664744377136
126.705001831055 0.465875744819641
126.707000732422 0.466077089309692
126.707000732422 0.46647036075592
126.708999633789 0.466681361198425
126.726997375488 0.467285633087158
126.730003356934 0.467880249023438
126.75 0.468091249465942
126.758003234863 0.468887329101562
126.766998291016 0.469098329544067
126.772003173828 0.469299674034119
126.772003173828 0.469692945480347
126.787002563477 0.470105290412903
126.799003601074 0.470709562301636
126.799003601074 0.471102714538574
126.801002502441 0.471112370491028
126.801002502441 0.471505641937256
126.807998657227 0.471716642379761
126.832000732422 0.472723603248596
126.832000732422 0.473116874694824
126.835998535156 0.473327875137329
126.875999450684 0.474737644195557
126.876998901367 0.475130915641785
126.897003173828 0.47534191608429
126.90299987793 0.475744724273682
126.90299987793 0.47613799571991
126.906997680664 0.476348996162415
126.916999816895 0.476953148841858
126.916999816895 0.477346420288086
126.921997070312 0.477557420730591
126.944999694824 0.478161573410034
126.956001281738 0.479159116744995
126.974998474121 0.4793701171875
126.976997375488 0.479763269424438
126.983001708984 0.479772925376892
126.983001708984 0.480367541313171
126.991996765137 0.480578541755676
126.999000549316 0.481173157691956
127.013000488281 0.48138415813446
127.019996643066 0.48197877407074
127.02799987793 0.482189774513245
127.03099822998 0.482391119003296
127.03099822998 0.482784390449524
127.044998168945 0.482794046401978
127.044998168945 0.483187198638916
127.051002502441 0.483398199081421
127.059997558594 0.483599662780762
127.059997558594 0.4839928150177
127.071998596191 0.484203815460205
127.073997497559 0.484798431396484
127.085998535156 0.485009431838989
127.087997436523 0.485604166984558
127.108001708984 0.485815167427063
127.119003295898 0.486217975616455
127.134002685547 0.487023591995239
127.134002685547 0.487416744232178
127.136001586914 0.487627744674683
127.154998779297 0.488030672073364
127.154998779297 0.488423824310303
127.167999267578 0.488634824752808
127.184997558594 0.489239096641541
127.185997009277 0.489440441131592
127.185997009277 0.48983371257782
127.192001342773 0.490044713020325
127.194000244141 0.490447521209717
127.194000244141 0.490840673446655
127.196998596191 0.49105167388916
127.217002868652 0.492250561714172
127.227996826172 0.492461562156677
127.268997192383 0.494274258613586
127.281997680664 0.495473146438599
127.297996520996 0.495684146881104
127.305999755859 0.496278762817383
127.319999694824 0.496489763259888
127.33699798584 0.497093915939331
127.33699798584 0.497487187385559
127.341003417969 0.497698187828064
127.366996765137 0.499510884284973
127.366996765137 0.499904155731201
127.374000549316 0.500115156173706
127.378997802734 0.500508308410645
127.407997131348 0.500719308853149
127.411003112793 0.501122117042542
127.411003112793 0.50151538848877
127.416000366211 0.501726388931274
127.417999267578 0.502321004867554
127.424003601074 0.502532005310059
127.427001953125 0.502925157546997
127.444000244141 0.503136157989502
127.445999145508 0.503730773925781
127.46199798584 0.503941774368286
127.481002807617 0.504344701766968
127.48999786377 0.504948854446411
127.497001647949 0.505150318145752
127.497001647949 0.50554347038269
127.508003234863 0.505955934524536
127.521003723145 0.506560087203979
127.521003723145 0.506953358650208
127.524002075195 0.507164359092712
127.53099822998 0.507365703582764
127.53099822998 0.507758975028992
127.541000366211 0.507969975471497
127.555999755859 0.508574247360229
127.556999206543 0.508967399597168
127.56600189209 0.509178400039673
127.56600189209 0.509571671485901
127.571998596191 0.509581327438354
127.571998596191 0.509974479675293
127.577003479004 0.510185480117798
127.608001708984 0.511394023895264
127.620002746582 0.511796712875366
127.629997253418 0.512794256210327
127.638999938965 0.513005256652832
127.657997131348 0.513810873031616
127.657997131348 0.514405488967896
127.668998718262 0.5146164894104
127.676002502441 0.515019297599792
127.685997009277 0.515422105789185
127.685997009277 0.515815258026123
127.692001342773 0.516026258468628
127.708000183105 0.51642918586731
127.708000183105 0.516822338104248
127.710998535156 0.517033338546753
127.721000671387 0.517436146736145
127.723999023438 0.517829418182373
127.737998962402 0.518040418624878
127.746002197266 0.519037842750549
127.75700378418 0.519248843193054
127.76000213623 0.519651651382446
127.76000213623 0.520044803619385
127.772003173828 0.52025580406189
127.775001525879 0.520850539207458
127.789001464844 0.521061539649963
127.794998168945 0.521464347839355
127.811996459961 0.522068500518799
127.822998046875 0.52247142791748
127.824996948242 0.522864580154419
127.835998535156 0.523075580596924
127.839996337891 0.523478388786316
127.839996337891 0.523871660232544
127.84700012207 0.524082660675049
127.857002258301 0.52428412437439
127.857002258301 0.524677276611328
127.860000610352 0.524888277053833
127.870002746582 0.525291085243225
127.870002746582 0.525684356689453
127.875999450684 0.525895357131958
127.879997253418 0.526288509368896
127.893997192383 0.526499509811401
127.904998779297 0.526700973510742
127.904998779297 0.527295589447021
127.912002563477 0.527506589889526
127.91300201416 0.527899742126465
127.917999267578 0.52811074256897
127.930000305176 0.52890682220459
127.943000793457 0.529117822647095
127.943000793457 0.529510974884033
127.949996948242 0.529721975326538
127.966003417969 0.530326366424561
127.987998962402 0.530930519104004
128.005996704102 0.532340288162231
128.018997192383 0.532743215560913
128.020004272461 0.532944560050964
128.020004272461 0.533337831497192
128.031005859375 0.533548831939697
128.037002563477 0.534152984619141
128.037994384766 0.534546256065369
128.04899597168 0.534757256507874
128.070007324219 0.535562872886658
128.070999145508 0.535764217376709
128.070999145508 0.536157608032227
128.089996337891 0.536569952964783
128.093994140625 0.537365913391113
128.10400390625 0.537576913833618
128.110000610352 0.537970185279846
128.13200378418 0.538181185722351
128.132995605469 0.538574457168579
128.145004272461 0.538785457611084
128.147003173828 0.538986802101135
128.147003173828 0.539380073547363
128.154998779297 0.539591073989868
128.156005859375 0.539984226226807
128.162994384766 0.540195226669312
128.166000366211 0.540789842605591
128.177993774414 0.541000843048096
128.180999755859 0.541595458984375
128.197998046875 0.542007923126221
128.216003417969 0.542410731315613
128.216995239258 0.542804002761841
128.223999023438 0.543015003204346
128.251007080078 0.544827699661255
128.251007080078 0.545220851898193
128.261001586914 0.545431852340698
128.274993896484 0.546036124229431
128.287002563477 0.546438932418823
128.291000366211 0.546640396118164
128.291000366211 0.547033548355103
128.296997070312 0.547244548797607
128.322998046875 0.548251628875732
128.337997436523 0.548855781555176
128.339004516602 0.549249053001404
128.348007202148 0.549258708953857
128.348007202148 0.549651861190796
128.363006591797 0.550064325332642
128.363006591797 0.550658941268921
128.365005493164 0.550668478012085
128.365005493164 0.551061630249023
128.373992919922 0.551272630691528
128.386993408203 0.55247163772583
128.391998291016 0.552682638168335
128.393005371094 0.553075790405273
128.397994995117 0.553286790847778
128.404006958008 0.553890943527222
128.408996582031 0.554092407226562
128.408996582031 0.554485559463501
128.412002563477 0.554696559906006
128.416000366211 0.555291295051575
128.427001953125 0.55550229549408
128.427001953125 0.555895566940308
128.429992675781 0.556106567382812
128.438003540039 0.556509256362915
128.438003540039 0.557103872299194
128.447006225586 0.55751633644104
128.457992553711 0.558120489120483
128.458999633789 0.558513879776001
128.468002319336 0.558724880218506
128.475997924805 0.559731841087341
128.496994018555 0.561736345291138
128.507995605469 0.561947345733643
128.514007568359 0.562350153923035
128.514007568359 0.562743425369263
128.516998291016 0.562954425811768
128.546997070312 0.565169811248779
128.559005737305 0.565774083137512
128.559997558594 0.56616735458374
128.563995361328 0.566378355026245
128.567001342773 0.566579699516296
128.567001342773 0.566972970962524
128.580001831055 0.567183971405029
128.595001220703 0.568392395973206
128.613998413086 0.570195436477661
128.619003295898 0.570406436920166
128.621002197266 0.570799708366394
128.630004882812 0.571010708808899
128.630004882812 0.571403980255127
128.634994506836 0.571614980697632
128.643005371094 0.572420597076416
128.643005371094 0.572813749313354
128.645004272461 0.573024749755859
128.64599609375 0.573417901992798
128.656005859375 0.573628902435303
128.662994384766 0.574031829833984
128.662994384766 0.574424982070923
128.669006347656 0.574635982513428
128.671005249023 0.575029253959656
128.682006835938 0.575240254402161
128.692001342773 0.57583487033844
128.699996948242 0.576045870780945
128.707000732422 0.576650142669678
128.718002319336 0.577455759048462
128.723007202148 0.577858567237854
128.723007202148 0.578251838684082
128.72900390625 0.578462839126587
128.729995727539 0.578855991363525
128.733993530273 0.578865528106689
128.733993530273 0.579258799552917
128.738006591797 0.579268455505371
128.738006591797 0.57966160774231
128.744003295898 0.579872608184814
128.744995117188 0.580074071884155
128.744995117188 0.580467224121094
128.753005981445 0.580476880073547
128.753005981445 0.580870151519775
128.759994506836 0.580879688262939
128.759994506836 0.581272840499878
128.768005371094 0.581282496452332
128.768005371094 0.58167576789856
128.776000976562 0.581886768341064
128.776000976562 0.582279920578003
128.781005859375 0.582490921020508
128.783996582031 0.582692384719849
128.783996582031 0.583085536956787
128.787002563477 0.583095073699951
128.787002563477 0.583488464355469
128.807006835938 0.583699464797974
128.809005737305 0.584092617034912
128.817993164062 0.584303617477417
128.822998046875 0.58490777015686
128.830993652344 0.585109233856201
128.830993652344 0.58550238609314
128.839004516602 0.585713386535645
128.839996337891 0.585914850234985
128.839996337891 0.586308121681213
128.84700012207 0.586317658424377
128.84700012207 0.586710929870605
128.854995727539 0.58692193031311
128.854995727539 0.58751654624939
128.863006591797 0.587727546691895
128.871002197266 0.588331699371338
128.871002197266 0.588724970817566
128.880004882812 0.588935971260071
128.891998291016 0.590134859085083
128.897003173828 0.590345859527588
128.916000366211 0.591746091842651
128.930999755859 0.591957092285156
128.942993164062 0.593165636062622
128.942993164062 0.593558788299561
128.953002929688 0.593769788742065
128.973999023438 0.594978213310242
128.973999023438 0.595572948455811
128.99299621582 0.595783948898315
129.026000976562 0.597999334335327
129.026000976562 0.598392486572266
129.033004760742 0.598603487014771
129.048004150391 0.599610567092896
129.065994262695 0.600214838981628
129.083999633789 0.601221799850464
129.083999633789 0.601615071296692
129.085006713867 0.601624727249146
129.085006713867 0.602017879486084
129.091003417969 0.602027535438538
129.091003417969 0.602420806884766
129.10400390625 0.602631807327271
129.117004394531 0.603235960006714
129.119995117188 0.603629112243652
129.134994506836 0.603840112686157
129.143005371094 0.604243040084839
129.14599609375 0.604837656021118
129.156997680664 0.605048656463623
129.171997070312 0.606448888778687
129.184005737305 0.606659889221191
129.184997558594 0.60705304145813
129.197998046875 0.607264041900635
129.203994750977 0.607666969299316
129.203994750977 0.608060121536255
129.212997436523 0.60827112197876
129.214996337891 0.608664393424988
129.227005004883 0.608875393867493
129.227005004883 0.609268665313721
129.231002807617 0.609479665756226
129.244003295898 0.610275626182556
129.259002685547 0.61028528213501
129.259002685547 0.610678434371948
129.266006469727 0.611090898513794
129.27799987793 0.611493706703186
129.294998168945 0.612097978591919
129.296005249023 0.612491130828857
129.304000854492 0.612702131271362
129.309997558594 0.613306283950806
129.317993164062 0.613910555839539
129.326995849609 0.614313364028931
129.356994628906 0.615320444107056
129.361999511719 0.615924596786499
129.38200378418 0.616528868675232
129.408996582031 0.617737293243408
129.408996582031 0.618331909179688
129.425994873047 0.618542909622192
129.429000854492 0.618945837020874
129.429000854492 0.619338989257812
129.436004638672 0.619549989700317
129.447998046875 0.619952797889709
129.455001831055 0.62074887752533
129.481002807617 0.620959877967834
129.481994628906 0.621353149414062
129.488998413086 0.621564149856567
129.501007080078 0.622369766235352
129.513000488281 0.622772455215454
129.513000488281 0.623367071151733
129.520004272461 0.623376727104187
129.520004272461 0.623769998550415
129.537002563477 0.62398099899292
129.557006835938 0.625189423561096
129.585006713867 0.62599503993988
129.591995239258 0.626397848129272
129.591995239258 0.6267911195755
129.600006103516 0.627002120018005
129.604995727539 0.627596735954285
129.623001098633 0.62780773639679
129.630996704102 0.628814697265625
129.660003662109 0.62982177734375
129.671997070312 0.630426049232483
129.67399597168 0.630819320678711
129.686996459961 0.631030321121216
129.692993164062 0.631433010101318
129.705993652344 0.632430553436279
129.727996826172 0.632641553878784
129.727996826172 0.633034706115723
129.733001708984 0.633044242858887
129.733001708984 0.633437633514404
129.748992919922 0.633648633956909
129.75 0.63384997844696
129.75 0.634243249893188
129.753005981445 0.634454250335693
129.761001586914 0.634856939315796
129.772994995117 0.635653018951416
129.785995483398 0.635864019393921
129.804000854492 0.636468291282654
129.817001342773 0.636871099472046
129.826995849609 0.637273907661438
129.828002929688 0.637667179107666
129.833999633789 0.63767671585083
129.833999633789 0.638069868087769
129.848007202148 0.638280868530273
129.861999511719 0.639076948165894
129.865997314453 0.639086484909058
129.865997314453 0.639479875564575
129.873992919922 0.63969087600708
129.878005981445 0.640486836433411
129.891998291016 0.640697836875916
129.90299987793 0.641100645065308
129.904998779297 0.641302108764648
129.904998779297 0.641695261001587
129.921997070312 0.642107725143433
129.925003051758 0.642702341079712
129.944000244141 0.642913341522217
129.955001831055 0.64351749420166
129.964004516602 0.644112110137939
129.973007202148 0.644323110580444
129.975006103516 0.644917726516724
129.985000610352 0.645128726959229
130.013000488281 0.646135807037354
130.014007568359 0.646529078483582
130.02799987793 0.646740078926086
130.02799987793 0.647133350372314
130.042007446289 0.647344350814819
130.044006347656 0.647737503051758
130.052993774414 0.647948503494263
130.093994140625 0.65015435218811
130.111999511719 0.650365352630615
130.184005737305 0.654182553291321
130.203994750977 0.654393553733826
130.225006103516 0.655793905258179
130.246994018555 0.656004905700684
130.248001098633 0.656398057937622
130.253997802734 0.656407594680786
130.253997802734 0.656800866127014
130.259994506836 0.657011866569519
130.27099609375 0.658210754394531
130.285003662109 0.658421754837036
130.285003662109 0.658814907073975
130.309997558594 0.659025907516479
130.309997558594 0.659419178962708
130.315002441406 0.659630179405212
130.335006713867 0.660032987594604
130.341995239258 0.660627603530884
130.356002807617 0.660838603973389
130.363006591797 0.661241412162781
130.373001098633 0.661845684051514
130.38200378418 0.662047147750854
130.38200378418 0.662641763687134
130.393997192383 0.662852764129639
130.39599609375 0.663245916366577
130.404006958008 0.663456916809082
130.404998779297 0.663850069046021
130.412994384766 0.664061069488525
130.412994384766 0.664454460144043
130.42399597168 0.664665460586548
130.449005126953 0.665269613265991
130.449996948242 0.66566276550293
130.462997436523 0.665873765945435
130.477996826172 0.667273998260498
130.485992431641 0.667484998703003
130.503997802734 0.667686462402344
130.503997802734 0.668079733848572
130.513000488281 0.668290734291077
130.514999389648 0.668492078781128
130.514999389648 0.668885350227356
130.516998291016 0.669096350669861
130.520004272461 0.669489622116089
130.535995483398 0.669700622558594
130.535995483398 0.670093774795532
130.561004638672 0.670304775238037
130.563003540039 0.670698046684265
130.572006225586 0.67090904712677
130.580993652344 0.671311855316162
130.587005615234 0.672117471694946
130.604995727539 0.672913551330566
130.613998413086 0.673124551773071
130.634994506836 0.673930168151855
130.643005371094 0.674332976341248
130.651992797852 0.675128936767578
130.662994384766 0.675339937210083
130.67399597168 0.675934553146362
130.684005737305 0.676145553588867
130.703994750977 0.676548480987549
130.714004516602 0.677152633666992
130.714996337891 0.677354097366333
130.714996337891 0.677747249603271
130.725997924805 0.677958250045776
130.733001708984 0.678562521934509
130.74299621582 0.678763866424561
130.74299621582 0.679157137870789
130.75700378418 0.679368138313293
130.772003173828 0.680173873901367
130.781005859375 0.681171178817749
130.800003051758 0.681382179260254
130.805999755859 0.681986451148987
130.822006225586 0.68259072303772
130.830001831055 0.682792067527771
130.830001831055 0.683185338973999
130.835998535156 0.683396339416504
130.837997436523 0.683789491653442
130.860000610352 0.684000492095947
130.869995117188 0.684403419494629
130.869995117188 0.684796571731567
130.878005981445 0.685007572174072
130.901000976562 0.686609268188477
130.916000366211 0.686820268630981
130.940002441406 0.687625885009766
130.964004516602 0.688230037689209
130.964004516602 0.688623309135437
130.975006103516 0.688834309577942
130.975006103516 0.68922758102417
130.986999511719 0.689237117767334
130.986999511719 0.689630389213562
130.994995117188 0.689841389656067
130.996002197266 0.690234661102295
131.009002685547 0.6904456615448
131.026000976562 0.69124162197113
131.039993286133 0.691452622413635
131.050994873047 0.691653966903687
131.050994873047 0.692047238349915
131.057006835938 0.692056894302368
131.057006835938 0.692450046539307
131.074005126953 0.692661046981812
131.091003417969 0.693063974380493
131.091995239258 0.693457126617432
131.102996826172 0.693668127059937
131.111999511719 0.694070935249329
131.119003295898 0.694866895675659
131.126998901367 0.695077896118164
131.173004150391 0.69628643989563
131.182006835938 0.696881055831909
131.201995849609 0.697092056274414
131.220993041992 0.697494864463806
131.220993041992 0.697888135910034
131.22900390625 0.698099136352539
131.22900390625 0.698492288589478
131.238998413086 0.698703289031982
131.238998413086 0.69909656047821
131.272003173828 0.699307560920715
131.292007446289 0.700314521789551
131.304992675781 0.701513409614563
131.341995239258 0.701724410057068
131.341995239258 0.702117681503296
131.352005004883 0.702530145645142
131.354995727539 0.703326106071472
131.373001098633 0.703537106513977
131.391998291016 0.703738451004028
131.391998291016 0.704333066940308
131.393997192383 0.704544067382812
131.397994995117 0.705148458480835
131.404998779297 0.705954074859619
131.404998779297 0.706347227096558
131.410003662109 0.706558227539062
131.410995483398 0.706951379776001
131.417007446289 0.707162380218506
131.417007446289 0.707555651664734
131.419006347656 0.707565307617188
131.419006347656 0.707958459854126
131.42399597168 0.70796799659729
131.42399597168 0.708562731742859
131.427001953125 0.708773732185364
131.427001953125 0.709167003631592
131.432998657227 0.709378004074097
131.434005737305 0.709771156311035
131.440994262695 0.70998215675354
131.464004516602 0.711392045021057
131.483993530273 0.712600469589233
131.485000610352 0.712993621826172
131.496994018555 0.713204622268677
131.516006469727 0.71380889415741
131.52099609375 0.714413166046143
131.535003662109 0.715017318725586
131.539993286133 0.715218782424927
131.539993286133 0.715611934661865
131.563995361328 0.71582293510437
131.565002441406 0.716216206550598
131.569000244141 0.716427206993103
131.569000244141 0.716820478439331
131.583999633789 0.717031478881836
131.585006713867 0.717424631118774
131.591003417969 0.717635631561279
131.593002319336 0.718028903007507
131.604995727539 0.718239903450012
131.606002807617 0.71863317489624
131.61799621582 0.718844175338745
131.619003295898 0.719237327575684
131.628005981445 0.719448328018188
131.636001586914 0.719649791717529
131.636001586914 0.720042943954468
131.641006469727 0.720253944396973
131.649993896484 0.720455408096313
131.649993896484 0.720848560333252
131.662002563477 0.721261024475098
131.662994384766 0.721654176712036
131.667999267578 0.721865177154541
131.673004150391 0.722066640853882
131.673004150391 0.72245979309082
131.686004638672 0.722670793533325
131.697998046875 0.723073720932007
131.707992553711 0.723275065422058
131.707992553711 0.723668336868286
131.710006713867 0.723879337310791
131.710006713867 0.724272489547729
131.710998535156 0.724282145500183
131.710998535156 0.724675416946411
131.714004516602 0.724886417388916
131.716995239258 0.725087761878967
131.716995239258 0.725481033325195
131.720001220703 0.7256920337677
131.723999023438 0.726296186447144
131.727996826172 0.727293729782104
131.733001708984 0.727504730224609
131.736999511719 0.727907419204712
131.736999511719 0.72830069065094
131.74299621582 0.728511691093445
131.751998901367 0.729115962982178
131.751998901367 0.729509115219116
131.759994506836 0.729720115661621
131.759994506836 0.730113387107849
131.761993408203 0.730324387550354
131.781005859375 0.731331348419189
131.781005859375 0.731724619865417
131.783004760742 0.731935620307922
131.787002563477 0.732539892196655
131.789993286133 0.733134508132935
131.807006835938 0.733345508575439
131.807006835938 0.733738660812378
131.811996459961 0.733949661254883
131.811996459961 0.734342932701111
131.817001342773 0.734553933143616
131.826995849609 0.734956741333008
131.826995849609 0.735349893569946
131.837997436523 0.735560894012451
131.843002319336 0.735762357711792
131.843002319336 0.73615562915802
131.845993041992 0.736366629600525
131.84700012207 0.736759901046753
131.858993530273 0.736970901489258
131.860000610352 0.737364053726196
131.869003295898 0.737575054168701
131.869003295898 0.73796820640564
131.878005981445 0.738179206848145
131.878997802734 0.738572478294373
131.888000488281 0.738783478736877
131.897994995117 0.739589214324951
131.908996582031 0.740193367004395
131.917999267578 0.740797519683838
131.925994873047 0.74120044708252
131.925994873047 0.741593599319458
131.938003540039 0.741804599761963
131.938003540039 0.742197751998901
131.940002441406 0.742408752441406
131.940994262695 0.742802143096924
131.949005126953 0.742811679840088
131.949005126953 0.743204832077026
131.960006713867 0.74321448802948
131.960006713867 0.743607759475708
131.962997436523 0.743818759918213
131.962997436523 0.744211912155151
131.975997924805 0.744422912597656
131.983001708984 0.744825720787048
131.983993530273 0.745218992233276
131.990997314453 0.745429992675781
131.992004394531 0.745631337165833
131.992004394531 0.746024608612061
132.001998901367 0.746235609054565
132.00700378418 0.746437072753906
132.00700378418 0.746830224990845
132.011993408203 0.74704122543335
132.02099609375 0.747444033622742
132.022003173828 0.74783730506897
132.031997680664 0.747846841812134
132.031997680664 0.748441457748413
132.037994384766 0.748450994491577
132.037994384766 0.748844385147095
132.044006347656 0.748853921890259
132.044006347656 0.749247074127197
132.054000854492 0.749458074569702
132.057998657227 0.749861001968384
132.057998657227 0.750254154205322
132.061004638672 0.750465154647827
132.080001831055 0.750867962837219
132.080001831055 0.751462578773499
132.083999633789 0.751673579216003
132.085006713867 0.752066850662231
132.093994140625 0.752277851104736
132.095993041992 0.752671003341675
132.102996826172 0.75288200378418
132.108001708984 0.753486275672913
132.117004394531 0.754080891609192
132.136993408203 0.754291892051697
132.138000488281 0.754493236541748
132.138000488281 0.754886627197266
132.143997192383 0.755097627639771
132.147994995117 0.755298972129822
132.147994995117 0.75569224357605
132.156997680664 0.756104588508606
132.158996582031 0.756699204444885
132.169006347656 0.75691020488739
132.169998168945 0.757303476333618
132.186004638672 0.757313013076782
132.186004638672 0.757706165313721
132.192993164062 0.757917165756226
132.199005126953 0.758521556854248
132.199005126953 0.758914709091187
132.20100402832 0.759125709533691
132.231994628906 0.760334134101868
132.240997314453 0.761130213737488
132.253005981445 0.761341214179993
132.253997802734 0.761542558670044
132.253997802734 0.761935830116272
132.261993408203 0.762146830558777
132.263000488281 0.762540102005005
132.268005371094 0.76275110244751
132.272003173828 0.762952446937561
132.272003173828 0.763345718383789
132.279998779297 0.763556718826294
132.296005249023 0.764160871505737
132.296005249023 0.764554142951965
132.302001953125 0.76476514339447
132.309997558594 0.765167951583862
132.309997558594 0.765561103820801
132.313003540039 0.765772104263306
132.328994750977 0.766175031661987
132.328994750977 0.766568183898926
132.333999633789 0.766779184341431
132.337005615234 0.767172336578369
132.350997924805 0.767383337020874
132.38200378418 0.76938796043396
132.395004272461 0.769598960876465
132.410003662109 0.770404577255249
132.410003662109 0.770797729492188
132.425994873047 0.771008729934692
132.434997558594 0.771411657333374
132.434997558594 0.771804809570312
132.447998046875 0.772015810012817
132.45100402832 0.772408962249756
132.460998535156 0.772619962692261
132.460998535156 0.773013234138489
132.47200012207 0.773224234580994
132.47200012207 0.773617506027222
132.488998413086 0.773828506469727
132.5 0.77443265914917
132.509994506836 0.775036931037903
132.526992797852 0.775842547416687
132.550994873047 0.77644681930542
132.563995361328 0.776849508285522
132.563995361328 0.777444243431091
132.587005615234 0.777655243873596
132.595993041992 0.77846086025238
132.598007202148 0.778854131698608
132.610000610352 0.779065132141113
132.610000610352 0.779458284378052
132.630004882812 0.779669284820557
132.647003173828 0.78027355670929
132.647994995117 0.780666828155518
132.656997680664 0.780877828598022
132.697998046875 0.782489061355591
132.705001831055 0.782690405845642
132.705001831055 0.78308367729187
132.707992553711 0.783294677734375
132.712005615234 0.783687829971313
132.744003295898 0.783898830413818
132.75 0.7843017578125
132.75 0.784694910049438
132.753997802734 0.784905910491943
132.759994506836 0.785500526428223
132.776992797852 0.785711526870728
132.792007446289 0.785912990570068
132.792007446289 0.786306142807007
132.800994873047 0.786718606948853
132.800994873047 0.787111759185791
132.828002929688 0.787524223327637
132.835998535156 0.787927031517029
132.839004516602 0.78812837600708
132.839004516602 0.788521647453308
132.848999023438 0.788732647895813
132.858001708984 0.789327383041382
132.878997802734 0.789538383483887
132.888000488281 0.79014253616333
132.888000488281 0.790535688400269
132.901000976562 0.790746688842773
132.90299987793 0.790948152542114
132.90299987793 0.791542768478394
132.925003051758 0.791753768920898
132.953994750977 0.793163657188416
132.964996337891 0.793566465377808
132.966995239258 0.793959617614746
132.981002807617 0.7939692735672
132.981002807617 0.794362545013428
132.990005493164 0.794573545455933
133.057006835938 0.797585010528564
133.078994750977 0.797796010971069
133.089996337891 0.79879355430603
133.10400390625 0.799004554748535
133.138000488281 0.800615787506104
133.139007568359 0.801008939743042
133.15299987793 0.801219940185547
133.177993774414 0.802025556564331
133.179992675781 0.80262017250061
133.20100402832 0.802831172943115
133.201995849609 0.803224444389343
133.212005615234 0.803435444831848
133.220001220703 0.804039716720581
133.22200012207 0.80463433265686
133.235000610352 0.804845333099365
133.236999511719 0.805238485336304
133.25700378418 0.805449485778809
133.261993408203 0.805650949478149
133.261993408203 0.806044101715088
133.266006469727 0.806255102157593
133.270004272461 0.806849718093872
133.287002563477 0.807060718536377
133.292007446289 0.807655334472656
133.304000854492 0.807866334915161
133.326995849609 0.808873414993286
133.328002929688 0.809266686439514
133.337005615234 0.809477686882019
133.348007202148 0.81027364730835
133.363006591797 0.810484647750854
133.363998413086 0.810877919197083
133.380996704102 0.811088919639587
133.391998291016 0.8122878074646
133.401000976562 0.812498807907104
133.401000976562 0.813093423843384
133.430999755859 0.813304424285889
133.436996459961 0.813707232475281
133.436996459961 0.814100503921509
133.440002441406 0.814311504364014
133.442993164062 0.814512968063354
133.442993164062 0.814906120300293
133.475997924805 0.815318584442139
133.475997924805 0.815711736679077
133.477005004883 0.815721273422241
133.477005004883 0.816114544868469
133.490005493164 0.816325545310974
133.492004394531 0.816718816757202
133.507995605469 0.816929817199707
133.563003540039 0.819135665893555
133.578994750977 0.81934666633606
133.580001831055 0.819739818572998
133.602996826172 0.819950819015503
133.619003295898 0.820353746414185
133.626007080078 0.821351170539856
133.65299987793 0.821562170982361
133.666000366211 0.822166442871094
133.718994140625 0.823979139328003
133.824005126953 0.82720160484314
133.833999633789 0.82799768447876
133.850997924805 0.828208684921265
133.86799621582 0.828611373901367
133.86799621582 0.829004645347595
133.873001098633 0.8292156457901
133.897003173828 0.829819917678833
133.897994995117 0.830213069915771
133.90299987793 0.830222725868225
133.90299987793 0.830615997314453
133.92399597168 0.831028342247009
133.945007324219 0.832035303115845
133.953994750977 0.832831382751465
133.973007202148 0.83304238319397
133.983993530273 0.834039926528931
133.986999511719 0.834049463272095
133.986999511719 0.834442615509033
133.996002197266 0.834653615951538
134.011001586914 0.83505654335022
134.014007568359 0.835449695587158
134.031997680664 0.835660696029663
134.031997680664 0.836053967475891
134.037002563477 0.836264848709106
134.039001464844 0.836859583854675
134.046997070312 0.83707058429718
134.059997558594 0.837866544723511
134.070999145508 0.838077545166016
134.087005615234 0.8388831615448
134.087005615234 0.839276552200317
134.093994140625 0.839487552642822
134.121994018555 0.840091705322266
134.121994018555 0.840484857559204
134.13200378418 0.84089732170105
134.149002075195 0.841501474380493
134.149993896484 0.841894745826721
134.156005859375 0.842105746269226
134.160995483398 0.842710018157959
134.179000854492 0.843506097793579
134.195999145508 0.843717098236084
134.195999145508 0.844110250473022
134.207000732422 0.844522714614868
134.236999511719 0.846728563308716
134.257995605469 0.846939563751221
134.264999389648 0.8475341796875
134.268997192383 0.847745180130005
134.27099609375 0.848138332366943
134.300994873047 0.848349332809448
134.300994873047 0.848742723464966
134.307998657227 0.848953723907471
134.311996459961 0.849951028823853
134.322998046875 0.850162029266357
134.343994140625 0.850564956665039
134.345001220703 0.850958108901978
134.358993530273 0.851169109344482
134.380996704102 0.851773262023926
134.380996704102 0.852166652679443
134.391006469727 0.852578997612
134.399002075195 0.853183269500732
134.401992797852 0.853576421737671
134.419006347656 0.853787422180176
134.421005249023 0.854180574417114
134.440002441406 0.854391574859619
134.440002441406 0.854784965515137
134.455993652344 0.854995846748352
134.5 0.857403159141541
134.516998291016 0.857614159584045
134.524002075195 0.857815504074097
134.524002075195 0.858208894729614
134.529006958008 0.858419895172119
134.529998779297 0.858813047409058
134.555999755859 0.859024047851562
134.557998657227 0.859618663787842
134.567001342773 0.859628200531006
134.567001342773 0.860021471977234
134.578002929688 0.860232472419739
134.600006103516 0.861038088798523
134.610992431641 0.861843824386597
134.617004394531 0.862045168876648
134.617004394531 0.862438440322876
134.632995605469 0.862649440765381
134.649993896484 0.863052129745483
134.649993896484 0.863445401191711
134.651000976562 0.863455057144165
134.651000976562 0.863848209381104
134.669006347656 0.864059209823608
134.684005737305 0.864663481712341
134.688995361328 0.864864826202393
134.688995361328 0.865258097648621
134.708999633789 0.865670442581177
134.714004516602 0.866265058517456
134.727005004883 0.866476058959961
134.72900390625 0.86707067489624
134.742004394531 0.867281675338745
134.766006469727 0.868087410926819
134.766006469727 0.868480682373047
134.772003173828 0.868691682815552
134.787994384766 0.869688987731934
134.804000854492 0.869899988174438
134.804992675781 0.870293259620667
134.807998657227 0.87030291557312
134.807998657227 0.870696067810059
134.815994262695 0.870907068252563
134.843002319336 0.871914148330688
134.856994628906 0.872710227966309
134.863006591797 0.872921228408813
134.865997314453 0.873122572898865
134.865997314453 0.873515844345093
134.880004882812 0.873726844787598
134.901000976562 0.874733924865723
134.904998779297 0.875127077102661
134.917007446289 0.875136613845825
134.917007446289 0.875529885292053
134.921997070312 0.875740885734558
134.92399597168 0.876134157180786
134.938003540039 0.876345157623291
134.940994262695 0.87693977355957
134.953002929688 0.877150774002075
134.955001831055 0.877352237701416
134.955001831055 0.877745389938354
134.962997436523 0.877956390380859
134.981994628906 0.878762006759644
134.981994628906 0.879155158996582
134.99299621582 0.879366159439087
134.99299621582 0.879759550094604
135.016006469727 0.87997043132782
135.022003173828 0.880574703216553
135.022003173828 0.880967855453491
135.026992797852 0.881178855895996
135.042999267578 0.882377743721008
135.057998657227 0.882588744163513
135.061996459961 0.882790088653564
135.061996459961 0.883183479309082
135.072998046875 0.883394479751587
135.115997314453 0.885811328887939
135.121002197266 0.886204481124878
135.141006469727 0.886415481567383
135.15299987793 0.886616945266724
135.15299987793 0.887010097503662
135.154998779297 0.887221097946167
135.158996582031 0.887815713882446
135.167999267578 0.888026714324951
135.205993652344 0.890031337738037
135.227005004883 0.890242338180542
135.227996826172 0.89063549041748
135.235992431641 0.890846490859985
135.244995117188 0.891450643539429
135.259002685547 0.892054915428162
135.276992797852 0.892860651016235
135.281005859375 0.893253803253174
135.302993774414 0.893464803695679
135.313995361328 0.894270420074463
135.317001342773 0.894663572311401
135.339004516602 0.894874572753906
135.348999023438 0.895076036453247
135.348999023438 0.895469307899475
135.350997924805 0.89568030834198
135.356994628906 0.896476268768311
135.375 0.896687269210815
135.376998901367 0.897281885147095
135.384994506836 0.8974928855896
135.412002563477 0.898097157478333
135.412002563477 0.898490428924561
135.416000366211 0.898701429367065
135.417999267578 0.899094581604004
135.434997558594 0.899305582046509
135.438995361328 0.899698853492737
135.449996948242 0.89970850944519
135.449996948242 0.900101661682129
135.453002929688 0.900312662124634
135.453994750977 0.900705814361572
135.464004516602 0.900916814804077
135.488998413086 0.901722431182861
135.509002685547 0.902326822280884
135.522003173828 0.902528166770935
135.522003173828 0.902921438217163
135.529006958008 0.903132438659668
135.557006835938 0.903736591339111
135.557006835938 0.904331207275391
135.563003540039 0.904542207717896
135.567001342773 0.904935479164124
135.591995239258 0.905146479606628
135.604995727539 0.906345367431641
135.626998901367 0.906556367874146
135.626998901367 0.906949520111084
135.628997802734 0.906959056854248
135.628997802734 0.907352328300476
135.649993896484 0.907563328742981
135.666000366211 0.908762216567993
135.690994262695 0.908973217010498
135.690994262695 0.909366369247437
135.695999145508 0.90937602519989
135.695999145508 0.909769296646118
135.699996948242 0.909980297088623
135.727996826172 0.910584449768066
135.736999511719 0.911380529403687
135.753997802734 0.911591529846191
135.755996704102 0.91198468208313
135.764999389648 0.912195682525635
135.770004272461 0.912790298461914
135.787994384766 0.913001298904419
135.807006835938 0.914200305938721
135.826995849609 0.914411306381226
135.835006713867 0.915015459060669
135.848999023438 0.915811538696289
135.869003295898 0.916022539138794
135.878997802734 0.916626691818237
135.88200378418 0.917019844055176
135.899993896484 0.917230844497681
135.910995483398 0.918228387832642
135.923004150391 0.918439388275146
135.925003051758 0.919034004211426
135.942001342773 0.919245004653931
135.966995239258 0.919849157333374
135.968994140625 0.920050621032715
135.968994140625 0.920443892478943
135.988006591797 0.920654892921448
135.990997314453 0.921048164367676
136.003005981445 0.921259164810181
136.014007568359 0.921460509300232
136.014007568359 0.92185378074646
136.029006958008 0.922064781188965
136.037002563477 0.922668933868408
136.052001953125 0.9230717420578
136.059997558594 0.923474550247192
136.063003540039 0.924069166183472
136.069000244141 0.924280166625977
136.100006103516 0.924884438514709
136.102996826172 0.925479054450989
136.121002197266 0.925690054893494
136.128005981445 0.926284670829773
136.134002685547 0.926495671272278
136.134994506836 0.926888942718506
136.164001464844 0.927099943161011
136.167007446289 0.92769455909729
136.186996459961 0.928107023239136
136.197998046875 0.928711175918579
136.203994750977 0.929305791854858
136.229995727539 0.929516792297363
136.233993530273 0.930312871932983
136.25 0.930523872375488
136.261993408203 0.930725336074829
136.261993408203 0.931118488311768
136.264999389648 0.931329488754272
136.296997070312 0.932135105133057
136.296997070312 0.932528257369995
136.311996459961 0.932940721511841
136.313003540039 0.933333992958069
136.326995849609 0.933544993400574
136.328994750977 0.934139609336853
136.337005615234 0.934350609779358
136.358993530273 0.935156226158142
136.367004394531 0.936163187026978
136.376998901367 0.936364650726318
136.376998901367 0.936757922172546
136.393005371094 0.937170267105103
136.393997192383 0.937563538551331
136.406997680664 0.937774538993835
136.434997558594 0.93858015537262
136.440994262695 0.938982963562012
136.458999633789 0.939577579498291
136.494003295898 0.939788579940796
136.505996704102 0.940191507339478
136.559005737305 0.940997123718262
136.591995239258 0.941994428634644
136.630996704102 0.942205429077148
136.636001586914 0.942800164222717
136.675003051758 0.943011164665222
136.714996337891 0.943816781044006
136.714996337891 0.944210052490234
136.757995605469 0.944622397422791
136.759994506836 0.945015668869019
136.77799987793 0.945226669311523
136.820999145508 0.945830821990967
136.841003417969 0.9464350938797
136.88200378418 0.946837902069092
136.884994506836 0.94723105430603
136.901992797852 0.947442054748535
136.960998535156 0.948247671127319
136.964004516602 0.948842406272888
137.011993408203 0.949053406715393
137.026000976562 0.949456214904785
137.085998535156 0.95046329498291
137.091003417969 0.950856447219849
137.119003295898 0.951067447662354
137.121002197266 0.951460599899292
137.14599609375 0.951671600341797
137.14599609375 0.952064990997314
137.186004638672 0.952275991439819
137.223999023438 0.953273296356201
137.251998901367 0.953484296798706
137.263000488281 0.954078912734985
137.311996459961 0.95428991317749
137.313003540039 0.954683184623718
137.339996337891 0.954894185066223
137.378005981445 0.955095648765564
137.378005981445 0.955488920211792
137.436004638672 0.95630407333374
137.457992553711 0.95710015296936
137.490997314453 0.957311153411865
137.494003295898 0.957704305648804
137.522994995117 0.957915306091309
137.544998168945 0.958509922027588
137.565994262695 0.958720922470093
137.608993530273 0.959919810295105
137.641006469727 0.96013081073761
137.677001953125 0.96092677116394
137.714004516602 0.961137771606445
137.716003417969 0.961531162261963
137.77099609375 0.961742162704468
137.79899597168 0.962336778640747
137.837005615234 0.962547779083252
137.843994140625 0.96294093132019
137.884002685547 0.963151931762695
137.908004760742 0.963756084442139
137.942993164062 0.96415901184082
137.945007324219 0.964552164077759
137.97200012207 0.964763164520264
138 0.965559244155884
138.031997680664 0.965770244598389
138.035995483398 0.966163396835327
138.050003051758 0.966374397277832
138.054000854492 0.96676766872406
138.093994140625 0.966978669166565
138.119995117188 0.967976093292236
138.156997680664 0.968187093734741
138.156997680664 0.968580365180969
138.164001464844 0.968791365623474
138.216003417969 0.969395637512207
138.244003295898 0.970393061637878
138.268997192383 0.970603942871094
138.27099609375 0.970997333526611
138.307006835938 0.971208333969116
138.322998046875 0.971802949905396
138.365997314453 0.9720139503479
138.376007080078 0.97260856628418
138.417999267578 0.972819566726685
138.430999755859 0.973212718963623
138.473999023438 0.973423719406128
138.49299621582 0.974018335342407
138.572998046875 0.974229335784912
138.634002685547 0.975428223609924
138.675003051758 0.975639224052429
138.675994873047 0.976032495498657
138.684997558594 0.976243495941162
138.945999145508 0.980262041091919
138.975997924805 0.980473041534424
139.072006225586 0.981873273849487
141.666000366211 0.982084274291992
141.684005737305 0.983494162559509
141.703994750977 0.984693050384521
141.716995239258 0.984904050827026
141.772994995117 0.986707091331482
141.841003417969 0.987119436264038
141.863006591797 0.988519668579102
141.875 0.988730669021606
141.932998657227 0.990533828735352
141.949996948242 0.990744829177856
141.970001220703 0.991339445114136
141.998001098633 0.991550445556641
142.169006347656 0.994168758392334
142.186996459961 0.994964838027954
142.201995849609 0.995175838470459
142.246994018555 0.99617326259613
142.279006958008 0.996384263038635
142.449005126953 0.998590230941772
142.505996704102 0.998801231384277
142.606002807617 1


==> fig/simulationresultsECDF-v2vNLOSnoRIS.tsv <==
119.26000213623 5.37633895874023e-05
119.26000213623 0.00225818157196045
119.264999389648 0.00231194496154785
119.264999389648 0.00338733196258545
119.265998840332 0.00344109535217285
119.265998840332 0.0045163631439209
119.275001525879 0.0045701265335083
119.275001525879 0.0056455135345459
119.277000427246 0.0056992769241333
119.277000427246 0.00677454471588135
119.291000366211 0.00682830810546875
119.291000366211 0.00790369510650635
119.293998718262 0.00795745849609375
119.293998718262 0.0090327262878418
119.310997009277 0.0090864896774292
119.310997009277 0.0101618766784668
119.31600189209 0.0102156400680542
119.31600189209 0.0112909078598022
119.335998535156 0.0113446712493896
119.335998535156 0.0124200582504272
119.365997314453 0.0124738216400146
119.365997314453 0.0135490894317627
119.378997802734 0.0136028528213501
119.378997802734 0.0146782398223877
119.401000976562 0.0147320032119751
119.401000976562 0.0158072710037231
119.418998718262 0.0158610343933105
119.418998718262 0.0169364213943481
119.439002990723 0.0169901847839355
119.439002990723 0.0180654525756836
119.483001708984 0.018119215965271
119.483001708984 0.0191946029663086
119.485000610352 0.019248366355896
119.485000610352 0.020323634147644
119.529998779297 0.0203773975372314
119.529998779297 0.021452784538269
119.539001464844 0.0215065479278564
119.539001464844 0.0225818157196045
119.581001281738 0.0226355791091919
119.581001281738 0.0237109661102295
119.597999572754 0.0237647294998169
119.597999572754 0.0248399972915649
119.636001586914 0.0248937606811523
119.636001586914 0.0270981788635254
119.637001037598 0.0271519422531128
119.637001037598 0.0282273292541504
119.648002624512 0.0282810926437378
119.648002624512 0.0304855108261108
119.66300201416 0.0305392742156982
119.66300201416 0.0316145420074463
119.674003601074 0.0316684246063232
119.674003601074 0.0327436923980713
119.694999694824 0.0327974557876587
119.694999694824 0.0338728427886963
119.712997436523 0.0339266061782837
119.712997436523 0.0350018739700317
119.734001159668 0.0350556373596191
119.734001159668 0.0361310243606567
119.75700378418 0.0361847877502441
119.75700378418 0.0372600555419922
119.758003234863 0.0373138189315796
119.758003234863 0.0383892059326172
119.765998840332 0.0384429693222046
119.765998840332 0.0395182371139526
119.786003112793 0.03957200050354
119.786003112793 0.0406473875045776
119.810997009277 0.040701150894165
119.810997009277 0.0417764186859131
119.827003479004 0.0418301820755005
119.827003479004 0.0429055690765381
119.833999633789 0.0429593324661255
119.833999633789 0.0440346002578735
119.877998352051 0.0440883636474609
119.877998352051 0.0451637506484985
119.892997741699 0.0452175140380859
119.892997741699 0.046292781829834
119.893997192383 0.0463465452194214
119.893997192383 0.047421932220459
119.920997619629 0.0474756956100464
119.920997619629 0.0485509634017944
119.940002441406 0.0486047267913818
119.940002441406 0.0496801137924194
119.964996337891 0.0497338771820068
119.964996337891 0.0508091449737549
119.983001708984 0.0508629083633423
119.983001708984 0.0519382953643799
120.011001586914 0.0519920587539673
120.011001586914 0.0530673265457153
120.033996582031 0.0531210899353027
120.033996582031 0.0541964769363403
120.040000915527 0.0542502403259277
120.040000915527 0.0553255081176758
120.077003479004 0.0553792715072632
120.077003479004 0.0564546585083008
120.079002380371 0.0565084218978882
120.079002380371 0.0575836896896362
120.11799621582 0.0576374530792236
120.11799621582 0.0587128400802612
120.166999816895 0.0587666034698486
120.166999816895 0.0598418712615967
120.172996520996 0.0598957538604736
120.172996520996 0.0609710216522217
120.177001953125 0.0610247850418091
120.177001953125 0.0621001720428467
120.197998046875 0.0621539354324341
120.197998046875 0.0632292032241821
120.28099822998 0.0632829666137695
120.28099822998 0.0643583536148071
120.281997680664 0.0644121170043945
120.281997680664 0.0654873847961426
120.320999145508 0.06554114818573
120.320999145508 0.0666165351867676
120.365997314453 0.066670298576355
120.365997314453 0.067745566368103
120.366996765137 0.0677993297576904
120.366996765137 0.068874716758728
120.375999450684 0.0689284801483154
120.375999450684 0.0700037479400635
120.392997741699 0.0700575113296509
120.392997741699 0.0711328983306885
120.445999145508 0.0711866617202759
120.445999145508 0.0722619295120239
120.460998535156 0.0723156929016113
120.460998535156 0.0733910799026489
120.497001647949 0.0734448432922363
120.497001647949 0.0745201110839844
120.51000213623 0.0745738744735718
120.51000213623 0.0756492614746094
120.531997680664 0.0757030248641968
120.531997680664 0.0767782926559448
120.550003051758 0.0768320560455322
120.550003051758 0.0779074430465698
120.574996948242 0.0779612064361572
120.574996948242 0.0790364742279053
120.624000549316 0.0790902376174927
120.624000549316 0.0801656246185303
120.640998840332 0.0802193880081177
120.640998840332 0.0812946557998657
120.641998291016 0.0813484191894531
120.641998291016 0.0824238061904907
120.646003723145 0.0824775695800781
120.646003723145 0.0846819877624512
120.661003112793 0.0847357511520386
120.661003112793 0.0858110189437866
120.66300201416 0.085864782333374
120.66300201416 0.0869401693344116
120.686996459961 0.086993932723999
120.686996459961 0.0880692005157471
120.690002441406 0.0881229639053345
120.690002441406 0.0891983509063721
120.71199798584 0.0892521142959595
120.71199798584 0.0903273820877075
120.72200012207 0.0903811454772949
120.72200012207 0.0914565324783325
120.724998474121 0.0915102958679199
120.724998474121 0.092585563659668
120.730003356934 0.0926394462585449
120.730003356934 0.093714714050293
120.735000610352 0.0937684774398804
120.735000610352 0.094843864440918
120.736000061035 0.0948976278305054
120.736000061035 0.0959728956222534
120.758003234863 0.0960266590118408
120.758003234863 0.0971020460128784
120.781997680664 0.0971558094024658
120.781997680664 0.0982310771942139
120.795997619629 0.0982848405838013
120.795997619629 0.0993602275848389
120.830001831055 0.0994139909744263
120.830001831055 0.100489258766174
120.847999572754 0.100543022155762
120.847999572754 0.101618409156799
120.860000610352 0.101672172546387
120.860000610352 0.102747440338135
120.898002624512 0.102801203727722
120.898002624512 0.10387659072876
120.90299987793 0.103930354118347
120.90299987793 0.105005621910095
120.904998779297 0.105059385299683
120.904998779297 0.10613477230072
120.906997680664 0.106188535690308
120.906997680664 0.107263803482056
120.976997375488 0.107317566871643
120.976997375488 0.108392953872681
121.004997253418 0.108446717262268
121.004997253418 0.109521985054016
121.027000427246 0.109575748443604
121.027000427246 0.110651135444641
121.036003112793 0.110704898834229
121.036003112793 0.111780166625977
121.041999816895 0.111833930015564
121.041999816895 0.112909317016602
121.047996520996 0.112963080406189
121.047996520996 0.114038348197937
121.092002868652 0.114092111587524
121.092002868652 0.115167498588562
121.105003356934 0.115221261978149
121.105003356934 0.116296529769897
121.111999511719 0.116350293159485
121.111999511719 0.117425680160522
121.165000915527 0.11747944355011
121.165000915527 0.118554711341858
121.176002502441 0.118608474731445
121.176002502441 0.119683861732483
121.192001342773 0.11973762512207
121.192001342773 0.120812892913818
121.206001281738 0.120866775512695
121.206001281738 0.121942043304443
121.240997314453 0.121995806694031
121.240997314453 0.123071193695068
121.286003112793 0.123124837875366
121.286003112793 0.124200224876404
121.302001953125 0.124253988265991
121.302001953125 0.125329256057739
121.307998657227 0.125383138656616
121.307998657227 0.127587556838989
121.34700012207 0.127641320228577
121.34700012207 0.128716588020325
121.398002624512 0.128770351409912
121.398002624512 0.12984573841095
121.412002563477 0.129899501800537
121.412002563477 0.130974769592285
121.446998596191 0.131028532981873
121.446998596191 0.13210391998291
121.448997497559 0.132157683372498
121.448997497559 0.133232951164246
121.477996826172 0.133286714553833
121.477996826172 0.134362101554871
121.485000610352 0.134415864944458
121.485000610352 0.135491132736206
121.504997253418 0.135544896125793
121.504997253418 0.136620283126831
121.515998840332 0.136674046516418
121.515998840332 0.137749314308167
121.523002624512 0.137803077697754
121.523002624512 0.138878464698792
121.570999145508 0.138932228088379
121.570999145508 0.140007495880127
121.572998046875 0.140061259269714
121.572998046875 0.141136646270752
121.578002929688 0.141190409660339
121.578002929688 0.142265677452087
121.580001831055 0.142319440841675
121.580001831055 0.143394827842712
121.585998535156 0.1434485912323
121.585998535156 0.156567573547363
121.58699798584 0.156621336936951
121.58699798584 0.157696604728699
121.587997436523 0.157750368118286
121.587997436523 0.158825755119324
121.588996887207 0.158879518508911
121.588996887207 0.159954786300659
121.598999023438 0.160008668899536
121.598999023438 0.162213087081909
121.600997924805 0.162266731262207
121.600997924805 0.163342118263245
121.602996826172 0.163395881652832
121.602996826172 0.16447114944458
121.61799621582 0.164525032043457
121.61799621582 0.165600299835205
121.619003295898 0.165654063224792
121.619003295898 0.16672945022583
121.621002197266 0.166783094406128
121.621002197266 0.167858481407166
121.638999938965 0.167912244796753
121.638999938965 0.170116662979126
121.642997741699 0.170170426368713
121.642997741699 0.171245813369751
121.66300201416 0.171299576759338
121.66300201416 0.172374844551086
121.665000915527 0.172428607940674
121.665000915527 0.173503994941711
121.677001953125 0.173557758331299
121.677001953125 0.174633026123047
121.688003540039 0.174686789512634
121.688003540039 0.175762176513672
121.689002990723 0.175815939903259
121.689002990723 0.176891207695007
121.694999694824 0.176944971084595
121.694999694824 0.178020358085632
121.71900177002 0.17807412147522
121.71900177002 0.179149389266968
121.728996276855 0.179203152656555
121.728996276855 0.180278539657593
121.751998901367 0.18033230304718
121.751998901367 0.181407570838928
121.75700378418 0.181461334228516
121.75700378418 0.182536721229553
121.758003234863 0.182590484619141
121.758003234863 0.183665752410889
121.766998291016 0.183719515800476
121.766998291016 0.184794902801514
121.774002075195 0.184848666191101
121.774002075195 0.185923933982849
121.78800201416 0.185977697372437
121.78800201416 0.187053084373474
121.80899810791 0.187106847763062
121.80899810791 0.18818211555481
121.811996459961 0.188235878944397
121.811996459961 0.189311265945435
121.825996398926 0.189365029335022
121.825996398926 0.19044029712677
121.833999633789 0.190494060516357
121.833999633789 0.191569447517395
121.838996887207 0.191623210906982
121.838996887207 0.19269847869873
121.856002807617 0.192752361297607
121.856002807617 0.193827629089355
121.86799621582 0.193881392478943
121.86799621582 0.19495677947998
121.897003173828 0.195010423660278
121.897003173828 0.196085810661316
121.906997680664 0.196139574050903
121.906997680664 0.197214841842651
121.912002563477 0.197268724441528
121.912002563477 0.198343992233276
121.921997070312 0.198397755622864
121.921997070312 0.199473142623901
121.924003601074 0.199526906013489
121.924003601074 0.200602173805237
121.942001342773 0.200655937194824
121.942001342773 0.201731324195862
121.958000183105 0.201785087585449
121.958000183105 0.202860355377197
121.96199798584 0.202914118766785
121.96199798584 0.203989505767822
121.962997436523 0.20404326915741
121.962997436523 0.205118536949158
121.983001708984 0.205172300338745
121.983001708984 0.206247687339783
122.00700378418 0.20630145072937
122.00700378418 0.207376718521118
122.008003234863 0.207430481910706
122.008003234863 0.208505868911743
122.022003173828 0.208559632301331
122.022003173828 0.209634900093079
122.050003051758 0.209688663482666
122.050003051758 0.210764050483704
122.05899810791 0.210817813873291
122.05899810791 0.211893081665039
122.085998535156 0.211946845054626
122.085998535156 0.213022232055664
122.092002868652 0.213075995445251
122.092002868652 0.214151263237
122.095001220703 0.214205026626587
122.095001220703 0.215280413627625
122.109001159668 0.215334177017212
122.109001159668 0.21640944480896
122.112998962402 0.216463208198547
122.112998962402 0.217538595199585
122.152000427246 0.217592358589172
122.152000427246 0.21866762638092
122.154998779297 0.218721389770508
122.154998779297 0.219796776771545
122.156997680664 0.219850540161133
122.156997680664 0.220925807952881
122.158996582031 0.220979571342468
122.158996582031 0.222054958343506
122.169998168945 0.222108721733093
122.169998168945 0.223184108734131
122.179000854492 0.223237752914429
122.179000854492 0.224313139915466
122.227996826172 0.224366903305054
122.227996826172 0.226571321487427
122.265998840332 0.226625084877014
122.265998840332 0.227700471878052
122.267997741699 0.22775411605835
122.267997741699 0.228829503059387
122.272003173828 0.228883266448975
122.272003173828 0.229958534240723
122.28800201416 0.2300124168396
122.28800201416 0.231087684631348
122.305999755859 0.231141448020935
122.305999755859 0.232216835021973
122.324996948242 0.23227059841156
122.324996948242 0.233345866203308
122.333000183105 0.233399629592896
122.333000183105 0.234475016593933
122.341003417969 0.234528779983521
122.341003417969 0.235604047775269
122.353996276855 0.235657811164856
122.353996276855 0.236733198165894
122.377998352051 0.236786961555481
122.377998352051 0.237862229347229
122.415000915527 0.237915992736816
122.415000915527 0.238991379737854
122.443000793457 0.239045143127441
122.443000793457 0.240120410919189
122.453002929688 0.240174174308777
122.453002929688 0.241249561309814
122.477996826172 0.241303324699402
122.477996826172 0.24237859249115
122.481002807617 0.242432355880737
122.481002807617 0.243507742881775
122.487998962402 0.243561506271362
122.487998962402 0.24463677406311
122.511001586914 0.244690537452698
122.511001586914 0.245765924453735
122.53099822998 0.245819687843323
122.53099822998 0.246894955635071
122.531997680664 0.246948719024658
122.531997680664 0.248024106025696
122.543998718262 0.248077869415283
122.543998718262 0.249153137207031
122.549003601074 0.249206900596619
122.549003601074 0.250282287597656
122.574996948242 0.250336050987244
122.574996948242 0.251411437988281
122.598999023438 0.251465082168579
122.598999023438 0.252540469169617
122.61799621582 0.252594232559204
122.61799621582 0.253669500350952
122.621002197266 0.253723382949829
122.621002197266 0.254798650741577
122.638999938965 0.254852414131165
122.638999938965 0.255927801132202
122.681999206543 0.2559814453125
122.681999206543 0.257056832313538
122.690002441406 0.257110595703125
122.690002441406 0.259315013885498
122.708999633789 0.259368777275085
122.708999633789 0.260444164276123
122.709999084473 0.260497808456421
122.709999084473 0.261573195457458
122.72200012207 0.261626958847046
122.72200012207 0.262702226638794
122.762001037598 0.262756109237671
122.762001037598 0.263831377029419
122.764999389648 0.263885140419006
122.764999389648 0.264960527420044
122.787002563477 0.265014290809631
122.787002563477 0.267218708992004
122.791000366211 0.267272472381592
122.791000366211 0.26834774017334
122.791999816895 0.268401503562927
122.791999816895 0.269476890563965
122.800003051758 0.269530653953552
122.800003051758 0.271735072135925
122.805000305176 0.271788835525513
122.805000305176 0.272864103317261
122.811996459961 0.272917866706848
122.811996459961 0.273993253707886
122.813003540039 0.274047017097473
122.813003540039 0.275122284889221
122.819999694824 0.275176048278809
122.819999694824 0.276251435279846
122.824996948242 0.276305198669434
122.824996948242 0.277380466461182
122.830001831055 0.277434229850769
122.830001831055 0.278509616851807
122.831001281738 0.278563380241394
122.831001281738 0.279638648033142
122.833999633789 0.279692411422729
122.833999633789 0.280767798423767
122.84400177002 0.280821561813354
122.84400177002 0.281896829605103
122.866996765137 0.281950712203979
122.866996765137 0.283025979995728
122.870002746582 0.283079743385315
122.870002746582 0.284155130386353
122.874000549316 0.28420877456665
122.874000549316 0.285284161567688
122.888999938965 0.285337924957275
122.888999938965 0.286413192749023
122.893997192383 0.2864670753479
122.893997192383 0.287542343139648
122.900001525879 0.287596106529236
122.900001525879 0.288671493530273
122.908996582031 0.288725137710571
122.908996582031 0.289800524711609
122.912002563477 0.289854288101196
122.912002563477 0.290929555892944
122.925003051758 0.290983438491821
122.925003051758 0.292058706283569
122.930999755859 0.292112469673157
122.930999755859 0.29431688785553
122.945999145508 0.294370651245117
122.945999145508 0.295445919036865
122.960998535156 0.295499801635742
122.960998535156 0.29657506942749
122.964996337891 0.296628832817078
122.964996337891 0.297704219818115
122.977996826172 0.297757983207703
122.977996826172 0.298833250999451
122.985000610352 0.298887014389038
122.985000610352 0.299962401390076
122.988998413086 0.300016164779663
122.988998413086 0.301091432571411
123.004997253418 0.301145195960999
123.004997253418 0.302220582962036
123.024002075195 0.302274346351624
123.024002075195 0.303349614143372
123.042999267578 0.303403377532959
123.042999267578 0.304478764533997
123.045997619629 0.304532527923584
123.045997619629 0.305607795715332
123.047996520996 0.305661559104919
123.047996520996 0.306736946105957
123.052001953125 0.306790709495544
123.052001953125 0.307865977287292
123.061996459961 0.30791974067688
123.061996459961 0.308995127677917
123.067001342773 0.309048891067505
123.067001342773 0.310124158859253
123.08699798584 0.31017792224884
123.08699798584 0.311253309249878
123.095001220703 0.311307072639465
123.095001220703 0.312382459640503
123.101997375488 0.312436103820801
123.101997375488 0.313511490821838
123.139999389648 0.313565254211426
123.139999389648 0.315769672393799
123.147003173828 0.315823435783386
123.147003173828 0.318027853965759
123.19100189209 0.318081617355347
123.19100189209 0.32028603553772
123.194000244141 0.320339798927307
123.194000244141 0.321415185928345
123.194999694824 0.321468830108643
123.194999694824 0.32254421710968
123.200996398926 0.322597980499268
123.200996398926 0.323673248291016
123.202003479004 0.323727130889893
123.202003479004 0.324802398681641
123.203002929688 0.324856162071228
123.203002929688 0.325931549072266
123.204002380371 0.325985312461853
123.204002380371 0.327060580253601
123.207000732422 0.327114343643188
123.207000732422 0.328189730644226
123.213996887207 0.328243494033813
123.213996887207 0.329318761825562
123.214996337891 0.329372525215149
123.214996337891 0.330447912216187
123.221000671387 0.330501675605774
123.221000671387 0.331576943397522
123.228996276855 0.331630706787109
123.228996276855 0.333835124969482
123.244003295898 0.33388888835907
123.244003295898 0.334964275360107
123.246002197266 0.335018038749695
123.246002197266 0.336093306541443
123.247001647949 0.33614706993103
123.247001647949 0.337222456932068
123.250999450684 0.337276220321655
123.250999450684 0.338351488113403
123.26000213623 0.338405251502991
123.26000213623 0.339480638504028
123.262001037598 0.339534401893616
123.262001037598 0.340609669685364
123.263999938965 0.340663433074951
123.263999938965 0.341738820075989
123.268997192383 0.341792583465576
123.268997192383 0.342867851257324
123.27799987793 0.342921733856201
123.27799987793 0.343997001647949
123.28800201416 0.344050765037537
123.28800201416 0.345126152038574
123.291999816895 0.345179796218872
123.291999816895 0.34625518321991
123.293998718262 0.346308946609497
123.293998718262 0.347384214401245
123.299003601074 0.347438097000122
123.299003601074 0.34851336479187
123.322998046875 0.348567128181458
123.322998046875 0.349642515182495
123.323997497559 0.349696159362793
123.323997497559 0.350771546363831
123.324996948242 0.350825309753418
123.324996948242 0.351900577545166
123.328002929688 0.351954460144043
123.328002929688 0.353029727935791
123.332000732422 0.353083491325378
123.332000732422 0.354158878326416
123.333000183105 0.354212522506714
123.333000183105 0.355287909507751
123.355003356934 0.355341672897339
123.355003356934 0.356416940689087
123.361999511719 0.356470823287964
123.361999511719 0.357546091079712
123.363998413086 0.357599854469299
123.363998413086 0.358675241470337
123.370002746582 0.358729004859924
123.370002746582 0.359804272651672
123.390998840332 0.35985803604126
123.390998840332 0.360933423042297
123.391998291016 0.360987186431885
123.391998291016 0.362062454223633
123.396003723145 0.36211621761322
123.396003723145 0.363191604614258
123.416999816895 0.363245368003845
123.416999816895 0.364320635795593
123.418998718262 0.364374399185181
123.418998718262 0.365449786186218
123.420997619629 0.365503549575806
123.420997619629 0.366578817367554
123.429000854492 0.366632580757141
123.429000854492 0.367707967758179
123.442001342773 0.367761731147766
123.442001342773 0.368836998939514
123.453002929688 0.368890762329102
123.453002929688 0.369966149330139
123.462997436523 0.370019912719727
123.462997436523 0.371095180511475
123.466003417969 0.371148943901062
123.466003417969 0.3722243309021
123.468002319336 0.372278094291687
123.468002319336 0.373353362083435
123.47200012207 0.373407125473022
123.47200012207 0.37448251247406
123.472999572754 0.374536275863647
123.472999572754 0.375611543655396
123.477996826172 0.375665426254272
123.477996826172 0.376740694046021
123.505996704102 0.376794457435608
123.505996704102 0.377869844436646
123.50700378418 0.377923488616943
123.50700378418 0.378998875617981
123.509002685547 0.379052639007568
123.509002685547 0.380127906799316
123.517997741699 0.380181789398193
123.517997741699 0.381257057189941
123.537002563477 0.381310820579529
123.537002563477 0.383515238761902
123.542999267578 0.383569002151489
123.542999267578 0.384644269943237
123.550003051758 0.384698152542114
123.550003051758 0.385773420333862
123.567001342773 0.38582718372345
123.567001342773 0.386902570724487
123.583999633789 0.386956214904785
123.583999633789 0.388031601905823
123.591003417969 0.38808536529541
123.591003417969 0.389160633087158
123.593002319336 0.389214515686035
123.593002319336 0.390289783477783
123.59700012207 0.390343546867371
123.59700012207 0.391418933868408
123.600997924805 0.391472697257996
123.600997924805 0.392547965049744
123.619003295898 0.392601728439331
123.619003295898 0.393677115440369
123.621002197266 0.393730878829956
123.621002197266 0.394806146621704
123.622001647949 0.394859910011292
123.622001647949 0.395935297012329
123.623001098633 0.395989060401917
123.623001098633 0.397064328193665
123.625 0.397118091583252
123.625 0.39819347858429
123.647003173828 0.398247241973877
123.647003173828 0.399322509765625
123.675003051758 0.399376273155212
123.675003051758 0.40045166015625
123.678001403809 0.400505423545837
123.678001403809 0.401580691337585
123.694999694824 0.401634454727173
123.694999694824 0.40270984172821
123.699996948242 0.402763605117798
123.699996948242 0.403838872909546
123.700996398926 0.403892755508423
123.700996398926 0.404968023300171
123.707000732422 0.405021786689758
123.707000732422 0.406097173690796
123.720001220703 0.406150817871094
123.720001220703 0.407226204872131
123.754997253418 0.407279968261719
123.754997253418 0.408355236053467
123.763000488281 0.408409118652344
123.763000488281 0.409484386444092
123.772003173828 0.409538149833679
123.772003173828 0.410613536834717
123.783996582031 0.410667181015015
123.783996582031 0.411742568016052
123.786003112793 0.41179633140564
123.786003112793 0.412871599197388
123.793998718262 0.412925481796265
123.793998718262 0.414000749588013
123.805999755859 0.4140545129776
123.805999755859 0.415129899978638
123.814002990723 0.415183544158936
123.814002990723 0.416258931159973
123.828002929688 0.416312694549561
123.828002929688 0.417387962341309
123.847999572754 0.417441844940186
123.847999572754 0.418517112731934
123.874000549316 0.418570876121521
123.874000549316 0.419646263122559
123.875999450684 0.419700026512146
123.875999450684 0.420775294303894
123.879997253418 0.420829057693481
123.879997253418 0.421904444694519
123.916000366211 0.421958208084106
123.916000366211 0.423033475875854
123.918998718262 0.423087239265442
123.918998718262 0.424162626266479
123.930999755859 0.424216389656067
123.930999755859 0.425291657447815
123.940002441406 0.425345420837402
123.940002441406 0.42642080783844
123.963996887207 0.426474571228027
123.963996887207 0.427549839019775
123.968002319336 0.427603602409363
123.968002319336 0.4286789894104
124.00700378418 0.428732752799988
124.00700378418 0.429808020591736
124.013999938965 0.429861783981323
124.013999938965 0.430937170982361
124.035003662109 0.430990934371948
124.035003662109 0.432066202163696
124.055999755859 0.432119965553284
124.055999755859 0.433195352554321
124.05899810791 0.433249115943909
124.05899810791 0.434324383735657
124.06600189209 0.434378147125244
124.06600189209 0.435453534126282
124.075996398926 0.435507297515869
124.075996398926 0.436582565307617
124.096000671387 0.436636447906494
124.096000671387 0.437711715698242
124.137001037598 0.43776547908783
124.137001037598 0.438840866088867
124.143997192383 0.438894510269165
124.143997192383 0.439969897270203
124.148002624512 0.44002366065979
124.148002624512 0.441098928451538
124.152000427246 0.441152811050415
124.152000427246 0.442228078842163
124.156997680664 0.44228184223175
124.156997680664 0.443357229232788
124.178001403809 0.443410873413086
124.178001403809 0.444486260414124
124.213996887207 0.444540023803711
124.213996887207 0.445615291595459
124.222999572754 0.445669174194336
124.222999572754 0.446744441986084
124.233001708984 0.446798205375671
124.233001708984 0.447873592376709
124.247001647949 0.447927236557007
124.247001647949 0.449002623558044
124.258003234863 0.449056386947632
124.258003234863 0.451260805130005
124.268997192383 0.451314568519592
124.268997192383 0.45238995552063
124.300003051758 0.452443718910217
124.300003051758 0.453518986701965
124.322998046875 0.453572750091553
124.322998046875 0.45464813709259
124.337997436523 0.454701900482178
124.337997436523 0.456906318664551
124.357002258301 0.456960082054138
124.357002258301 0.458035349845886
124.373001098633 0.458089113235474
124.373001098633 0.459164500236511
124.378997802734 0.459218263626099
124.378997802734 0.460293531417847
124.412002563477 0.460347294807434
124.412002563477 0.461422681808472
124.416999816895 0.461476445198059
124.416999816895 0.462551712989807
124.420997619629 0.462605476379395
124.420997619629 0.463680863380432
124.459999084473 0.46373462677002
124.459999084473 0.464809894561768
124.467002868652 0.464863657951355
124.467002868652 0.465939044952393
124.478996276855 0.46599280834198
124.478996276855 0.467068195343018
124.495002746582 0.467121839523315
124.495002746582 0.468197226524353
124.502998352051 0.46825098991394
124.502998352051 0.469326257705688
124.543998718262 0.469380140304565
124.543998718262 0.470455408096313
124.571998596191 0.470509171485901
124.571998596191 0.471584558486938
124.575996398926 0.471638202667236
124.575996398926 0.472713589668274
124.593002319336 0.472767353057861
124.593002319336 0.473842620849609
124.602996826172 0.473896503448486
124.602996826172 0.474971771240234
124.628997802734 0.475025534629822
124.628997802734 0.476100921630859
124.648002624512 0.476154565811157
124.648002624512 0.477229952812195
124.68399810791 0.477283716201782
124.68399810791 0.47835898399353
124.684997558594 0.478412866592407
124.684997558594 0.479488134384155
124.700996398926 0.479541897773743
124.700996398926 0.48061728477478
124.723999023438 0.480671048164368
124.723999023438 0.481746315956116
124.775001525879 0.481800079345703
124.775001525879 0.482875466346741
124.785003662109 0.482929229736328
124.785003662109 0.484004497528076
124.793998718262 0.484058260917664
124.793998718262 0.485133647918701
124.797996520996 0.485187411308289
124.797996520996 0.486262679100037
124.807998657227 0.486316442489624
124.807998657227 0.487391829490662
124.815002441406 0.487445592880249
124.815002441406 0.488520860671997
124.865997314453 0.488574624061584
124.865997314453 0.489650011062622
124.898002624512 0.489703774452209
124.898002624512 0.490779042243958
124.902000427246 0.490832805633545
124.902000427246 0.493037223815918
124.916999816895 0.493090987205505
124.916999816895 0.494166374206543
124.921997070312 0.49422013759613
124.921997070312 0.495295405387878
124.928001403809 0.495349168777466
124.928001403809 0.496424555778503
124.931999206543 0.496478319168091
124.931999206543 0.497553586959839
124.938003540039 0.497607469558716
124.938003540039 0.499811887741089
124.946998596191 0.499865531921387
124.946998596191 0.500940918922424
124.955001831055 0.500994682312012
124.955001831055 0.50206995010376
124.957000732422 0.502123832702637
124.957000732422 0.503199100494385
124.967002868652 0.503252863883972
124.967002868652 0.50432825088501
124.968002319336 0.504381895065308
124.968002319336 0.505457282066345
124.975997924805 0.505511045455933
124.975997924805 0.506586313247681
124.998001098633 0.506640195846558
124.998001098633 0.507715463638306
124.999000549316 0.507769227027893
124.999000549316 0.508844614028931
125.002998352051 0.508898258209229
125.002998352051 0.509973645210266
125.01000213623 0.510027408599854
125.01000213623 0.511102676391602
125.014999389648 0.511156558990479
125.014999389648 0.512231826782227
125.022003173828 0.512285590171814
125.022003173828 0.513360977172852
125.033996582031 0.513414621353149
125.033996582031 0.514490008354187
125.041999816895 0.514543771743774
125.041999816895 0.515619039535522
125.049003601074 0.515672922134399
125.049003601074 0.516748189926147
125.052001953125 0.516801953315735
125.052001953125 0.517877340316772
125.063003540039 0.51793098449707
125.063003540039 0.519006371498108
125.069999694824 0.519060134887695
125.069999694824 0.520135402679443
125.096000671387 0.52018928527832
125.096000671387 0.521264553070068
125.102996826172 0.521318435668945
125.102996826172 0.522393703460693
125.115997314453 0.522447466850281
125.115997314453 0.523522853851318
125.116996765137 0.523576498031616
125.116996765137 0.524651885032654
125.130996704102 0.524705648422241
125.130996704102 0.525780916213989
125.140998840332 0.525834798812866
125.140998840332 0.526910066604614
125.147003173828 0.526963829994202
125.147003173828 0.528039216995239
125.154998779297 0.528092861175537
125.154998779297 0.529168248176575
125.168998718262 0.529222011566162
125.168998718262 0.53029727935791
125.170997619629 0.530351161956787
125.170997619629 0.531426429748535
125.172996520996 0.531480193138123
125.172996520996 0.53255558013916
125.208999633789 0.532609224319458
125.208999633789 0.533684611320496
125.231002807617 0.533738374710083
125.231002807617 0.534813642501831
125.233001708984 0.534867525100708
125.233001708984 0.535942792892456
125.238998413086 0.535996556282043
125.238998413086 0.537071943283081
125.240997314453 0.537125587463379
125.240997314453 0.538200974464417
125.25700378418 0.538254737854004
125.25700378418 0.539330005645752
125.292999267578 0.539383888244629
125.292999267578 0.540459156036377
125.295997619629 0.540512919425964
125.295997619629 0.541588306427002
125.313003540039 0.5416419506073
125.313003540039 0.543846368789673
125.317001342773 0.54390025138855
125.317001342773 0.544975519180298
125.324996948242 0.545029282569885
125.324996948242 0.546104669570923
125.327003479004 0.546158313751221
125.327003479004 0.547233700752258
125.346000671387 0.547287464141846
125.346000671387 0.548362731933594
125.373001098633 0.548416614532471
125.373001098633 0.549491882324219
125.383003234863 0.549545645713806
125.383003234863 0.550621032714844
125.416999816895 0.550674796104431
125.416999816895 0.551750183105469
125.420997619629 0.551803827285767
125.420997619629 0.552879214286804
125.426002502441 0.552932977676392
125.426002502441 0.55400824546814
125.427001953125 0.554062128067017
125.427001953125 0.555137395858765
125.436996459961 0.555191159248352
125.436996459961 0.55626654624939
125.452003479004 0.556320190429688
125.452003479004 0.557395577430725
125.453002929688 0.557449340820312
125.453002929688 0.558524608612061
125.498001098633 0.558578491210938
125.498001098633 0.559653759002686
125.503997802734 0.559707522392273
125.503997802734 0.560782909393311
125.505996704102 0.560836553573608
125.505996704102 0.561911940574646
125.509002685547 0.561965703964233
125.509002685547 0.563040971755981
125.519996643066 0.563094854354858
125.519996643066 0.564170122146606
125.53800201416 0.564223885536194
125.53800201416 0.565299272537231
125.547996520996 0.565352916717529
125.547996520996 0.566428303718567
125.552001953125 0.566482067108154
125.552001953125 0.567557334899902
125.572998046875 0.567611217498779
125.572998046875 0.568686485290527
125.573997497559 0.568740248680115
125.573997497559 0.569815635681152
125.587997436523 0.56986927986145
125.587997436523 0.570944666862488
125.600997924805 0.570998430252075
125.600997924805 0.572073698043823
125.648002624512 0.5721275806427
125.648002624512 0.573202848434448
125.650001525879 0.573256611824036
125.650001525879 0.574331998825073
125.651000976562 0.574385643005371
125.651000976562 0.575461030006409
125.653999328613 0.575514793395996
125.653999328613 0.576590061187744
125.657997131348 0.576643943786621
125.657997131348 0.577719211578369
125.676002502441 0.577772974967957
125.676002502441 0.578848361968994
125.684997558594 0.578902006149292
125.684997558594 0.57997739315033
125.693000793457 0.580031156539917
125.693000793457 0.581106424331665
125.720001220703 0.581160306930542
125.720001220703 0.58223557472229
125.723999023438 0.582289457321167
125.723999023438 0.583364725112915
125.728996276855 0.583418488502502
125.728996276855 0.58449387550354
125.763999938965 0.584547519683838
125.763999938965 0.585622906684875
125.765998840332 0.585676670074463
125.765998840332 0.586751937866211
125.785003662109 0.586805820465088
125.785003662109 0.589010238647461
125.803001403809 0.589063882827759
125.803001403809 0.590139269828796
125.811996459961 0.590193033218384
125.811996459961 0.591268301010132
125.81600189209 0.591322183609009
125.81600189209 0.592397451400757
125.847999572754 0.592451214790344
125.847999572754 0.593526601791382
125.861999511719 0.59358024597168
125.861999511719 0.594655632972717
125.869003295898 0.594709396362305
125.869003295898 0.595784664154053
125.883003234863 0.59583854675293
125.883003234863 0.596913814544678
125.88500213623 0.596967577934265
125.88500213623 0.598042964935303
125.888000488281 0.598096609115601
125.888000488281 0.599171996116638
125.911003112793 0.599225759506226
125.911003112793 0.600301027297974
125.947998046875 0.600354909896851
125.947998046875 0.601430177688599
125.967002868652 0.601483941078186
125.967002868652 0.602559328079224
125.96900177002 0.602612972259521
125.96900177002 0.603688359260559
125.970001220703 0.603742122650146
125.970001220703 0.604817390441895
125.972999572754 0.604871273040771
125.972999572754 0.607075691223145
126 0.607129335403442
126 0.60820472240448
126.033996582031 0.608258485794067
126.033996582031 0.609333753585815
126.03800201416 0.609387636184692
126.03800201416 0.61046290397644
126.047996520996 0.610516667366028
126.047996520996 0.611592054367065
126.056999206543 0.611645698547363
126.056999206543 0.612721085548401
126.060997009277 0.612774848937988
126.060997009277 0.613850235939026
126.077003479004 0.613903999328613
126.077003479004 0.614979267120361
126.080001831055 0.615033149719238
126.080001831055 0.616108417510986
126.095001220703 0.616162180900574
126.095001220703 0.617237567901611
126.098999023438 0.617291212081909
126.098999023438 0.618366599082947
126.119003295898 0.618420362472534
126.119003295898 0.619495630264282
126.130996704102 0.619549512863159
126.130996704102 0.620624780654907
126.146003723145 0.620678544044495
126.146003723145 0.621753931045532
126.152000427246 0.62180757522583
126.152000427246 0.622882962226868
126.153999328613 0.622936725616455
126.153999328613 0.624011993408203
126.212997436523 0.62406587600708
126.212997436523 0.625141143798828
126.213996887207 0.625194907188416
126.213996887207 0.626270294189453
126.216003417969 0.626323938369751
126.216003417969 0.627399325370789
126.227996826172 0.627453088760376
126.227996826172 0.628528356552124
126.236999511719 0.628582239151001
126.236999511719 0.629657506942749
126.238998413086 0.629711270332336
126.238998413086 0.630786657333374
126.24299621582 0.630840301513672
126.24299621582 0.631915688514709
126.244003295898 0.631969451904297
126.244003295898 0.633044719696045
126.283996582031 0.633098602294922
126.283996582031 0.63417387008667
126.303001403809 0.634227633476257
126.303001403809 0.635303020477295
126.327003479004 0.635356664657593
126.327003479004 0.63643205165863
126.331001281738 0.636485815048218
126.331001281738 0.637561082839966
126.334999084473 0.637614965438843
126.334999084473 0.638690233230591
126.335998535156 0.638743996620178
126.335998535156 0.639819383621216
126.358001708984 0.639873027801514
126.358001708984 0.640948414802551
126.360000610352 0.641002178192139
126.360000610352 0.642077445983887
126.383003234863 0.642131328582764
126.383003234863 0.643206596374512
126.386001586914 0.643260478973389
126.386001586914 0.644335746765137
126.388000488281 0.644389510154724
126.388000488281 0.645464897155762
126.426002502441 0.64551854133606
126.426002502441 0.646593928337097
126.427001953125 0.646647691726685
126.427001953125 0.647722959518433
126.438003540039 0.64777684211731
126.438003540039 0.648852109909058
126.482002258301 0.648905873298645
126.482002258301 0.649981260299683
126.487998962402 0.65003490447998
126.487998962402 0.651110291481018
126.488998413086 0.651164054870605
126.488998413086 0.652239322662354
126.49299621582 0.65229320526123
126.49299621582 0.653368473052979
126.517997741699 0.653422236442566
126.517997741699 0.654497623443604
126.524002075195 0.654551267623901
126.524002075195 0.655626654624939
126.546997070312 0.655680418014526
126.546997070312 0.656755685806274
126.560997009277 0.656809568405151
126.560997009277 0.657884836196899
126.588996887207 0.657938599586487
126.588996887207 0.659013986587524
126.598999023438 0.659067630767822
126.598999023438 0.66014301776886
126.603996276855 0.660196781158447
126.603996276855 0.661272048950195
126.609001159668 0.661325931549072
126.609001159668 0.66240119934082
126.621002197266 0.662454962730408
126.621002197266 0.663530349731445
126.623001098633 0.663583993911743
126.623001098633 0.664659380912781
126.690002441406 0.664713144302368
126.690002441406 0.665788412094116
126.699996948242 0.665842294692993
126.699996948242 0.666917562484741
126.723999023438 0.666971325874329
126.723999023438 0.668046712875366
126.726997375488 0.668100357055664
126.726997375488 0.669175744056702
126.733001708984 0.669229507446289
126.733001708984 0.670304775238037
126.753997802734 0.670358657836914
126.753997802734 0.671433925628662
126.790000915527 0.67148768901825
126.790000915527 0.672563076019287
126.791000366211 0.672616720199585
126.791000366211 0.673692107200623
126.825996398926 0.67374587059021
126.825996398926 0.674821138381958
126.850997924805 0.674875020980835
126.850997924805 0.675950288772583
126.88200378418 0.67600417137146
126.88200378418 0.677079439163208
126.887001037598 0.677133202552795
126.887001037598 0.678208589553833
126.889999389648 0.678262233734131
126.889999389648 0.679337620735168
126.97200012207 0.679391384124756
126.97200012207 0.680466651916504
126.988998413086 0.680520534515381
126.988998413086 0.681595802307129
127.019996643066 0.681649565696716
127.019996643066 0.682724952697754
127.035003662109 0.682778596878052
127.035003662109 0.683853983879089
127.060997009277 0.683907747268677
127.060997009277 0.684983015060425
127.073997497559 0.685036897659302
127.073997497559 0.68611216545105
127.087997436523 0.686165928840637
127.087997436523 0.687241315841675
127.100997924805 0.687294960021973
127.100997924805 0.68837034702301
127.140998840332 0.688424110412598
127.140998840332 0.689499378204346
127.151000976562 0.689553260803223
127.151000976562 0.690628528594971
127.185997009277 0.690682291984558
127.185997009277 0.691757678985596
127.225997924805 0.691811323165894
127.225997924805 0.692886710166931
127.23999786377 0.692940473556519
127.23999786377 0.694015741348267
127.241996765137 0.694069623947144
127.241996765137 0.695144891738892
127.248001098633 0.695198655128479
127.248001098633 0.696274042129517
127.266998291016 0.696327686309814
127.266998291016 0.697403073310852
127.289001464844 0.697456836700439
127.289001464844 0.698532104492188
127.300003051758 0.698585987091064
127.300003051758 0.699661254882812
127.328002929688 0.6997150182724
127.328002929688 0.700790405273438
127.351997375488 0.700844049453735
127.351997375488 0.701919436454773
127.357002258301 0.70197319984436
127.357002258301 0.703048467636108
127.36499786377 0.703102350234985
127.36499786377 0.704177618026733
127.416999816895 0.704231381416321
127.416999816895 0.705306768417358
127.424003601074 0.705360531806946
127.424003601074 0.706435918807983
127.460998535156 0.706489562988281
127.460998535156 0.707564949989319
127.466003417969 0.707618713378906
127.466003417969 0.708693981170654
127.468002319336 0.708747863769531
127.468002319336 0.709823131561279
127.477996826172 0.709876894950867
127.477996826172 0.710952281951904
127.503997802734 0.711005926132202
127.503997802734 0.71208131313324
127.557998657227 0.712135076522827
127.557998657227 0.713210344314575
127.55899810791 0.713264226913452
127.55899810791 0.7143394947052
127.577003479004 0.714393258094788
127.577003479004 0.715468645095825
127.592002868652 0.715522289276123
127.592002868652 0.716597676277161
127.603996276855 0.716651439666748
127.603996276855 0.717726707458496
127.63500213623 0.717780590057373
127.63500213623 0.718855857849121
127.679000854492 0.718909621238708
127.679000854492 0.719985008239746
127.688003540039 0.720038652420044
127.688003540039 0.721114039421082
127.694000244141 0.721167802810669
127.694000244141 0.722243070602417
127.731002807617 0.722296953201294
127.731002807617 0.723372220993042
127.800003051758 0.723425984382629
127.800003051758 0.725630402565002
127.829002380371 0.72568416595459
127.829002380371 0.726759433746338
127.851997375488 0.726813316345215
127.851997375488 0.727888584136963
127.857002258301 0.72794234752655
127.857002258301 0.729017734527588
127.912002563477 0.729071378707886
127.912002563477 0.730146765708923
127.938003540039 0.730200529098511
127.938003540039 0.731275796890259
127.963996887207 0.731329679489136
127.963996887207 0.733534097671509
127.984001159668 0.733587741851807
127.984001159668 0.734663128852844
128.026000976562 0.734716892242432
128.026000976562 0.73579216003418
128.035003662109 0.735846042633057
128.035003662109 0.736921310424805
128.098999023438 0.736975193023682
128.098999023438 0.73805046081543
128.110000610352 0.738104224205017
128.110000610352 0.739179611206055
128.115997314453 0.739233255386353
128.115997314453 0.74030864238739
128.121002197266 0.740362405776978
128.121002197266 0.741437673568726
128.126998901367 0.741491556167603
128.126998901367 0.742566823959351
128.139007568359 0.742620587348938
128.139007568359 0.743695974349976
128.216995239258 0.743749618530273
128.216995239258 0.744825005531311
128.236999511719 0.744878768920898
128.236999511719 0.745954036712646
128.246002197266 0.746007919311523
128.246002197266 0.747083187103271
128.253005981445 0.747136950492859
128.253005981445 0.748212337493896
128.289001464844 0.748265981674194
128.289001464844 0.749341368675232
128.332992553711 0.749395132064819
128.332992553711 0.750470399856567
128.363006591797 0.750524282455444
128.363006591797 0.751599550247192
128.376998901367 0.75165331363678
128.376998901367 0.752728700637817
128.393005371094 0.752782344818115
128.393005371094 0.753857731819153
128.449005126953 0.75391149520874
128.449005126953 0.754986763000488
128.488998413086 0.755040645599365
128.488998413086 0.756115913391113
128.507995605469 0.756169676780701
128.507995605469 0.757245063781738
128.509002685547 0.757298707962036
128.509002685547 0.758374094963074
128.608001708984 0.758427858352661
128.608001708984 0.759503126144409
128.615997314453 0.759557008743286
128.615997314453 0.760632276535034
128.626007080078 0.760686039924622
128.626007080078 0.761761426925659
128.639007568359 0.761815071105957
128.639007568359 0.762890458106995
128.742004394531 0.762944221496582
128.742004394531 0.76401948928833
128.74299621582 0.764073371887207
128.74299621582 0.765148639678955
128.764999389648 0.765202403068542
128.764999389648 0.76627779006958
128.768997192383 0.766331434249878
128.768997192383 0.767406821250916
128.860992431641 0.767460584640503
128.860992431641 0.768535971641541
128.867004394531 0.768589735031128
128.867004394531 0.769665002822876
128.899993896484 0.769718885421753
128.899993896484 0.770794153213501
128.921005249023 0.770847916603088
128.921005249023 0.771923303604126
128.977996826172 0.771976947784424
128.977996826172 0.773052334785461
128.99299621582 0.773106098175049
128.99299621582 0.774181365966797
129.029998779297 0.774235248565674
129.029998779297 0.775310516357422
129.070999145508 0.775364279747009
129.070999145508 0.776439666748047
129.11799621582 0.776493310928345
129.11799621582 0.777568697929382
129.160003662109 0.77762246131897
129.160003662109 0.778697729110718
129.212997436523 0.778751611709595
129.212997436523 0.779826879501343
129.225006103516 0.77988064289093
129.225006103516 0.780956029891968
129.24299621582 0.781009674072266
129.24299621582 0.782085061073303
129.289993286133 0.782138824462891
129.289993286133 0.783214092254639
129.330001831055 0.783267974853516
129.330001831055 0.784343242645264
129.36799621582 0.784397006034851
129.36799621582 0.785472393035889
129.376998901367 0.785526037216187
129.376998901367 0.786601424217224
129.419998168945 0.786655187606812
129.419998168945 0.78773045539856
129.447006225586 0.787784337997437
129.447006225586 0.788859605789185
129.492004394531 0.788913369178772
129.492004394531 0.78998875617981
129.509002685547 0.790042400360107
129.509002685547 0.791117787361145
129.526992797852 0.791171550750732
129.526992797852 0.79224681854248
129.54899597168 0.792300701141357
129.54899597168 0.793375968933105
129.626007080078 0.793429732322693
129.626007080078 0.79450511932373
129.677001953125 0.794558763504028
129.677001953125 0.795634150505066
129.677993774414 0.795687913894653
129.677993774414 0.796763181686401
129.738998413086 0.796817064285278
129.738998413086 0.797892332077026
129.74299621582 0.797946214675903
129.74299621582 0.799021482467651
129.824996948242 0.799075245857239
129.824996948242 0.800150632858276
129.858993530273 0.800204277038574
129.858993530273 0.801279664039612
129.861999511719 0.801333427429199
129.861999511719 0.802408695220947
129.934005737305 0.802462577819824
129.934005737305 0.803537845611572
129.970993041992 0.80359160900116
129.970993041992 0.804666996002197
129.975997924805 0.804720640182495
129.975997924805 0.805796027183533
129.985000610352 0.80584979057312
129.985000610352 0.806925058364868
130.061004638672 0.806978940963745
130.061004638672 0.808054208755493
130.091995239258 0.808107972145081
130.091995239258 0.809183359146118
130.106994628906 0.809237003326416
130.106994628906 0.810312390327454
130.188995361328 0.810366153717041
130.188995361328 0.811441421508789
130.207992553711 0.811495304107666
130.207992553711 0.812570571899414
130.212997436523 0.812624335289001
130.212997436523 0.813699722290039
130.22900390625 0.813753366470337
130.22900390625 0.814828753471375
130.268997192383 0.814882516860962
130.268997192383 0.81595778465271
130.324005126953 0.816011667251587
130.324005126953 0.817086935043335
130.350006103516 0.817140698432922
130.350006103516 0.81821608543396
130.356994628906 0.818269729614258
130.356994628906 0.819345116615295
130.393997192383 0.819398880004883
130.393997192383 0.820474147796631
130.440002441406 0.820528030395508
130.440002441406 0.821603298187256
130.470993041992 0.821657061576843
130.470993041992 0.822732448577881
130.498992919922 0.822786092758179
130.498992919922 0.823861479759216
130.518005371094 0.823915243148804
130.518005371094 0.824990510940552
130.554992675781 0.825044393539429
130.554992675781 0.826119661331177
130.591003417969 0.826173424720764
130.591003417969 0.827248811721802
130.639999389648 0.8273024559021
130.639999389648 0.828377842903137
130.641998291016 0.828431606292725
130.641998291016 0.829506874084473
130.671005249023 0.82956075668335
130.671005249023 0.830636024475098
130.699996948242 0.830689907073975
130.699996948242 0.831765174865723
130.710998535156 0.83181893825531
130.710998535156 0.832894325256348
130.764999389648 0.832947969436646
130.764999389648 0.834023356437683
130.779998779297 0.834077119827271
130.779998779297 0.835152387619019
130.785003662109 0.835206270217896
130.785003662109 0.836281538009644
130.820007324219 0.836335301399231
130.820007324219 0.837410688400269
130.888000488281 0.837464332580566
130.888000488281 0.838539719581604
130.899993896484 0.838593482971191
130.899993896484 0.839668750762939
130.919006347656 0.839722633361816
130.919006347656 0.840797901153564
130.938995361328 0.840851664543152
130.938995361328 0.841927051544189
131.009994506836 0.841980695724487
131.009994506836 0.843056082725525
131.014007568359 0.843109846115112
131.014007568359 0.84418511390686
131.055999755859 0.844238996505737
131.055999755859 0.845314264297485
131.057006835938 0.845368027687073
131.057006835938 0.84644341468811
131.128005981445 0.846497058868408
131.128005981445 0.847572445869446
131.13200378418 0.847626209259033
131.13200378418 0.848701477050781
131.175003051758 0.848755359649658
131.175003051758 0.849830627441406
131.188995361328 0.849884390830994
131.188995361328 0.850959777832031
131.240997314453 0.851013422012329
131.240997314453 0.852088809013367
131.253005981445 0.852142572402954
131.253005981445 0.853217840194702
131.292007446289 0.853271722793579
131.292007446289 0.854346990585327
131.322998046875 0.854400753974915
131.322998046875 0.855476140975952
131.35400390625 0.85552978515625
131.35400390625 0.856605172157288
131.373992919922 0.856658935546875
131.373992919922 0.857734203338623
131.408996582031 0.8577880859375
131.408996582031 0.858863353729248
131.455993652344 0.858917117118835
131.455993652344 0.859992504119873
131.470993041992 0.86004626750946
131.470993041992 0.861121654510498
131.494003295898 0.861175298690796
131.494003295898 0.862250685691833
131.524993896484 0.862304449081421
131.524993896484 0.863379716873169
131.578002929688 0.863433599472046
131.578002929688 0.864508867263794
131.600997924805 0.864562630653381
131.600997924805 0.865638017654419
131.613006591797 0.865691661834717
131.613006591797 0.866767048835754
131.641006469727 0.866820812225342
131.641006469727 0.86789608001709
131.690002441406 0.867949962615967
131.690002441406 0.869025230407715
131.729995727539 0.869078993797302
131.729995727539 0.87015438079834
131.731994628906 0.870208024978638
131.731994628906 0.871283411979675
131.755996704102 0.871337175369263
131.755996704102 0.872412443161011
131.802001953125 0.872466325759888
131.802001953125 0.873541593551636
131.850997924805 0.873595356941223
131.850997924805 0.874670743942261
131.858993530273 0.874724388122559
131.858993530273 0.875799775123596
131.871002197266 0.875853538513184
131.871002197266 0.876928806304932
131.912002563477 0.876982688903809
131.912002563477 0.878057956695557
131.957000732422 0.878111720085144
131.957000732422 0.879187107086182
131.985992431641 0.879240751266479
131.985992431641 0.880316138267517
132.022994995117 0.880369901657104
132.022994995117 0.881445169448853
132.041000366211 0.881499052047729
132.041000366211 0.882574319839478
132.074005126953 0.882628083229065
132.074005126953 0.883703470230103
132.098007202148 0.8837571144104
132.098007202148 0.884832501411438
132.132995605469 0.884886264801025
132.132995605469 0.885961532592773
132.169006347656 0.88601541519165
132.169006347656 0.887090682983398
132.190994262695 0.887144446372986
132.190994262695 0.888219833374023
132.210998535156 0.888273477554321
132.210998535156 0.889348864555359
132.242004394531 0.889402627944946
132.242004394531 0.890477895736694
132.294998168945 0.890531778335571
132.294998168945 0.891607046127319
132.322998046875 0.891660928726196
132.322998046875 0.892736196517944
132.350997924805 0.892789959907532
132.350997924805 0.893865346908569
132.421005249023 0.893918991088867
132.421005249023 0.894994378089905
132.423004150391 0.895048141479492
132.423004150391 0.89612340927124
132.434997558594 0.896177291870117
132.434997558594 0.897252559661865
132.460006713867 0.897306323051453
132.460006713867 0.89838171005249
132.537002563477 0.898435354232788
132.537002563477 0.899510741233826
132.544998168945 0.899564504623413
132.544998168945 0.900639772415161
132.546005249023 0.900693655014038
132.546005249023 0.901768922805786
132.567993164062 0.901822686195374
132.567993164062 0.902898073196411
132.651992797852 0.902951717376709
132.651992797852 0.904027104377747
132.656005859375 0.904080867767334
132.656005859375 0.905156135559082
132.675994873047 0.905210018157959
132.675994873047 0.906285285949707
132.764999389648 0.906339049339294
132.764999389648 0.907414436340332
132.766006469727 0.90746808052063
132.766006469727 0.908543467521667
132.783004760742 0.908597230911255
132.783004760742 0.909672498703003
132.791000366211 0.90972638130188
132.791000366211 0.910801649093628
132.876007080078 0.910855412483215
132.876007080078 0.911930799484253
132.878005981445 0.911984443664551
132.878005981445 0.913059830665588
132.889999389648 0.913113594055176
132.889999389648 0.914188861846924
132.912994384766 0.914242744445801
132.912994384766 0.915318012237549
132.983993530273 0.915371775627136
132.983993530273 0.916447162628174
132.990997314453 0.916500806808472
132.990997314453 0.917576193809509
132.996002197266 0.917629957199097
132.996002197266 0.918705224990845
133.033996582031 0.918759107589722
133.033996582031 0.91983437538147
133.091995239258 0.919888138771057
133.091995239258 0.920963525772095
133.093002319336 0.921017169952393
133.093002319336 0.92209255695343
133.102005004883 0.922146320343018
133.102005004883 0.923221707344055
133.102996826172 0.923275470733643
133.102996826172 0.924350738525391
133.197998046875 0.924404621124268
133.197998046875 0.925479888916016
133.199996948242 0.925533652305603
133.199996948242 0.926609039306641
133.214004516602 0.926662683486938
133.214004516602 0.927738070487976
133.302993774414 0.927791833877563
133.302993774414 0.928867101669312
133.307006835938 0.928920984268188
133.307006835938 0.929996252059937
133.324005126953 0.930050015449524
133.324005126953 0.931125402450562
133.404006958008 0.931179046630859
133.404006958008 0.932254433631897
133.406997680664 0.932308197021484
133.406997680664 0.933383464813232
133.434005737305 0.933437347412109
133.434005737305 0.934512615203857
133.544006347656 0.934566378593445
133.544006347656 0.935641765594482
133.611999511719 0.93569540977478
133.611999511719 0.936770796775818
133.714996337891 0.936824560165405
133.714996337891 0.937899827957153
133.817001342773 0.93795371055603
133.817001342773 0.939028978347778
133.919006347656 0.939082741737366
133.919006347656 0.940158128738403
134.02099609375 0.940211772918701
134.02099609375 0.941287159919739
134.121002197266 0.941340923309326
134.121002197266 0.942416191101074
134.220993041992 0.942470073699951
134.220993041992 0.943545341491699
134.320999145508 0.943599104881287
134.320999145508 0.944674491882324
134.419998168945 0.944728136062622
134.419998168945 0.94580352306366
138.412994384766 0.945857286453247
138.412994384766 0.946932554244995
138.457992553711 0.946986436843872
138.457992553711 0.94806170463562
138.501998901367 0.948115468025208
138.501998901367 0.949190855026245
138.544998168945 0.949244499206543
138.544998168945 0.950319886207581
138.587997436523 0.950373649597168
138.587997436523 0.951448917388916
138.626007080078 0.951502799987793
138.626007080078 0.952578067779541
138.630004882812 0.952631950378418
138.630004882812 0.953707218170166
138.669006347656 0.953760981559753
138.669006347656 0.954836368560791
138.710998535156 0.954890012741089
138.710998535156 0.955965399742126
138.753005981445 0.956019163131714
138.753005981445 0.957094430923462
138.794006347656 0.957148313522339
138.794006347656 0.958223581314087
138.833999633789 0.958277344703674
138.833999633789 0.959352731704712
138.873001098633 0.95940637588501
138.873001098633 0.960481762886047
138.912002563477 0.960535526275635
138.912002563477 0.961610794067383
138.949996948242 0.96166467666626
138.949996948242 0.962739944458008
138.988006591797 0.962793707847595
138.988006591797 0.963869094848633
139.024993896484 0.963922739028931
139.024993896484 0.964998126029968
139.061004638672 0.965051889419556
139.061004638672 0.966127157211304
139.095993041992 0.966181039810181
139.095993041992 0.967256307601929
139.164001464844 0.967310070991516
139.164001464844 0.968385457992554
139.164993286133 0.968439102172852
139.164993286133 0.969514489173889
139.197006225586 0.969568252563477
139.197006225586 0.970643520355225
139.22900390625 0.970697402954102
139.22900390625 0.97177267074585
139.261001586914 0.971826434135437
139.261001586914 0.972901821136475
139.291000366211 0.972955465316772
139.291000366211 0.97403085231781
139.320999145508 0.974084615707397
139.320999145508 0.975159883499146
139.350006103516 0.975213766098022
139.350006103516 0.976289033889771
139.406997680664 0.976342797279358
139.406997680664 0.977418184280396
139.434997558594 0.977471828460693
139.434997558594 0.978547215461731
139.462005615234 0.978600978851318
139.462005615234 0.979676246643066
139.488006591797 0.979730129241943
139.488006591797 0.980805397033691
139.514007568359 0.980859160423279
139.514007568359 0.981934547424316
139.537994384766 0.981988191604614
139.537994384766 0.983063578605652
139.561996459961 0.983117341995239
139.561996459961 0.984192609786987
139.563003540039 0.984246492385864
139.563003540039 0.985321760177612
139.585006713867 0.985375642776489
139.585006713867 0.986450910568237
139.606002807617 0.986504673957825
139.606002807617 0.987580060958862
139.626007080078 0.98763370513916
139.626007080078 0.988709092140198
139.645004272461 0.988762855529785
139.645004272461 0.989838123321533
139.680999755859 0.98989200592041
139.680999755859 0.990967273712158
139.701995849609 0.991021037101746
139.701995849609 0.992096424102783
139.716003417969 0.992150068283081
139.716003417969 0.993225455284119
139.723007202148 0.993279218673706
139.723007202148 0.994354486465454
139.723999023438 0.994408369064331
139.723999023438 0.995483636856079
139.727005004883 0.995537400245667
139.727005004883 0.996612787246704
139.731994628906 0.996666431427002
139.731994628906 1


==> fig/simulationresultsECDF-v2vNLOSstatic2.tsv <==
110.427001953125 5.42402267456055e-05
110.427001953125 0.00113916397094727
110.456001281738 0.00119340419769287
110.456001281738 0.00227832794189453
110.49299621582 0.00233256816864014
110.49299621582 0.00341737270355225
110.515998840332 0.00347161293029785
110.515998840332 0.00455653667449951
110.535003662109 0.00461077690124512
110.535003662109 0.00569570064544678
110.633003234863 0.00574994087219238
110.633003234863 0.00683486461639404
110.686996459961 0.00688910484313965
110.686996459961 0.00797390937805176
110.693000793457 0.00802814960479736
110.693000793457 0.00911307334899902
110.744003295898 0.00916731357574463
110.744003295898 0.0102522373199463
110.803001403809 0.0103064775466919
110.803001403809 0.0113914012908936
110.86499786377 0.0114456415176392
110.86499786377 0.0125305652618408
110.880996704102 0.0125848054885864
110.880996704102 0.0136696100234985
110.927001953125 0.0137238502502441
110.927001953125 0.0148087739944458
110.962997436523 0.0148630142211914
110.962997436523 0.0159479379653931
111.026000976562 0.0160021781921387
111.026000976562 0.0170871019363403
111.028999328613 0.0171413421630859
111.028999328613 0.018226146697998
111.091003417969 0.0182803869247437
111.091003417969 0.0193653106689453
111.154998779297 0.0194195508956909
111.154998779297 0.0205044746398926
111.21900177002 0.0205587148666382
111.21900177002 0.0216436386108398
111.23999786377 0.0216978788375854
111.23999786377 0.0227828025817871
111.282997131348 0.0228370428085327
111.282997131348 0.0239218473434448
111.346000671387 0.0239760875701904
111.346000671387 0.0250610113143921
111.415000915527 0.0251152515411377
111.415000915527 0.0262001752853394
111.466003417969 0.026254415512085
111.466003417969 0.0273393392562866
111.476997375488 0.0273935794830322
111.476997375488 0.0284783840179443
111.53800201416 0.0285326242446899
111.53800201416 0.0296175479888916
111.597999572754 0.0296717882156372
111.597999572754 0.0307567119598389
111.65599822998 0.0308109521865845
111.65599822998 0.0318958759307861
111.712997436523 0.0319501161575317
111.712997436523 0.0330350399017334
111.769996643066 0.033089280128479
111.769996643066 0.0341740846633911
111.876998901367 0.0342283248901367
111.876998901367 0.0353132486343384
111.929000854492 0.035367488861084
111.929000854492 0.0364524126052856
111.978996276855 0.0365066528320312
111.978996276855 0.0375915765762329
112.02799987793 0.0376458168029785
112.02799987793 0.0387306213378906
112.074996948242 0.0387849807739258
112.074996948242 0.0398697853088379
112.120002746582 0.0399240255355835
112.120002746582 0.0410089492797852
112.164001464844 0.0410631895065308
112.164001464844 0.0421481132507324
112.206001281738 0.042202353477478
112.206001281738 0.0432872772216797
112.246002197266 0.0433415174484253
112.246002197266 0.0444263219833374
112.283996582031 0.044480562210083
112.283996582031 0.0455654859542847
112.319999694824 0.0456197261810303
112.319999694824 0.0467046499252319
112.355003356934 0.0467588901519775
112.355003356934 0.0478438138961792
112.388000488281 0.0478980541229248
112.388000488281 0.0489828586578369
112.419998168945 0.0490372180938721
112.419998168945 0.0501220226287842
112.450996398926 0.0501762628555298
112.450996398926 0.0512611865997314
112.478996276855 0.0513154268264771
112.478996276855 0.0524003505706787
112.481002807617 0.0524545907974243
112.481002807617 0.053539514541626
112.50700378418 0.0535937547683716
112.50700378418 0.0546785593032837
112.51000213623 0.0547327995300293
112.51000213623 0.055817723274231
112.533996582031 0.0558719635009766
112.533996582031 0.0569568872451782
112.587997436523 0.0570111274719238
112.587997436523 0.0580960512161255
112.613998413086 0.0581502914428711
112.613998413086 0.0592350959777832
112.638999938965 0.0592894554138184
112.638999938965 0.0603742599487305
112.664001464844 0.0604285001754761
112.664001464844 0.0615134239196777
112.689002990723 0.0615676641464233
112.689002990723 0.062652587890625
112.712997436523 0.0627068281173706
112.712997436523 0.0637917518615723
112.736999511719 0.0638459920883179
112.736999511719 0.06493079662323
112.761001586914 0.0649850368499756
112.761001586914 0.0660699605941772
112.783996582031 0.0661242008209229
112.783996582031 0.0672091245651245
112.828002929688 0.0672633647918701
112.828002929688 0.0694873332977295
112.847999572754 0.0695416927337646
112.847999572754 0.0706264972686768
112.849998474121 0.0706807374954224
112.849998474121 0.071765661239624
112.866996765137 0.0718199014663696
112.866996765137 0.0729048252105713
112.872001647949 0.0729590654373169
112.872001647949 0.0740439891815186
112.887001037598 0.0740982294082642
112.887001037598 0.0751830339431763
112.90599822998 0.0752372741699219
112.90599822998 0.0763221979141235
112.924003601074 0.0763764381408691
112.924003601074 0.0774613618850708
112.943000793457 0.0775156021118164
112.943000793457 0.0786005258560181
112.96199798584 0.0786547660827637
112.96199798584 0.0797395706176758
112.998001098633 0.0797939300537109
112.998001098633 0.080878734588623
113.015998840332 0.0809329748153687
113.015998840332 0.0820178985595703
113.033996582031 0.0820721387863159
113.033996582031 0.0831570625305176
113.051002502441 0.0832113027572632
113.051002502441 0.0842962265014648
113.056999206543 0.0843504667282104
113.056999206543 0.0854352712631226
113.069000244141 0.0854895114898682
113.069000244141 0.0865744352340698
113.071998596191 0.0866286754608154
113.071998596191 0.0877135992050171
113.085998535156 0.0877678394317627
113.085998535156 0.0888527631759644
113.08699798584 0.08890700340271
113.08699798584 0.0899918079376221
113.101997375488 0.0900461673736572
113.101997375488 0.0911309719085693
113.102996826172 0.0911852121353149
113.102996826172 0.0922701358795166
113.116996765137 0.0923243761062622
113.116996765137 0.0934092998504639
113.13200378418 0.0934635400772095
113.13200378418 0.0945484638214111
113.147003173828 0.0946027040481567
113.147003173828 0.0956875085830688
113.16300201416 0.0957417488098145
113.16300201416 0.0968266725540161
113.178001403809 0.0968809127807617
113.178001403809 0.0979658365249634
113.193000793457 0.098020076751709
113.193000793457 0.0991050004959106
113.208000183105 0.0991592407226562
113.208000183105 0.100244045257568
113.222999572754 0.100298404693604
113.222999572754 0.101383209228516
113.238998413086 0.101437449455261
113.238998413086 0.102522373199463
113.269996643066 0.102576613426208
113.269996643066 0.10366153717041
113.285003662109 0.103715777397156
113.285003662109 0.104800701141357
113.291999816895 0.104854941368103
113.291999816895 0.105939745903015
113.301002502441 0.105993986129761
113.301002502441 0.107078909873962
113.306999206543 0.107133150100708
113.306999206543 0.10821807384491
113.321998596191 0.108272314071655
113.321998596191 0.109357237815857
113.335998535156 0.109411478042603
113.335998535156 0.110496282577515
113.350997924805 0.11055064201355
113.350997924805 0.111635446548462
113.366996765137 0.111689686775208
113.366996765137 0.112774610519409
113.38200378418 0.112828850746155
113.38200378418 0.113913774490356
113.397003173828 0.113968014717102
113.397003173828 0.115052938461304
113.41300201416 0.115107178688049
113.41300201416 0.116191983222961
113.428001403809 0.116246223449707
113.428001403809 0.117331147193909
113.444000244141 0.117385387420654
113.444000244141 0.118470311164856
113.459999084473 0.118524551391602
113.459999084473 0.119609475135803
113.475997924805 0.119663715362549
113.475997924805 0.120748519897461
113.491996765137 0.120802879333496
113.491996765137 0.121887683868408
113.501998901367 0.121941924095154
113.501998901367 0.123026847839355
113.518997192383 0.123081088066101
113.518997192383 0.124166011810303
113.535003662109 0.124220252037048
113.535003662109 0.12530517578125
113.569000244141 0.125359416007996
113.569000244141 0.126444220542908
113.585998535156 0.126498460769653
113.585998535156 0.127583384513855
113.602996826172 0.127637624740601
113.602996826172 0.128722548484802
113.621002197266 0.128776788711548
113.621002197266 0.12986171245575
113.633003234863 0.129915952682495
113.633003234863 0.131000757217407
113.637001037598 0.131055116653442
113.637001037598 0.132139921188354
113.640998840332 0.1321941614151
113.640998840332 0.133279085159302
113.643997192383 0.133333325386047
113.643997192383 0.135557413101196
113.647003173828 0.135611653327942
113.647003173828 0.137835621833801
113.648002624512 0.137889862060547
113.648002624512 0.141252994537354
113.649002075195 0.141307353973389
113.649002075195 0.142392158508301
113.707000732422 0.142446398735046
113.707000732422 0.143531322479248
113.716003417969 0.143585562705994
113.716003417969 0.145809650421143
113.722999572754 0.145863890647888
113.722999572754 0.1469486951828
113.727996826172 0.147002935409546
113.727996826172 0.148087859153748
113.732002258301 0.148142099380493
113.732002258301 0.15248167514801
113.733001708984 0.152535915374756
113.733001708984 0.153620839118958
113.745002746582 0.153675079345703
113.745002746582 0.154760003089905
113.764999389648 0.15481424331665
113.764999389648 0.155899047851562
113.822998046875 0.155953407287598
113.822998046875 0.15703821182251
113.851997375488 0.157092452049255
113.851997375488 0.158177375793457
113.865997314453 0.158231616020203
113.865997314453 0.159316539764404
113.879997253418 0.15937077999115
113.879997253418 0.161594748497009
113.892997741699 0.161648988723755
113.892997741699 0.162733912467957
113.906997680664 0.162788152694702
113.906997680664 0.163873076438904
113.920997619629 0.163927316665649
113.920997619629 0.165012240409851
113.93399810791 0.165066480636597
113.93399810791 0.166151285171509
113.938003540039 0.166205644607544
113.938003540039 0.167290449142456
113.947998046875 0.167344689369202
113.947998046875 0.168429613113403
113.960998535156 0.168483853340149
113.960998535156 0.169568777084351
113.974998474121 0.169623017311096
113.974998474121 0.170707941055298
113.987998962402 0.170762181282043
113.987998962402 0.171846985816956
113.994003295898 0.171901226043701
113.994003295898 0.172986149787903
114.000999450684 0.173040390014648
114.000999450684 0.17412531375885
114.008003234863 0.174179553985596
114.008003234863 0.175264477729797
114.013999938965 0.175318717956543
114.013999938965 0.176403522491455
114.023002624512 0.17645788192749
114.023002624512 0.177542686462402
114.053001403809 0.177596926689148
114.053001403809 0.17868185043335
114.068000793457 0.178736090660095
114.068000793457 0.179821014404297
114.083000183105 0.179875254631042
114.083000183105 0.180960178375244
114.097999572754 0.18101441860199
114.097999572754 0.182099223136902
114.111999511719 0.182153463363647
114.111999511719 0.183238387107849
114.126998901367 0.183292627334595
114.126998901367 0.184377551078796
114.140998840332 0.184431791305542
114.140998840332 0.185516715049744
114.15599822998 0.185570955276489
114.15599822998 0.186655759811401
114.169998168945 0.186710119247437
114.169998168945 0.187794923782349
114.18399810791 0.187849164009094
114.18399810791 0.188934087753296
114.197998046875 0.188988327980042
114.197998046875 0.190073251724243
114.212997436523 0.190127491950989
114.212997436523 0.19121241569519
114.226997375488 0.191266655921936
114.226997375488 0.192351460456848
114.240997314453 0.192405700683594
114.240997314453 0.193490624427795
114.253997802734 0.193544864654541
114.253997802734 0.194629788398743
114.267997741699 0.194684028625488
114.267997741699 0.19576895236969
114.281997680664 0.195823192596436
114.281997680664 0.196907997131348
114.295997619629 0.196962356567383
114.295997619629 0.198047161102295
114.309997558594 0.198101401329041
114.309997558594 0.199186325073242
114.323997497559 0.199240565299988
114.323997497559 0.200325489044189
114.351997375488 0.200379729270935
114.351997375488 0.201464653015137
114.365997314453 0.201518893241882
114.365997314453 0.202603697776794
114.379997253418 0.20265793800354
114.379997253418 0.203742861747742
114.393997192383 0.203797101974487
114.393997192383 0.204882025718689
114.407997131348 0.204936265945435
114.407997131348 0.206021189689636
114.421997070312 0.206075429916382
114.421997070312 0.207160234451294
114.435997009277 0.207214593887329
114.435997009277 0.208299398422241
114.458999633789 0.208353638648987
114.458999633789 0.209438562393188
114.472999572754 0.209492802619934
114.472999572754 0.210577726364136
114.486999511719 0.210631966590881
114.486999511719 0.211716890335083
114.501998901367 0.211771130561829
114.501998901367 0.212855935096741
114.515998840332 0.212910175323486
114.515998840332 0.213995099067688
114.518997192383 0.214049339294434
114.518997192383 0.215134263038635
114.533996582031 0.215188503265381
114.533996582031 0.216273427009583
114.549003601074 0.216327667236328
114.549003601074 0.21741247177124
114.564002990723 0.217466831207275
114.564002990723 0.218551635742188
114.579002380371 0.218605875968933
114.579002380371 0.219690799713135
114.59400177002 0.21974503993988
114.59400177002 0.220829963684082
114.610000610352 0.220884203910828
114.610000610352 0.221969127655029
114.625 0.222023367881775
114.625 0.223108172416687
114.656997680664 0.223162412643433
114.656997680664 0.224247336387634
114.672996520996 0.22430157661438
114.672996520996 0.225386500358582
114.689002990723 0.225440740585327
114.689002990723 0.226525664329529
114.705001831055 0.226579904556274
114.705001831055 0.227664709091187
114.721000671387 0.227719068527222
114.721000671387 0.228803873062134
114.737998962402 0.228858113288879
114.737998962402 0.229943037033081
114.754997253418 0.229997277259827
114.754997253418 0.231082201004028
114.772003173828 0.231136441230774
114.772003173828 0.232221364974976
114.789001464844 0.232275605201721
114.789001464844 0.233360409736633
114.805999755859 0.233414649963379
114.805999755859 0.234499573707581
114.823997497559 0.234553813934326
114.823997497559 0.235638737678528
114.841003417969 0.235692977905273
114.841003417969 0.236777901649475
114.851997375488 0.236832141876221
114.851997375488 0.237916946411133
114.869003295898 0.237971305847168
114.869003295898 0.23905611038208
114.887001037598 0.239110350608826
114.887001037598 0.240195274353027
114.903999328613 0.240249514579773
114.903999328613 0.241334438323975
114.921997070312 0.24138867855072
114.921997070312 0.242473602294922
114.940002441406 0.242527842521667
114.940002441406 0.24361264705658
114.958000183105 0.243666887283325
114.958000183105 0.244751811027527
114.976997375488 0.244806051254272
114.976997375488 0.245890974998474
115.014999389648 0.24594521522522
115.014999389648 0.247030138969421
115.033996582031 0.247084379196167
115.033996582031 0.248169183731079
115.053001403809 0.248223543167114
115.053001403809 0.249308347702026
115.072998046875 0.249362587928772
115.072998046875 0.250447511672974
115.092002868652 0.250501751899719
115.092002868652 0.251586675643921
115.125 0.251640915870667
115.125 0.252725839614868
115.186996459961 0.252780079841614
115.186996459961 0.253865003585815
115.249000549316 0.253919124603271
115.249000549316 0.255004048347473
115.309997558594 0.255058288574219
115.309997558594 0.25614321231842
115.370002746582 0.256197452545166
115.370002746582 0.257282376289368
115.380996704102 0.257336616516113
115.380996704102 0.258421421051025
115.443000793457 0.258475780487061
115.443000793457 0.259560585021973
115.503997802734 0.259614825248718
115.503997802734 0.26069974899292
115.565002441406 0.260753989219666
115.565002441406 0.261838912963867
115.621002197266 0.261893153190613
115.621002197266 0.262978076934814
115.680999755859 0.26303231716156
115.680999755859 0.264117240905762
115.73999786377 0.264171361923218
115.73999786377 0.265256285667419
115.799003601074 0.265310525894165
115.799003601074 0.266395449638367
115.858001708984 0.266449689865112
115.858001708984 0.267534613609314
115.916000366211 0.26758885383606
115.916000366211 0.268673658370972
116.031997680664 0.268728017807007
116.031997680664 0.269812822341919
116.088996887207 0.269867062568665
116.088996887207 0.270951986312866
116.146003723145 0.271006226539612
116.146003723145 0.272091150283813
116.203002929688 0.272145390510559
116.203002929688 0.273230314254761
116.259002685547 0.273284554481506
116.259002685547 0.274369478225708
116.315002441406 0.274423599243164
116.315002441406 0.275508522987366
116.370002746582 0.275562763214111
116.370002746582 0.276647686958313
116.426002502441 0.276701927185059
116.426002502441 0.27778685092926
116.481002807617 0.277841091156006
116.481002807617 0.278925895690918
116.535003662109 0.278980255126953
116.535003662109 0.280065059661865
116.581001281738 0.280119299888611
116.581001281738 0.281204223632812
116.634002685547 0.281258463859558
116.634002685547 0.28234338760376
116.685997009277 0.282397627830505
116.685997009277 0.283482551574707
116.737998962402 0.283536791801453
116.737998962402 0.284621715545654
116.874000549316 0.28467583656311
116.874000549316 0.285760760307312
117 0.285815000534058
117 0.286899924278259
117.203002929688 0.286954164505005
117.203002929688 0.288039088249207
117.321998596191 0.288093328475952
117.321998596191 0.289178133010864
117.436996459961 0.289232492446899
117.436996459961 0.290317296981812
117.549003601074 0.290371537208557
117.549003601074 0.291456460952759
117.65599822998 0.291510701179504
117.65599822998 0.292595624923706
117.759002685547 0.292649865150452
117.759002685547 0.293734788894653
117.857002258301 0.293789029121399
117.857002258301 0.294873952865601
117.938003540039 0.294928073883057
117.938003540039 0.296012997627258
118.014999389648 0.296067237854004
118.014999389648 0.297152161598206
118.088996887207 0.297206401824951
118.088996887207 0.298291325569153
118.158996582031 0.298345565795898
118.158996582031 0.299430370330811
118.224998474121 0.299484729766846
118.224998474121 0.300569534301758
118.34700012207 0.300623774528503
118.34700012207 0.301708698272705
118.40299987793 0.301762938499451
118.40299987793 0.302847862243652
118.455001831055 0.302902102470398
118.455001831055 0.3039870262146
118.502998352051 0.304041266441345
118.502998352051 0.305126190185547
118.549003601074 0.305180311203003
118.549003601074 0.306265234947205
118.591003417969 0.30631947517395
118.591003417969 0.307404398918152
118.629997253418 0.307458639144897
118.629997253418 0.308543562889099
118.674003601074 0.308597803115845
118.674003601074 0.309682607650757
118.722999572754 0.309736967086792
118.722999572754 0.310821771621704
118.774002075195 0.31087601184845
118.774002075195 0.311960935592651
118.830001831055 0.312015175819397
118.830001831055 0.313100099563599
118.879997253418 0.313154339790344
118.879997253418 0.314239263534546
118.928001403809 0.314293503761292
118.928001403809 0.315378427505493
118.975997924805 0.315432548522949
118.975997924805 0.316517472267151
119.022003173828 0.316571712493896
119.022003173828 0.317656636238098
119.05899810791 0.317710876464844
119.05899810791 0.318795800209045
119.068000793457 0.318850040435791
119.068000793457 0.319934844970703
119.101997375488 0.319989204406738
119.101997375488 0.32107400894165
119.111999511719 0.321128249168396
119.111999511719 0.322213172912598
119.197998046875 0.322267413139343
119.197998046875 0.323352336883545
119.279998779297 0.323406577110291
119.279998779297 0.324491500854492
119.319999694824 0.324545741081238
119.319999694824 0.325630664825439
119.359001159668 0.325684785842896
119.359001159668 0.326769709587097
119.396003723145 0.326823949813843
119.396003723145 0.327908873558044
119.43399810791 0.32796311378479
119.43399810791 0.329048037528992
119.470001220703 0.329102277755737
119.470001220703 0.330187082290649
119.505996704102 0.330241441726685
119.505996704102 0.331326246261597
119.541000366211 0.331380486488342
119.541000366211 0.332465410232544
119.574996948242 0.33251965045929
119.574996948242 0.333604574203491
119.609001159668 0.333658814430237
119.609001159668 0.334743738174438
119.636001586914 0.334797978401184
119.636001586914 0.337021946907043
119.642997741699 0.337076187133789
119.642997741699 0.338161110877991
119.648002624512 0.338215351104736
119.648002624512 0.340439319610596
119.674003601074 0.340493679046631
119.674003601074 0.341578483581543
119.675003051758 0.341632723808289
119.675003051758 0.34271764755249
119.708000183105 0.342771887779236
119.708000183105 0.343856811523438
119.712997436523 0.343911051750183
119.712997436523 0.344995975494385
119.73999786377 0.34505021572113
119.73999786377 0.346135139465332
119.75700378418 0.346189260482788
119.75700378418 0.34727418422699
119.765998840332 0.347328424453735
119.765998840332 0.348413348197937
119.771003723145 0.348467588424683
119.771003723145 0.349552512168884
119.786003112793 0.34960675239563
119.786003112793 0.350691556930542
119.802001953125 0.350745916366577
119.802001953125 0.351830720901489
119.827003479004 0.351884961128235
119.827003479004 0.352969884872437
119.833000183105 0.353024125099182
119.833000183105 0.354109048843384
119.833999633789 0.354163289070129
119.833999633789 0.355248212814331
119.863998413086 0.355302453041077
119.863998413086 0.356387376785278
119.877998352051 0.356441497802734
119.877998352051 0.357526421546936
119.893997192383 0.357580661773682
119.893997192383 0.358665585517883
119.920997619629 0.358719825744629
119.920997619629 0.359804749488831
119.922996520996 0.359858989715576
119.922996520996 0.360943794250488
119.940002441406 0.360998153686523
119.940002441406 0.362082958221436
119.982002258301 0.362137198448181
119.982002258301 0.363222122192383
120.011001586914 0.363276362419128
120.011001586914 0.365500450134277
120.033996582031 0.365554690361023
120.033996582031 0.366639614105225
120.040000915527 0.366693735122681
120.040000915527 0.367778658866882
120.069000244141 0.367832899093628
120.069000244141 0.36891782283783
120.079002380371 0.368972063064575
120.079002380371 0.370056986808777
120.09700012207 0.370111227035522
120.09700012207 0.371196031570435
120.125 0.37125039100647
120.125 0.372335195541382
120.15299987793 0.372389435768127
120.15299987793 0.373474359512329
120.166999816895 0.373528599739075
120.166999816895 0.374613523483276
120.172996520996 0.374667763710022
120.172996520996 0.375752687454224
120.180999755859 0.375806927680969
120.180999755859 0.376891851425171
120.208999633789 0.376945972442627
120.208999633789 0.378030896186829
120.233001708984 0.378085136413574
120.233001708984 0.379170060157776
120.236999511719 0.379224300384521
120.236999511719 0.380309224128723
120.258003234863 0.380363464355469
120.258003234863 0.381448268890381
120.262001037598 0.381502628326416
120.262001037598 0.382587432861328
120.264999389648 0.382641673088074
120.264999389648 0.383726596832275
120.286003112793 0.383780837059021
120.286003112793 0.384865760803223
120.291999816895 0.384920001029968
120.291999816895 0.38600492477417
120.315002441406 0.386059165000916
120.315002441406 0.387144088745117
120.320999145508 0.387198209762573
120.320999145508 0.388283133506775
120.343002319336 0.388337373733521
120.343002319336 0.389422297477722
120.366996765137 0.389476537704468
120.366996765137 0.390561461448669
120.372001647949 0.390615701675415
120.372001647949 0.391700506210327
120.375999450684 0.391754865646362
120.375999450684 0.392839670181274
120.400001525879 0.39289391040802
120.400001525879 0.393978834152222
120.457000732422 0.394033074378967
120.457000732422 0.395117998123169
120.486000061035 0.395172238349915
120.486000061035 0.396257162094116
120.497001647949 0.396311402320862
120.497001647949 0.397396326065063
120.512001037598 0.39745044708252
120.512001037598 0.398535370826721
120.514999389648 0.398589611053467
120.514999389648 0.399674534797668
120.531997680664 0.399728775024414
120.531997680664 0.400813698768616
120.540000915527 0.400867938995361
120.540000915527 0.401952743530273
120.567001342773 0.402007102966309
120.567001342773 0.403091907501221
120.595001220703 0.403146147727966
120.595001220703 0.404231071472168
120.623001098633 0.404285311698914
120.623001098633 0.405370235443115
120.624000549316 0.405424475669861
120.624000549316 0.406509399414062
120.640998840332 0.406563639640808
120.640998840332 0.40764856338501
120.646003723145 0.407702684402466
120.646003723145 0.409926772117615
120.651000976562 0.40998101234436
120.651000976562 0.411065936088562
120.661003112793 0.411120176315308
120.661003112793 0.41220498085022
120.66300201416 0.412259340286255
120.66300201416 0.413344144821167
120.679000854492 0.413398385047913
120.679000854492 0.414483308792114
120.686996459961 0.41453754901886
120.686996459961 0.415622472763062
120.690002441406 0.415676712989807
120.690002441406 0.416761636734009
120.707000732422 0.416815876960754
120.707000732422 0.417900800704956
120.72200012207 0.417954921722412
120.72200012207 0.419039845466614
120.724998474121 0.419094085693359
120.724998474121 0.420179009437561
120.730003356934 0.420233249664307
120.730003356934 0.421318173408508
120.735000610352 0.421372413635254
120.735000610352 0.422457218170166
120.736000061035 0.422511577606201
120.736000061035 0.423596382141113
120.758003234863 0.423650622367859
120.758003234863 0.424735546112061
120.763999938965 0.424789786338806
120.763999938965 0.425874710083008
120.781997680664 0.425928950309753
120.781997680664 0.427013874053955
120.791999816895 0.427068114280701
120.791999816895 0.428153038024902
120.795997619629 0.428207159042358
120.795997619629 0.42929208278656
120.820999145508 0.429346323013306
120.820999145508 0.430431246757507
120.847999572754 0.430485486984253
120.847999572754 0.431570410728455
120.849998474121 0.4316246509552
120.849998474121 0.432709455490112
120.878997802734 0.432763814926147
120.878997802734 0.43384861946106
120.898002624512 0.433902859687805
120.898002624512 0.434987783432007
120.90299987793 0.435042023658752
120.90299987793 0.436126947402954
120.904998779297 0.4361811876297
120.904998779297 0.437266111373901
120.907997131348 0.437320351600647
120.907997131348 0.438405275344849
120.936996459961 0.438459396362305
120.936996459961 0.439544320106506
120.966003417969 0.439598560333252
120.966003417969 0.440683484077454
120.976997375488 0.440737724304199
120.976997375488 0.441822648048401
121.025001525879 0.441876888275146
121.025001525879 0.442961692810059
121.036003112793 0.443016052246094
121.036003112793 0.444100856781006
121.041999816895 0.444155097007751
121.041999816895 0.445240020751953
121.047996520996 0.445294260978699
121.047996520996 0.4463791847229
121.055000305176 0.446433424949646
121.055000305176 0.447518348693848
121.084999084473 0.447572588920593
121.084999084473 0.448657512664795
121.092002868652 0.448711633682251
121.092002868652 0.449796557426453
121.111999511719 0.449850797653198
121.111999511719 0.4509357213974
121.11499786377 0.450989961624146
121.11499786377 0.452074885368347
121.144996643066 0.452129125595093
121.144996643066 0.453213930130005
121.165000915527 0.45326828956604
121.165000915527 0.454353094100952
121.175003051758 0.454407334327698
121.175003051758 0.455492258071899
121.176002502441 0.455546498298645
121.176002502441 0.456631422042847
121.192001342773 0.456685662269592
121.192001342773 0.457770586013794
121.206001281738 0.45782482624054
121.206001281738 0.458909749984741
121.236000061035 0.458963871002197
121.236000061035 0.460048794746399
121.240997314453 0.460103034973145
121.240997314453 0.461187958717346
121.266998291016 0.461242198944092
121.266998291016 0.462327122688293
121.286003112793 0.462381362915039
121.286003112793 0.463466167449951
121.297996520996 0.463520526885986
121.297996520996 0.464605331420898
121.302001953125 0.464659571647644
121.302001953125 0.465744495391846
121.307998657227 0.465798735618591
121.307998657227 0.466883659362793
121.329002380371 0.466937899589539
121.329002380371 0.46802282333374
121.34700012207 0.468077063560486
121.34700012207 0.469161987304688
121.360000610352 0.469216108322144
121.360000610352 0.470301032066345
121.390998840332 0.470355272293091
121.390998840332 0.471440196037292
121.422996520996 0.471494436264038
121.422996520996 0.47257936000824
121.425003051758 0.472633600234985
121.425003051758 0.473718404769897
121.446998596191 0.473772764205933
121.446998596191 0.474857568740845
121.448997497559 0.47491180896759
121.448997497559 0.475996732711792
121.454002380371 0.476050972938538
121.454002380371 0.477135896682739
121.458000183105 0.477190136909485
121.458000183105 0.478275060653687
121.477996826172 0.478329300880432
121.477996826172 0.479414224624634
121.485000610352 0.47946834564209
121.485000610352 0.480553269386292
121.48999786377 0.480607509613037
121.48999786377 0.481692433357239
121.498001098633 0.481746673583984
121.498001098633 0.482831597328186
121.504997253418 0.482885837554932
121.504997253418 0.483970642089844
121.522003173828 0.484025001525879
121.522003173828 0.485109806060791
121.523002624512 0.485164046287537
121.523002624512 0.486248970031738
121.564002990723 0.486303210258484
121.564002990723 0.487388134002686
121.570999145508 0.487442374229431
121.570999145508 0.488527297973633
121.572998046875 0.488581538200378
121.572998046875 0.48966646194458
121.578002929688 0.489720582962036
121.578002929688 0.490805506706238
121.580001831055 0.490859746932983
121.580001831055 0.491944670677185
121.587997436523 0.491998910903931
121.587997436523 0.493083834648132
121.588996887207 0.493138074874878
121.588996887207 0.49422287940979
121.59700012207 0.494277238845825
121.59700012207 0.495362043380737
121.598999023438 0.495416283607483
121.598999023438 0.497640371322632
121.600997924805 0.497694611549377
121.600997924805 0.498779535293579
121.602996826172 0.498833775520325
121.602996826172 0.499918699264526
121.61799621582 0.499972820281982
121.61799621582 0.501057744026184
121.619003295898 0.50111198425293
121.619003295898 0.502196907997131
121.629997253418 0.502251148223877
121.629997253418 0.503336071968079
121.638999938965 0.503390312194824
121.638999938965 0.505614280700684
121.642997741699 0.505668640136719
121.642997741699 0.506753444671631
121.662002563477 0.506807684898376
121.662002563477 0.507892608642578
121.66300201416 0.507946848869324
121.66300201416 0.509031772613525
121.665000915527 0.509085893630981
121.665000915527 0.510170936584473
121.677001953125 0.510225057601929
121.677001953125 0.51130998134613
121.688003540039 0.511364221572876
121.688003540039 0.512449145317078
121.689002990723 0.512503385543823
121.689002990723 0.513588309288025
121.694000244141 0.513642549514771
121.694000244141 0.514727354049683
121.694999694824 0.514781713485718
121.694999694824 0.51586651802063
121.71900177002 0.515920877456665
121.71900177002 0.517005681991577
121.725997924805 0.517059922218323
121.725997924805 0.518144845962524
121.728996276855 0.51819908618927
121.728996276855 0.519284009933472
121.751998901367 0.519338130950928
121.751998901367 0.520423173904419
121.75700378418 0.520477294921875
121.75700378418 0.521562218666077
121.758003234863 0.521616458892822
121.758003234863 0.523840546607971
121.766998291016 0.523894786834717
121.766998291016 0.524979591369629
121.78800201416 0.525033950805664
121.78800201416 0.526118755340576
121.790000915527 0.526173114776611
121.790000915527 0.527257919311523
121.80899810791 0.527312159538269
121.80899810791 0.528397083282471
121.811996459961 0.528451323509216
121.811996459961 0.529536247253418
121.820999145508 0.529590368270874
121.820999145508 0.530675411224365
121.825996398926 0.530729532241821
121.825996398926 0.531814455986023
121.838996887207 0.531868696212769
121.838996887207 0.53295361995697
121.856002807617 0.533007860183716
121.856002807617 0.534092783927917
121.86799621582 0.534147024154663
121.86799621582 0.535231828689575
121.897003173828 0.53528618812561
121.897003173828 0.536370992660522
121.906997680664 0.536425352096558
121.906997680664 0.53751015663147
121.912002563477 0.537564396858215
121.912002563477 0.538649320602417
121.921997070312 0.538703560829163
121.921997070312 0.539788484573364
121.924003601074 0.53984260559082
121.924003601074 0.540927648544312
121.958000183105 0.540981769561768
121.958000183105 0.542066693305969
121.96199798584 0.542120933532715
121.96199798584 0.543205857276917
121.983001708984 0.543260097503662
121.983001708984 0.544345021247864
122.00700378418 0.544399261474609
122.00700378418 0.545484066009521
122.008003234863 0.545538425445557
122.008003234863 0.546623229980469
122.022003173828 0.546677589416504
122.022003173828 0.547762393951416
122.05899810791 0.547816634178162
122.05899810791 0.548901557922363
122.085998535156 0.548955798149109
122.085998535156 0.550040721893311
122.092002868652 0.550094842910767
122.092002868652 0.551179885864258
122.095001220703 0.551234006881714
122.095001220703 0.552318930625916
122.109001159668 0.552373170852661
122.109001159668 0.553458094596863
122.112998962402 0.553512334823608
122.112998962402 0.55459725856781
122.154998779297 0.554651498794556
122.154998779297 0.555736303329468
122.156997680664 0.555790662765503
122.156997680664 0.556875467300415
122.169998168945 0.55692982673645
122.169998168945 0.558014631271362
122.179000854492 0.558068871498108
122.179000854492 0.55915379524231
122.227996826172 0.559208035469055
122.227996826172 0.561432123184204
122.265998840332 0.56148624420166
122.265998840332 0.562571167945862
122.272003173828 0.562625408172607
122.272003173828 0.563710331916809
122.28800201416 0.563764572143555
122.28800201416 0.564849495887756
122.305999755859 0.564903736114502
122.305999755859 0.565988540649414
122.324996948242 0.566042900085449
122.324996948242 0.567127704620361
122.333000183105 0.567182064056396
122.333000183105 0.568266868591309
122.353996276855 0.568321108818054
122.353996276855 0.569406032562256
122.415000915527 0.569460272789001
122.415000915527 0.570545196533203
122.443000793457 0.570599317550659
122.443000793457 0.57168436050415
122.453002929688 0.571738481521606
122.453002929688 0.572823405265808
122.477996826172 0.572877645492554
122.477996826172 0.573962569236755
122.481002807617 0.574016809463501
122.481002807617 0.575101733207703
122.511001586914 0.575155973434448
122.511001586914 0.57624077796936
122.531997680664 0.576295137405396
122.531997680664 0.577379941940308
122.543998718262 0.577434301376343
122.543998718262 0.578519105911255
122.549003601074 0.578573346138
122.549003601074 0.579658269882202
122.574996948242 0.579712510108948
122.574996948242 0.580797433853149
122.61799621582 0.580851554870605
122.61799621582 0.581936597824097
122.621002197266 0.581990718841553
122.621002197266 0.583075642585754
122.638999938965 0.5831298828125
122.638999938965 0.584214806556702
122.681999206543 0.584269046783447
122.681999206543 0.585353970527649
122.690002441406 0.585408210754395
122.690002441406 0.587632179260254
122.709999084473 0.587686538696289
122.709999084473 0.588771343231201
122.762001037598 0.588825583457947
122.762001037598 0.589910507202148
122.764999389648 0.589964747428894
122.764999389648 0.591049671173096
122.800003051758 0.591103792190552
122.800003051758 0.592188835144043
122.805000305176 0.592242956161499
122.805000305176 0.593327879905701
122.830001831055 0.593382120132446
122.830001831055 0.594467043876648
122.833999633789 0.594521284103394
122.833999633789 0.595606207847595
122.870002746582 0.595660448074341
122.870002746582 0.596745252609253
122.888999938965 0.596799612045288
122.888999938965 0.5978844165802
122.908996582031 0.597938776016235
122.908996582031 0.599023580551147
122.945999145508 0.599077820777893
122.945999145508 0.600162744522095
122.977996826172 0.60021698474884
122.977996826172 0.601301908493042
122.985000610352 0.601356029510498
122.985000610352 0.602441072463989
122.988998413086 0.602495193481445
122.988998413086 0.603580117225647
123.024002075195 0.603634357452393
123.024002075195 0.604719281196594
123.052001953125 0.60477352142334
123.052001953125 0.605858445167542
123.061996459961 0.605912685394287
123.061996459961 0.606997489929199
123.067001342773 0.607051849365234
123.067001342773 0.608136653900146
123.08699798584 0.608191013336182
123.08699798584 0.609275817871094
123.139999389648 0.609330058097839
123.139999389648 0.610414981842041
123.19100189209 0.610469222068787
123.19100189209 0.612693309783936
123.194000244141 0.612747430801392
123.194000244141 0.613832354545593
123.194999694824 0.613886594772339
123.194999694824 0.614971518516541
123.200996398926 0.615025758743286
123.200996398926 0.616110682487488
123.203002929688 0.616164922714233
123.203002929688 0.617249727249146
123.207000732422 0.617304086685181
123.207000732422 0.618388891220093
123.213996887207 0.618443250656128
123.213996887207 0.61952805519104
123.214996337891 0.619582295417786
123.214996337891 0.620667219161987
123.221000671387 0.620721459388733
123.221000671387 0.621806383132935
123.228996276855 0.621860504150391
123.228996276855 0.62408459186554
123.244003295898 0.624138832092285
123.244003295898 0.625223755836487
123.246002197266 0.625277996063232
123.246002197266 0.626362919807434
123.247001647949 0.62641716003418
123.247001647949 0.627501964569092
123.26000213623 0.627556324005127
123.26000213623 0.628641128540039
123.268997192383 0.628695487976074
123.268997192383 0.629780292510986
123.27799987793 0.629834532737732
123.27799987793 0.630919456481934
123.28800201416 0.630973696708679
123.28800201416 0.632058620452881
123.293998718262 0.632112741470337
123.293998718262 0.633197784423828
123.299003601074 0.633251905441284
123.299003601074 0.634336948394775
123.322998046875 0.634391069412231
123.322998046875 0.635475993156433
123.323997497559 0.635530233383179
123.323997497559 0.63661515712738
123.332000732422 0.636669397354126
123.332000732422 0.637754201889038
123.333000183105 0.637808561325073
123.333000183105 0.638893365859985
123.355003356934 0.638947725296021
123.355003356934 0.640032529830933
123.363998413086 0.640086770057678
123.363998413086 0.64117169380188
123.370002746582 0.641225934028625
123.370002746582 0.642310857772827
123.390998840332 0.642364978790283
123.390998840332 0.643450021743774
123.416999816895 0.64350414276123
123.416999816895 0.644589185714722
123.418998718262 0.644643306732178
123.418998718262 0.645728230476379
123.420997619629 0.645782470703125
123.420997619629 0.646867394447327
123.429000854492 0.646921634674072
123.429000854492 0.648006439208984
123.442001342773 0.64806079864502
123.442001342773 0.649145603179932
123.453002929688 0.649199962615967
123.453002929688 0.650284767150879
123.466003417969 0.650339007377625
123.466003417969 0.651423931121826
123.47200012207 0.651478171348572
123.47200012207 0.652563095092773
123.477996826172 0.652617216110229
123.477996826172 0.653702259063721
123.505996704102 0.653756380081177
123.505996704102 0.654841423034668
123.50700378418 0.654895544052124
123.50700378418 0.655980467796326
123.517997741699 0.656034708023071
123.517997741699 0.657119631767273
123.537002563477 0.657173871994019
123.537002563477 0.658258676528931
123.550003051758 0.658313035964966
123.550003051758 0.659397840499878
123.567001342773 0.659452199935913
123.567001342773 0.660537004470825
123.593002319336 0.660591244697571
123.593002319336 0.661676168441772
123.59700012207 0.661730408668518
123.59700012207 0.66281533241272
123.600997924805 0.662869453430176
123.600997924805 0.663954496383667
123.619003295898 0.664008617401123
123.619003295898 0.665093660354614
123.622001647949 0.66514778137207
123.622001647949 0.666232705116272
123.623001098633 0.666286945343018
123.623001098633 0.667371869087219
123.625 0.667426109313965
123.625 0.668510913848877
123.647003173828 0.668565273284912
123.647003173828 0.669650077819824
123.678001403809 0.669704437255859
123.678001403809 0.670789241790771
123.699996948242 0.670843482017517
123.699996948242 0.671928405761719
123.707000732422 0.671982645988464
123.707000732422 0.673067569732666
123.720001220703 0.673121690750122
123.720001220703 0.674206733703613
123.754997253418 0.674260854721069
123.754997253418 0.675345897674561
123.763000488281 0.675400018692017
123.763000488281 0.676484942436218
123.772003173828 0.676539182662964
123.772003173828 0.677624106407166
123.783996582031 0.677678346633911
123.783996582031 0.678763151168823
123.793998718262 0.678817510604858
123.793998718262 0.679902315139771
123.814002990723 0.679956674575806
123.814002990723 0.681041479110718
123.828002929688 0.681095719337463
123.828002929688 0.682180643081665
123.847999572754 0.682234883308411
123.847999572754 0.683319807052612
123.875999450684 0.683373928070068
123.875999450684 0.68445897102356
123.879997253418 0.684513092041016
123.879997253418 0.685598134994507
123.918998718262 0.685652256011963
123.918998718262 0.686737179756165
123.930999755859 0.68679141998291
123.930999755859 0.687876343727112
123.940002441406 0.687930583953857
123.940002441406 0.68901538848877
123.968002319336 0.689069747924805
123.968002319336 0.690154552459717
124.00700378418 0.690208911895752
124.00700378418 0.691293716430664
124.013999938965 0.69134795665741
124.013999938965 0.692432880401611
124.035003662109 0.692487120628357
124.035003662109 0.693572044372559
124.055999755859 0.693626165390015
124.055999755859 0.694711208343506
124.06600189209 0.694765329360962
124.06600189209 0.695850372314453
124.075996398926 0.695904493331909
124.075996398926 0.696989417076111
124.096000671387 0.697043657302856
124.096000671387 0.698128581047058
124.143997192383 0.698182821273804
124.143997192383 0.699267625808716
124.148002624512 0.699321985244751
124.148002624512 0.700406789779663
124.152000427246 0.700461149215698
124.152000427246 0.70154595375061
124.178001403809 0.701600193977356
124.178001403809 0.702685117721558
124.213996887207 0.702739357948303
124.213996887207 0.703824281692505
124.222999572754 0.703878402709961
124.222999572754 0.704963445663452
124.233001708984 0.705017566680908
124.233001708984 0.706102609634399
124.258003234863 0.706156730651855
124.258003234863 0.707241654396057
124.300003051758 0.707295894622803
124.300003051758 0.708380818367004
124.322998046875 0.70843505859375
124.322998046875 0.709519863128662
124.337997436523 0.709574222564697
124.337997436523 0.711798191070557
124.378997802734 0.711852431297302
124.378997802734 0.712937355041504
124.412002563477 0.71299159526825
124.412002563477 0.714076519012451
124.416999816895 0.714130759239197
124.416999816895 0.715215682983398
124.420997619629 0.715269804000854
124.420997619629 0.716354846954346
124.459999084473 0.716408967971802
124.459999084473 0.717493891716003
124.495002746582 0.717548131942749
124.495002746582 0.718633055686951
124.502998352051 0.718687295913696
124.502998352051 0.719772100448608
124.543998718262 0.719826459884644
124.543998718262 0.720911264419556
124.571998596191 0.720965623855591
124.571998596191 0.722050428390503
124.593002319336 0.722104668617249
124.593002319336 0.72318959236145
124.602996826172 0.723243832588196
124.602996826172 0.724328756332397
124.628997802734 0.724382996559143
124.628997802734 0.725467920303345
124.648002624512 0.725522041320801
124.648002624512 0.726607084274292
124.68399810791 0.726661205291748
124.68399810791 0.72774612903595
124.723999023438 0.727800369262695
124.723999023438 0.728885293006897
124.775001525879 0.728939533233643
124.775001525879 0.730024337768555
124.785003662109 0.73007869720459
124.785003662109 0.731163501739502
124.797996520996 0.731217861175537
124.797996520996 0.732302665710449
124.807998657227 0.732356905937195
124.807998657227 0.733441829681396
124.865997314453 0.733496069908142
124.865997314453 0.734580993652344
124.898002624512 0.734635233879089
124.898002624512 0.735720157623291
124.902000427246 0.735774278640747
124.902000427246 0.736859321594238
124.946998596191 0.736913442611694
124.946998596191 0.737998366355896
124.957000732422 0.738052606582642
124.957000732422 0.739137530326843
124.967002868652 0.739191770553589
124.967002868652 0.740276575088501
124.999000549316 0.740330934524536
124.999000549316 0.741415739059448
125.022003173828 0.741470098495483
125.022003173828 0.742554903030396
125.049003601074 0.742609143257141
125.049003601074 0.743694067001343
125.096000671387 0.743748307228088
125.096000671387 0.74483323097229
125.102996826172 0.744887471199036
125.102996826172 0.745972394943237
125.140998840332 0.746026515960693
125.140998840332 0.747111558914185
125.147003173828 0.747165679931641
125.147003173828 0.748250603675842
125.168998718262 0.748304843902588
125.168998718262 0.74938976764679
125.208999633789 0.749444007873535
125.208999633789 0.750528812408447
125.233001708984 0.750583171844482
125.233001708984 0.751667976379395
125.240997314453 0.75172233581543
125.240997314453 0.752807140350342
125.313003540039 0.752861380577087
125.313003540039 0.753946304321289
125.317001342773 0.754000544548035
125.317001342773 0.755085468292236
125.324996948242 0.755139708518982
125.324996948242 0.756224632263184
125.327003479004 0.75627875328064
125.327003479004 0.757363796234131
125.383003234863 0.757417917251587
125.383003234863 0.758502840995789
125.416999816895 0.758557081222534
125.416999816895 0.759642004966736
125.426002502441 0.759696245193481
125.426002502441 0.760781049728394
125.452003479004 0.760835409164429
125.452003479004 0.761920213699341
125.505996704102 0.761974573135376
125.505996704102 0.763059377670288
125.509002685547 0.763113617897034
125.509002685547 0.764198541641235
125.519996643066 0.764252781867981
125.519996643066 0.765337705612183
125.53800201416 0.765391945838928
125.53800201416 0.76647686958313
125.587997436523 0.766530990600586
125.587997436523 0.767616033554077
125.600997924805 0.767670154571533
125.600997924805 0.768755078315735
125.651000976562 0.76880931854248
125.651000976562 0.769894242286682
125.653999328613 0.769948482513428
125.653999328613 0.77103328704834
125.684997558594 0.771087646484375
125.684997558594 0.772172451019287
125.693000793457 0.772226810455322
125.693000793457 0.773311614990234
125.720001220703 0.77336585521698
125.720001220703 0.774450778961182
125.765998840332 0.774505019187927
125.765998840332 0.775589942932129
125.785003662109 0.775644183158875
125.785003662109 0.777868270874023
125.847999572754 0.777922391891479
125.847999572754 0.779007315635681
125.861999511719 0.779061555862427
125.861999511719 0.780146479606628
125.883003234863 0.780200719833374
125.883003234863 0.781285524368286
125.911003112793 0.781339883804321
125.911003112793 0.782424688339233
125.96900177002 0.782479047775269
125.96900177002 0.783563852310181
125.972999572754 0.783618092536926
125.972999572754 0.784703016281128
126 0.784757256507874
126 0.785842180252075
126.033996582031 0.785896420478821
126.033996582031 0.786981344223022
126.03800201416 0.787035465240479
126.03800201416 0.78812050819397
126.060997009277 0.788174629211426
126.060997009277 0.789259552955627
126.095001220703 0.789313793182373
126.095001220703 0.790398716926575
126.119003295898 0.79045295715332
126.119003295898 0.791537761688232
126.152000427246 0.791592121124268
126.152000427246 0.79267692565918
126.153999328613 0.792731285095215
126.153999328613 0.793816089630127
126.212997436523 0.793870329856873
126.212997436523 0.794955253601074
126.213996887207 0.79500949382782
126.213996887207 0.796094417572021
126.238998413086 0.796148657798767
126.238998413086 0.797233581542969
126.244003295898 0.797287702560425
126.244003295898 0.798372745513916
126.327003479004 0.798426866531372
126.327003479004 0.799511790275574
126.335998535156 0.799566030502319
126.335998535156 0.800650954246521
126.360000610352 0.800705194473267
126.360000610352 0.801789999008179
126.383003234863 0.801844358444214
126.383003234863 0.802929162979126
126.388000488281 0.802983522415161
126.388000488281 0.804068326950073
126.427001953125 0.804122567176819
126.427001953125 0.805207490921021
126.438003540039 0.805261731147766
126.438003540039 0.806346654891968
126.482002258301 0.806400895118713
126.482002258301 0.807485818862915
126.49299621582 0.807539939880371
126.49299621582 0.808624982833862
126.517997741699 0.808679103851318
126.517997741699 0.80976402759552
126.546997070312 0.809818267822266
126.546997070312 0.810903191566467
126.560997009277 0.810957431793213
126.560997009277 0.812042236328125
126.598999023438 0.81209659576416
126.598999023438 0.813181400299072
126.603996276855 0.813235759735107
126.603996276855 0.81432056427002
126.609001159668 0.814374804496765
126.609001159668 0.815459728240967
126.699996948242 0.815513968467712
126.699996948242 0.816598892211914
126.726997375488 0.81665313243866
126.726997375488 0.817738056182861
126.733001708984 0.817792177200317
126.733001708984 0.818877220153809
126.791000366211 0.818931341171265
126.791000366211 0.820016264915466
126.850997924805 0.820070505142212
126.850997924805 0.821155428886414
126.88200378418 0.821209669113159
126.88200378418 0.822294473648071
126.97200012207 0.822348833084106
126.97200012207 0.823433637619019
127.060997009277 0.823487997055054
127.060997009277 0.824572801589966
127.073997497559 0.824627041816711
127.073997497559 0.825711965560913
127.100997924805 0.825766205787659
127.100997924805 0.82685112953186
127.151000976562 0.826905369758606
127.151000976562 0.827990293502808
127.225997924805 0.828044414520264
127.225997924805 0.829129457473755
127.23999786377 0.829183578491211
127.23999786377 0.830268502235413
127.241996765137 0.830322742462158
127.241996765137 0.83140766620636
127.300003051758 0.831461906433105
127.300003051758 0.832546710968018
127.328002929688 0.832601070404053
127.328002929688 0.833685874938965
127.351997375488 0.833740234375
127.351997375488 0.834825038909912
127.416999816895 0.834879279136658
127.416999816895 0.835964202880859
127.468002319336 0.836018443107605
127.468002319336 0.837103366851807
127.477996826172 0.837157607078552
127.477996826172 0.838242530822754
127.503997802734 0.83829665184021
127.503997802734 0.839381694793701
127.592002868652 0.839435815811157
127.592002868652 0.840520739555359
127.603996276855 0.840574979782104
127.603996276855 0.841659903526306
127.63500213623 0.841714143753052
127.63500213623 0.842798948287964
127.679000854492 0.842853307723999
127.679000854492 0.843938112258911
127.731002807617 0.843992471694946
127.731002807617 0.845077276229858
127.800003051758 0.845131516456604
127.800003051758 0.846216440200806
127.851997375488 0.846270680427551
127.851997375488 0.847355604171753
127.857002258301 0.847409844398499
127.857002258301 0.8484947681427
127.938003540039 0.848548889160156
127.938003540039 0.849633932113647
127.963996887207 0.849688053131104
127.963996887207 0.850772976875305
127.984001159668 0.850827217102051
127.984001159668 0.851912140846252
128.035003662109 0.851966381072998
128.035003662109 0.85305118560791
128.110000610352 0.853105545043945
128.110000610352 0.854190349578857
128.121002197266 0.854244709014893
128.121002197266 0.855329513549805
128.126998901367 0.85538375377655
128.126998901367 0.856468677520752
128.236999511719 0.856522917747498
128.236999511719 0.857607841491699
128.289001464844 0.857662081718445
128.289001464844 0.858747005462646
128.363006591797 0.858801126480103
128.363006591797 0.859886169433594
128.449005126953 0.85994029045105
128.449005126953 0.861025214195251
128.488998413086 0.861079454421997
128.488998413086 0.862164378166199
128.608001708984 0.862218618392944
128.608001708984 0.863303422927856
128.615997314453 0.863357782363892
128.615997314453 0.864442586898804
128.742004394531 0.864496946334839
128.742004394531 0.865581750869751
128.764999389648 0.865635991096497
128.764999389648 0.866720914840698
128.867004394531 0.866775155067444
128.867004394531 0.867860078811646
128.921005249023 0.867914319038391
128.921005249023 0.868999242782593
128.99299621582 0.869053363800049
128.99299621582 0.87013840675354
129.070999145508 0.870192527770996
129.070999145508 0.871277451515198
129.11799621582 0.871331691741943
129.11799621582 0.872416615486145
129.225006103516 0.872470855712891
129.225006103516 0.873555660247803
129.24299621582 0.873610019683838
129.24299621582 0.87469482421875
129.36799621582 0.874749183654785
129.36799621582 0.875833988189697
129.376998901367 0.875888228416443
129.376998901367 0.876973152160645
129.492004394531 0.87702739238739
129.492004394531 0.878112316131592
129.526992797852 0.878166556358337
129.526992797852 0.879251480102539
129.677001953125 0.879305601119995
129.677001953125 0.880390644073486
129.738998413086 0.880444765090942
129.738998413086 0.881529688835144
129.824996948242 0.88158392906189
129.824996948242 0.882668852806091
129.861999511719 0.882723093032837
129.861999511719 0.883807897567749
129.970993041992 0.883862257003784
129.970993041992 0.884947061538696
129.985000610352 0.885001420974731
129.985000610352 0.886086225509644
130.106994628906 0.886140465736389
130.106994628906 0.887225389480591
130.212997436523 0.887279629707336
130.212997436523 0.888364553451538
130.22900390625 0.888418793678284
130.22900390625 0.889503717422485
130.350006103516 0.889557838439941
130.350006103516 0.890642881393433
130.356994628906 0.890697002410889
130.356994628906 0.89178192615509
130.470993041992 0.891836166381836
130.470993041992 0.892921090126038
130.498992919922 0.892975330352783
130.498992919922 0.894060134887695
130.591003417969 0.89411449432373
130.591003417969 0.895199298858643
130.639999389648 0.895253658294678
130.639999389648 0.89633846282959
130.699996948242 0.896392703056335
130.699996948242 0.897477626800537
130.710998535156 0.897531867027283
130.710998535156 0.898616790771484
130.779998779297 0.89867103099823
130.779998779297 0.899755954742432
130.820007324219 0.899810075759888
130.820007324219 0.900895118713379
130.919006347656 0.900949239730835
130.919006347656 0.902034163475037
130.938995361328 0.902088403701782
130.938995361328 0.903173327445984
131.055999755859 0.903227567672729
131.055999755859 0.904312372207642
131.057006835938 0.904366731643677
131.057006835938 0.905451536178589
131.175003051758 0.905505895614624
131.175003051758 0.906590700149536
131.188995361328 0.906644940376282
131.188995361328 0.907729864120483
131.292007446289 0.907784104347229
131.292007446289 0.908869028091431
131.322998046875 0.908923268318176
131.322998046875 0.910008192062378
131.408996582031 0.910062313079834
131.408996582031 0.911147356033325
131.455993652344 0.911201477050781
131.455993652344 0.912286400794983
131.470993041992 0.912340641021729
131.470993041992 0.91342556476593
131.524993896484 0.913479804992676
131.524993896484 0.914564609527588
131.600997924805 0.914618968963623
131.600997924805 0.915703773498535
131.641006469727 0.91575813293457
131.641006469727 0.916842937469482
131.729995727539 0.916897177696228
131.729995727539 0.91798210144043
131.755996704102 0.918036341667175
131.755996704102 0.919121265411377
131.858993530273 0.919175505638123
131.858993530273 0.920260429382324
131.871002197266 0.92031455039978
131.871002197266 0.921399593353271
131.985992431641 0.921453714370728
131.985992431641 0.922538638114929
132.041000366211 0.922592878341675
132.041000366211 0.923677802085876
132.098007202148 0.923732042312622
132.098007202148 0.924816846847534
132.169006347656 0.924871206283569
132.169006347656 0.925956010818481
132.210998535156 0.926010370254517
132.210998535156 0.927095174789429
132.294998168945 0.927149415016174
132.294998168945 0.928234338760376
132.322998046875 0.928288578987122
132.322998046875 0.929373502731323
132.421005249023 0.929427742958069
132.421005249023 0.930512666702271
132.434997558594 0.930566787719727
132.434997558594 0.931651830673218
132.544998168945 0.931705951690674
132.544998168945 0.932790875434875
132.546005249023 0.932845115661621
132.546005249023 0.933930039405823
132.656005859375 0.933984279632568
132.656005859375 0.93506908416748
132.766006469727 0.935123443603516
132.766006469727 0.936208248138428
132.791000366211 0.936262607574463
132.791000366211 0.937347412109375
132.876007080078 0.937401652336121
132.876007080078 0.938486576080322
132.912994384766 0.938540816307068
132.912994384766 0.93962574005127
132.983993530273 0.939679980278015
132.983993530273 0.940764904022217
133.033996582031 0.940819025039673
133.033996582031 0.941904067993164
133.093002319336 0.94195818901062
133.093002319336 0.943043112754822
133.199996948242 0.943097352981567
133.199996948242 0.944182276725769
133.307006835938 0.944236516952515
133.307006835938 0.945321321487427
138.412994384766 0.945375680923462
138.412994384766 0.946460485458374
138.457992553711 0.946514844894409
138.457992553711 0.947599649429321
138.501998901367 0.947653889656067
138.501998901367 0.948738813400269
138.544998168945 0.948793053627014
138.544998168945 0.949877977371216
138.587997436523 0.949932217597961
138.587997436523 0.951017141342163
138.626007080078 0.951071262359619
138.626007080078 0.95215630531311
138.630004882812 0.952210426330566
138.630004882812 0.953295350074768
138.669006347656 0.953349590301514
138.669006347656 0.954434514045715
138.710998535156 0.954488754272461
138.710998535156 0.955573558807373
138.753005981445 0.955627918243408
138.753005981445 0.95671272277832
138.794006347656 0.956767082214355
138.794006347656 0.957851886749268
138.833999633789 0.957906126976013
138.833999633789 0.958991050720215
138.873001098633 0.95904529094696
138.873001098633 0.960130214691162
138.912002563477 0.960184454917908
138.912002563477 0.961269378662109
138.949996948242 0.961323499679565
138.949996948242 0.962408542633057
138.988006591797 0.962462663650513
138.988006591797 0.963547587394714
139.024993896484 0.96360182762146
139.024993896484 0.964686751365662
139.061004638672 0.964740991592407
139.061004638672 0.965825796127319
139.095993041992 0.965880155563354
139.095993041992 0.966964960098267
139.164001464844 0.967019319534302
139.164001464844 0.968104124069214
139.164993286133 0.968158483505249
139.164993286133 0.969243288040161
139.197006225586 0.969297528266907
139.197006225586 0.970382452011108
139.22900390625 0.970436692237854
139.22900390625 0.971521615982056
139.261001586914 0.971575736999512
139.261001586914 0.972660779953003
139.291000366211 0.972714900970459
139.291000366211 0.973799824714661
139.320999145508 0.973854064941406
139.320999145508 0.974938988685608
139.350006103516 0.974993228912354
139.350006103516 0.976078033447266
139.406997680664 0.976132392883301
139.406997680664 0.977217197418213
139.434997558594 0.977271556854248
139.434997558594 0.97835636138916
139.462005615234 0.978410720825195
139.462005615234 0.979495525360107
139.488006591797 0.979549765586853
139.488006591797 0.980634689331055
139.514007568359 0.9806889295578
139.514007568359 0.981773853302002
139.537994384766 0.981827974319458
139.537994384766 0.982913017272949
139.561996459961 0.982967138290405
139.561996459961 0.984052062034607
139.563003540039 0.984106302261353
139.563003540039 0.985191226005554
139.585006713867 0.9852454662323
139.585006713867 0.986330270767212
139.606002807617 0.986384630203247
139.606002807617 0.987469434738159
139.626007080078 0.987523794174194
139.626007080078 0.988608598709106
139.645004272461 0.988662958145142
139.645004272461 0.989747762680054
139.680999755859 0.989802002906799
139.680999755859 0.990886926651001
139.701995849609 0.990941166877747
139.701995849609 0.992026090621948
139.716003417969 0.992080211639404
139.716003417969 0.993165254592896
139.723007202148 0.993219375610352
139.723007202148 0.994304299354553
139.723999023438 0.994358539581299
139.723999023438 0.9954434633255
139.727005004883 0.995497703552246
139.727005004883 0.996582508087158
139.731994628906 0.996636867523193
139.731994628906 1


==> fig/simulationresultsECDF-v2vNLOSstatic4.tsv <==
107.956001281738 5.42402267456055e-05
107.956001281738 0.00113916397094727
107.972999572754 0.00119340419769287
107.972999572754 0.00227832794189453
107.973999023438 0.00233256816864014
107.973999023438 0.00341737270355225
107.991996765137 0.00347161293029785
107.991996765137 0.00455653667449951
108.009002685547 0.00461077690124512
108.009002685547 0.00569570064544678
108.026000976562 0.00574994087219238
108.026000976562 0.00683486461639404
108.075996398926 0.00688910484313965
108.075996398926 0.00797390937805176
108.101997375488 0.00802814960479736
108.101997375488 0.00911307334899902
108.138999938965 0.00916731357574463
108.138999938965 0.0102522373199463
108.156997680664 0.0103064775466919
108.156997680664 0.0113914012908936
108.178001403809 0.0114456415176392
108.178001403809 0.0125305652618408
108.181999206543 0.0125848054885864
108.181999206543 0.0136696100234985
108.186996459961 0.0137238502502441
108.186996459961 0.0148087739944458
108.198997497559 0.0148630142211914
108.198997497559 0.0159479379653931
108.203002929688 0.0160021781921387
108.203002929688 0.0170871019363403
108.214996337891 0.0171413421630859
108.214996337891 0.018226146697998
108.218002319336 0.0182803869247437
108.218002319336 0.0193653106689453
108.231002807617 0.0194195508956909
108.231002807617 0.0205044746398926
108.234001159668 0.0205587148666382
108.234001159668 0.0216436386108398
108.246002197266 0.0216978788375854
108.246002197266 0.0227828025817871
108.25 0.0228370428085327
108.25 0.0239218473434448
108.261001586914 0.0239760875701904
108.261001586914 0.0250610113143921
108.265998840332 0.0251152515411377
108.265998840332 0.0262001752853394
108.278999328613 0.026254415512085
108.278999328613 0.0273393392562866
108.282997131348 0.0273935794830322
108.282997131348 0.0284783840179443
108.286003112793 0.0285326242446899
108.286003112793 0.0296175479888916
108.303001403809 0.0296717882156372
108.303001403809 0.0307567119598389
108.328002929688 0.0308109521865845
108.328002929688 0.0318958759307861
108.361999511719 0.0319501161575317
108.361999511719 0.0330350399017334
108.386001586914 0.033089280128479
108.386001586914 0.0341740846633911
108.404998779297 0.0342283248901367
108.404998779297 0.0353132486343384
108.444999694824 0.035367488861084
108.444999694824 0.0364524126052856
108.446998596191 0.0365066528320312
108.446998596191 0.0375915765762329
108.486000061035 0.0376458168029785
108.486000061035 0.0387306213378906
108.522003173828 0.0387849807739258
108.522003173828 0.0398697853088379
108.556999206543 0.0399240255355835
108.556999206543 0.0410089492797852
108.583999633789 0.0410631895065308
108.583999633789 0.0421481132507324
108.591003417969 0.042202353477478
108.591003417969 0.0432872772216797
108.625 0.0433415174484253
108.625 0.0444263219833374
108.657997131348 0.044480562210083
108.657997131348 0.0455654859542847
108.681999206543 0.0456197261810303
108.681999206543 0.0467046499252319
108.692001342773 0.0467588901519775
108.692001342773 0.0478438138961792
108.725997924805 0.0478980541229248
108.725997924805 0.0489828586578369
108.762001037598 0.0490372180938721
108.762001037598 0.0501220226287842
108.77799987793 0.0501762628555298
108.77799987793 0.0512611865997314
108.801002502441 0.0513154268264771
108.801002502441 0.0524003505706787
108.842002868652 0.0524545907974243
108.842002868652 0.053539514541626
108.874000549316 0.0535937547683716
108.874000549316 0.0546785593032837
108.887001037598 0.0547327995300293
108.887001037598 0.055817723274231
108.936996459961 0.0558719635009766
108.936996459961 0.0569568872451782
108.96900177002 0.0570111274719238
108.96900177002 0.0580960512161255
108.99299621582 0.0581502914428711
108.99299621582 0.0592350959777832
109.063003540039 0.0592894554138184
109.063003540039 0.0603742599487305
109.15599822998 0.0604285001754761
109.15599822998 0.0615134239196777
109.218002319336 0.0615676641464233
109.218002319336 0.062652587890625
109.339996337891 0.0627068281173706
109.339996337891 0.0637917518615723
109.430999755859 0.0638459920883179
109.430999755859 0.06493079662323
109.521003723145 0.0649850368499756
109.521003723145 0.0660699605941772
109.610000610352 0.0661242008209229
109.610000610352 0.0672091245651245
109.697998046875 0.0672633647918701
109.697998046875 0.0683482885360718
109.786003112793 0.0684025287628174
109.786003112793 0.0694873332977295
109.827003479004 0.0695416927337646
109.827003479004 0.0706264972686768
109.91300201416 0.0706807374954224
109.91300201416 0.071765661239624
109.999000549316 0.0718199014663696
109.999000549316 0.0729048252105713
110.083999633789 0.0729590654373169
110.083999633789 0.0740439891815186
110.427001953125 0.0740982294082642
110.427001953125 0.0751830339431763
110.456001281738 0.0752372741699219
110.456001281738 0.0763221979141235
110.49299621582 0.0763764381408691
110.49299621582 0.0774613618850708
110.515998840332 0.0775156021118164
110.515998840332 0.0786005258560181
110.535003662109 0.0786547660827637
110.535003662109 0.0797395706176758
110.633003234863 0.0797939300537109
110.633003234863 0.080878734588623
110.686996459961 0.0809329748153687
110.686996459961 0.0820178985595703
110.693000793457 0.0820721387863159
110.693000793457 0.0831570625305176
110.744003295898 0.0832113027572632
110.744003295898 0.0842962265014648
110.803001403809 0.0843504667282104
110.803001403809 0.0854352712631226
110.86499786377 0.0854895114898682
110.86499786377 0.0865744352340698
110.880996704102 0.0866286754608154
110.880996704102 0.0877135992050171
110.927001953125 0.0877678394317627
110.927001953125 0.0888527631759644
110.962997436523 0.08890700340271
110.962997436523 0.0899918079376221
111.026000976562 0.0900461673736572
111.026000976562 0.0911309719085693
111.028999328613 0.0911852121353149
111.028999328613 0.0922701358795166
111.091003417969 0.0923243761062622
111.091003417969 0.0934092998504639
111.154998779297 0.0934635400772095
111.154998779297 0.0945484638214111
111.21900177002 0.0946027040481567
111.21900177002 0.0956875085830688
111.23999786377 0.0957417488098145
111.23999786377 0.0968266725540161
111.282997131348 0.0968809127807617
111.282997131348 0.0979658365249634
111.346000671387 0.098020076751709
111.346000671387 0.0991050004959106
111.415000915527 0.0991592407226562
111.415000915527 0.100244045257568
111.466003417969 0.100298404693604
111.466003417969 0.101383209228516
111.476997375488 0.101437449455261
111.476997375488 0.102522373199463
111.53800201416 0.102576613426208
111.53800201416 0.10366153717041
111.597999572754 0.103715777397156
111.597999572754 0.104800701141357
111.65599822998 0.104854941368103
111.65599822998 0.105939745903015
111.712997436523 0.105993986129761
111.712997436523 0.107078909873962
111.769996643066 0.107133150100708
111.769996643066 0.10821807384491
111.876998901367 0.108272314071655
111.876998901367 0.109357237815857
111.929000854492 0.109411478042603
111.929000854492 0.110496282577515
111.978996276855 0.11055064201355
111.978996276855 0.111635446548462
112.02799987793 0.111689686775208
112.02799987793 0.112774610519409
112.074996948242 0.112828850746155
112.074996948242 0.113913774490356
112.120002746582 0.113968014717102
112.120002746582 0.115052938461304
112.164001464844 0.115107178688049
112.164001464844 0.116191983222961
112.206001281738 0.116246223449707
112.206001281738 0.117331147193909
112.246002197266 0.117385387420654
112.246002197266 0.118470311164856
112.283996582031 0.118524551391602
112.283996582031 0.119609475135803
112.319999694824 0.119663715362549
112.319999694824 0.120748519897461
112.355003356934 0.120802879333496
112.355003356934 0.121887683868408
112.388000488281 0.121941924095154
112.388000488281 0.123026847839355
112.419998168945 0.123081088066101
112.419998168945 0.124166011810303
112.450996398926 0.124220252037048
112.450996398926 0.12530517578125
112.478996276855 0.125359416007996
112.478996276855 0.126444220542908
112.481002807617 0.126498460769653
112.481002807617 0.127583384513855
112.50700378418 0.127637624740601
112.50700378418 0.128722548484802
112.51000213623 0.128776788711548
112.51000213623 0.12986171245575
112.533996582031 0.129915952682495
112.533996582031 0.131000757217407
112.587997436523 0.131055116653442
112.587997436523 0.132139921188354
112.613998413086 0.1321941614151
112.613998413086 0.133279085159302
112.638999938965 0.133333325386047
112.638999938965 0.134418249130249
112.664001464844 0.134472489356995
112.664001464844 0.135557413101196
112.689002990723 0.135611653327942
112.689002990723 0.136696457862854
112.712997436523 0.1367506980896
112.712997436523 0.137835621833801
112.736999511719 0.137889862060547
112.736999511719 0.138974785804749
112.761001586914 0.139029026031494
112.761001586914 0.140113949775696
112.783996582031 0.140168190002441
112.783996582031 0.141252994537354
112.828002929688 0.141307353973389
112.828002929688 0.143531322479248
112.847999572754 0.143585562705994
112.847999572754 0.144670486450195
112.849998474121 0.144724726676941
112.849998474121 0.145809650421143
112.866996765137 0.145863890647888
112.866996765137 0.1469486951828
112.872001647949 0.147002935409546
112.872001647949 0.148087859153748
112.887001037598 0.148142099380493
112.887001037598 0.149227023124695
112.90599822998 0.14928126335144
112.90599822998 0.150366187095642
112.924003601074 0.150420427322388
112.924003601074 0.1515052318573
112.943000793457 0.151559591293335
112.943000793457 0.152644395828247
112.96199798584 0.152698636054993
112.96199798584 0.153783559799194
112.998001098633 0.15383780002594
112.998001098633 0.154922723770142
113.015998840332 0.154976963996887
113.015998840332 0.156061887741089
113.033996582031 0.156116127967834
113.033996582031 0.157200932502747
113.051002502441 0.157255172729492
113.051002502441 0.158340096473694
113.056999206543 0.158394336700439
113.056999206543 0.159479260444641
113.069000244141 0.159533500671387
113.069000244141 0.160618424415588
113.071998596191 0.160672664642334
113.071998596191 0.161757469177246
113.085998535156 0.161811828613281
113.085998535156 0.162896633148193
113.08699798584 0.162950873374939
113.08699798584 0.164035797119141
113.101997375488 0.164090037345886
113.101997375488 0.165174961090088
113.102996826172 0.165229201316833
113.102996826172 0.166314125061035
113.116996765137 0.166368365287781
113.116996765137 0.167453169822693
113.13200378418 0.167507410049438
113.13200378418 0.16859233379364
113.147003173828 0.168646574020386
113.147003173828 0.169731497764587
113.16300201416 0.169785737991333
113.16300201416 0.170870661735535
113.178001403809 0.17092490196228
113.178001403809 0.172009706497192
113.193000793457 0.172064065933228
113.193000793457 0.17314887046814
113.208000183105 0.173203110694885
113.208000183105 0.174288034439087
113.222999572754 0.174342274665833
113.222999572754 0.175427198410034
113.238998413086 0.17548143863678
113.238998413086 0.176566362380981
113.269996643066 0.176620602607727
113.269996643066 0.177705407142639
113.285003662109 0.177759647369385
113.285003662109 0.178844571113586
113.291999816895 0.178898811340332
113.291999816895 0.179983735084534
113.301002502441 0.180037975311279
113.301002502441 0.181122899055481
113.306999206543 0.181177139282227
113.306999206543 0.182261943817139
113.321998596191 0.182316303253174
113.321998596191 0.183401107788086
113.335998535156 0.183455348014832
113.335998535156 0.184540271759033
113.350997924805 0.184594511985779
113.350997924805 0.18567943572998
113.366996765137 0.185733675956726
113.366996765137 0.186818599700928
113.38200378418 0.186872839927673
113.38200378418 0.187957644462585
113.397003173828 0.188011884689331
113.397003173828 0.189096808433533
113.41300201416 0.189151048660278
113.41300201416 0.19023597240448
113.428001403809 0.190290212631226
113.428001403809 0.191375136375427
113.444000244141 0.191429376602173
113.444000244141 0.192514181137085
113.459999084473 0.19256854057312
113.459999084473 0.193653345108032
113.475997924805 0.193707585334778
113.475997924805 0.194792509078979
113.491996765137 0.194846749305725
113.491996765137 0.195931673049927
113.501998901367 0.195985913276672
113.501998901367 0.197070837020874
113.518997192383 0.19712507724762
113.518997192383 0.198209881782532
113.535003662109 0.198264122009277
113.535003662109 0.199349045753479
113.569000244141 0.199403285980225
113.569000244141 0.200488209724426
113.585998535156 0.200542449951172
113.585998535156 0.201627373695374
113.602996826172 0.201681613922119
113.602996826172 0.202766418457031
113.621002197266 0.202820777893066
113.621002197266 0.203905582427979
113.633003234863 0.203959822654724
113.633003234863 0.205044746398926
113.637001037598 0.205098986625671
113.637001037598 0.206183910369873
113.640998840332 0.206238150596619
113.640998840332 0.20732307434082
113.643997192383 0.207377314567566
113.643997192383 0.209601283073425
113.647003173828 0.209655523300171
113.647003173828 0.21187961101532
113.648002624512 0.211933851242065
113.648002624512 0.215296983718872
113.649002075195 0.215351223945618
113.649002075195 0.216436147689819
113.707000732422 0.216490387916565
113.707000732422 0.217575311660767
113.716003417969 0.217629551887512
113.716003417969 0.219853520393372
113.722999572754 0.219907760620117
113.722999572754 0.220992684364319
113.727996826172 0.221046924591064
113.727996826172 0.222131848335266
113.732002258301 0.222186088562012
113.732002258301 0.226525664329529
113.733001708984 0.226579904556274
113.733001708984 0.227664709091187
113.745002746582 0.227719068527222
113.745002746582 0.228803873062134
113.764999389648 0.228858113288879
113.764999389648 0.229943037033081
113.822998046875 0.229997277259827
113.822998046875 0.231082201004028
113.851997375488 0.231136441230774
113.851997375488 0.232221364974976
113.865997314453 0.232275605201721
113.865997314453 0.233360409736633
113.879997253418 0.233414649963379
113.879997253418 0.235638737678528
113.892997741699 0.235692977905273
113.892997741699 0.236777901649475
113.906997680664 0.236832141876221
113.906997680664 0.237916946411133
113.920997619629 0.237971305847168
113.920997619629 0.23905611038208
113.93399810791 0.239110350608826
113.93399810791 0.240195274353027
113.938003540039 0.240249514579773
113.938003540039 0.241334438323975
113.947998046875 0.24138867855072
113.947998046875 0.242473602294922
113.960998535156 0.242527842521667
113.960998535156 0.24361264705658
113.974998474121 0.243666887283325
113.974998474121 0.244751811027527
113.987998962402 0.244806051254272
113.987998962402 0.245890974998474
113.994003295898 0.24594521522522
113.994003295898 0.247030138969421
114.000999450684 0.247084379196167
114.000999450684 0.248169183731079
114.008003234863 0.248223543167114
114.008003234863 0.249308347702026
114.013999938965 0.249362587928772
114.013999938965 0.250447511672974
114.023002624512 0.250501751899719
114.023002624512 0.251586675643921
114.053001403809 0.251640915870667
114.053001403809 0.252725839614868
114.068000793457 0.252780079841614
114.068000793457 0.253865003585815
114.083000183105 0.253919124603271
114.083000183105 0.255004048347473
114.097999572754 0.255058288574219
114.097999572754 0.25614321231842
114.111999511719 0.256197452545166
114.111999511719 0.257282376289368
114.126998901367 0.257336616516113
114.126998901367 0.258421421051025
114.140998840332 0.258475780487061
114.140998840332 0.259560585021973
114.15599822998 0.259614825248718
114.15599822998 0.26069974899292
114.169998168945 0.260753989219666
114.169998168945 0.261838912963867
114.18399810791 0.261893153190613
114.18399810791 0.262978076934814
114.197998046875 0.26303231716156
114.197998046875 0.264117240905762
114.212997436523 0.264171361923218
114.212997436523 0.265256285667419
114.226997375488 0.265310525894165
114.226997375488 0.266395449638367
114.240997314453 0.266449689865112
114.240997314453 0.267534613609314
114.253997802734 0.26758885383606
114.253997802734 0.268673658370972
114.267997741699 0.268728017807007
114.267997741699 0.269812822341919
114.281997680664 0.269867062568665
114.281997680664 0.270951986312866
114.295997619629 0.271006226539612
114.295997619629 0.272091150283813
114.309997558594 0.272145390510559
114.309997558594 0.273230314254761
114.323997497559 0.273284554481506
114.323997497559 0.274369478225708
114.351997375488 0.274423599243164
114.351997375488 0.275508522987366
114.365997314453 0.275562763214111
114.365997314453 0.276647686958313
114.379997253418 0.276701927185059
114.379997253418 0.27778685092926
114.393997192383 0.277841091156006
114.393997192383 0.278925895690918
114.407997131348 0.278980255126953
114.407997131348 0.280065059661865
114.421997070312 0.280119299888611
114.421997070312 0.281204223632812
114.435997009277 0.281258463859558
114.435997009277 0.28234338760376
114.458999633789 0.282397627830505
114.458999633789 0.283482551574707
114.472999572754 0.283536791801453
114.472999572754 0.284621715545654
114.486999511719 0.28467583656311
114.486999511719 0.285760760307312
114.501998901367 0.285815000534058
114.501998901367 0.286899924278259
114.515998840332 0.286954164505005
114.515998840332 0.288039088249207
114.518997192383 0.288093328475952
114.518997192383 0.289178133010864
114.533996582031 0.289232492446899
114.533996582031 0.290317296981812
114.549003601074 0.290371537208557
114.549003601074 0.291456460952759
114.564002990723 0.291510701179504
114.564002990723 0.292595624923706
114.579002380371 0.292649865150452
114.579002380371 0.293734788894653
114.59400177002 0.293789029121399
114.59400177002 0.294873952865601
114.610000610352 0.294928073883057
114.610000610352 0.296012997627258
114.625 0.296067237854004
114.625 0.297152161598206
114.656997680664 0.297206401824951
114.656997680664 0.298291325569153
114.672996520996 0.298345565795898
114.672996520996 0.299430370330811
114.689002990723 0.299484729766846
114.689002990723 0.300569534301758
114.705001831055 0.300623774528503
114.705001831055 0.301708698272705
114.721000671387 0.301762938499451
114.721000671387 0.302847862243652
114.737998962402 0.302902102470398
114.737998962402 0.3039870262146
114.754997253418 0.304041266441345
114.754997253418 0.305126190185547
114.772003173828 0.305180311203003
114.772003173828 0.306265234947205
114.789001464844 0.30631947517395
114.789001464844 0.307404398918152
114.805999755859 0.307458639144897
114.805999755859 0.308543562889099
114.823997497559 0.308597803115845
114.823997497559 0.309682607650757
114.841003417969 0.309736967086792
114.841003417969 0.310821771621704
114.851997375488 0.31087601184845
114.851997375488 0.311960935592651
114.869003295898 0.312015175819397
114.869003295898 0.313100099563599
114.887001037598 0.313154339790344
114.887001037598 0.314239263534546
114.903999328613 0.314293503761292
114.903999328613 0.315378427505493
114.921997070312 0.315432548522949
114.921997070312 0.316517472267151
114.940002441406 0.316571712493896
114.940002441406 0.317656636238098
114.958000183105 0.317710876464844
114.958000183105 0.318795800209045
114.976997375488 0.318850040435791
114.976997375488 0.319934844970703
115.014999389648 0.319989204406738
115.014999389648 0.32107400894165
115.033996582031 0.321128249168396
115.033996582031 0.322213172912598
115.053001403809 0.322267413139343
115.053001403809 0.323352336883545
115.072998046875 0.323406577110291
115.072998046875 0.324491500854492
115.092002868652 0.324545741081238
115.092002868652 0.325630664825439
115.125 0.325684785842896
115.125 0.326769709587097
115.186996459961 0.326823949813843
115.186996459961 0.327908873558044
115.249000549316 0.32796311378479
115.249000549316 0.329048037528992
115.309997558594 0.329102277755737
115.309997558594 0.330187082290649
115.370002746582 0.330241441726685
115.370002746582 0.331326246261597
115.380996704102 0.331380486488342
115.380996704102 0.332465410232544
115.443000793457 0.33251965045929
115.443000793457 0.333604574203491
115.503997802734 0.333658814430237
115.503997802734 0.334743738174438
115.565002441406 0.334797978401184
115.565002441406 0.335882902145386
115.621002197266 0.335937023162842
115.621002197266 0.337021946907043
115.680999755859 0.337076187133789
115.680999755859 0.338161110877991
115.73999786377 0.338215351104736
115.73999786377 0.339300274848938
115.799003601074 0.339354515075684
115.799003601074 0.340439319610596
115.858001708984 0.340493679046631
115.858001708984 0.341578483581543
115.916000366211 0.341632723808289
115.916000366211 0.34271764755249
116.031997680664 0.342771887779236
116.031997680664 0.343856811523438
116.088996887207 0.343911051750183
116.088996887207 0.344995975494385
116.146003723145 0.34505021572113
116.146003723145 0.346135139465332
116.203002929688 0.346189260482788
116.203002929688 0.34727418422699
116.259002685547 0.347328424453735
116.259002685547 0.348413348197937
116.315002441406 0.348467588424683
116.315002441406 0.349552512168884
116.370002746582 0.34960675239563
116.370002746582 0.350691556930542
116.426002502441 0.350745916366577
116.426002502441 0.351830720901489
116.481002807617 0.351884961128235
116.481002807617 0.352969884872437
116.535003662109 0.353024125099182
116.535003662109 0.354109048843384
116.581001281738 0.354163289070129
116.581001281738 0.355248212814331
116.634002685547 0.355302453041077
116.634002685547 0.356387376785278
116.685997009277 0.356441497802734
116.685997009277 0.357526421546936
116.737998962402 0.357580661773682
116.737998962402 0.358665585517883
116.874000549316 0.358719825744629
116.874000549316 0.359804749488831
117 0.359858989715576
117 0.360943794250488
117.203002929688 0.360998153686523
117.203002929688 0.362082958221436
117.321998596191 0.362137198448181
117.321998596191 0.363222122192383
117.436996459961 0.363276362419128
117.436996459961 0.36436128616333
117.549003601074 0.364415526390076
117.549003601074 0.365500450134277
117.65599822998 0.365554690361023
117.65599822998 0.366639614105225
117.759002685547 0.366693735122681
117.759002685547 0.367778658866882
117.857002258301 0.367832899093628
117.857002258301 0.36891782283783
117.938003540039 0.368972063064575
117.938003540039 0.370056986808777
118.014999389648 0.370111227035522
118.014999389648 0.371196031570435
118.088996887207 0.37125039100647
118.088996887207 0.372335195541382
118.158996582031 0.372389435768127
118.158996582031 0.373474359512329
118.224998474121 0.373528599739075
118.224998474121 0.374613523483276
118.34700012207 0.374667763710022
118.34700012207 0.375752687454224
118.40299987793 0.375806927680969
118.40299987793 0.376891851425171
118.455001831055 0.376945972442627
118.455001831055 0.378030896186829
118.502998352051 0.378085136413574
118.502998352051 0.379170060157776
118.549003601074 0.379224300384521
118.549003601074 0.380309224128723
118.591003417969 0.380363464355469
118.591003417969 0.381448268890381
118.629997253418 0.381502628326416
118.629997253418 0.382587432861328
118.674003601074 0.382641673088074
118.674003601074 0.383726596832275
118.722999572754 0.383780837059021
118.722999572754 0.384865760803223
118.774002075195 0.384920001029968
118.774002075195 0.38600492477417
118.830001831055 0.386059165000916
118.830001831055 0.387144088745117
118.879997253418 0.387198209762573
118.879997253418 0.388283133506775
118.928001403809 0.388337373733521
118.928001403809 0.389422297477722
118.975997924805 0.389476537704468
118.975997924805 0.390561461448669
119.022003173828 0.390615701675415
119.022003173828 0.391700506210327
119.05899810791 0.391754865646362
119.05899810791 0.392839670181274
119.068000793457 0.39289391040802
119.068000793457 0.393978834152222
119.101997375488 0.394033074378967
119.101997375488 0.395117998123169
119.111999511719 0.395172238349915
119.111999511719 0.396257162094116
119.197998046875 0.396311402320862
119.197998046875 0.397396326065063
119.279998779297 0.39745044708252
119.279998779297 0.398535370826721
119.319999694824 0.398589611053467
119.319999694824 0.399674534797668
119.359001159668 0.399728775024414
119.359001159668 0.400813698768616
119.396003723145 0.400867938995361
119.396003723145 0.401952743530273
119.43399810791 0.402007102966309
119.43399810791 0.403091907501221
119.470001220703 0.403146147727966
119.470001220703 0.404231071472168
119.505996704102 0.404285311698914
119.505996704102 0.405370235443115
119.541000366211 0.405424475669861
119.541000366211 0.406509399414062
119.574996948242 0.406563639640808
119.574996948242 0.40764856338501
119.609001159668 0.407702684402466
119.609001159668 0.408787608146667
119.642997741699 0.408841848373413
119.642997741699 0.409926772117615
119.675003051758 0.40998101234436
119.675003051758 0.411065936088562
119.708000183105 0.411120176315308
119.708000183105 0.41220498085022
119.73999786377 0.412259340286255
119.73999786377 0.413344144821167
119.771003723145 0.413398385047913
119.771003723145 0.414483308792114
119.802001953125 0.41453754901886
119.802001953125 0.415622472763062
119.833000183105 0.415676712989807
119.833000183105 0.416761636734009
119.863998413086 0.416815876960754
119.863998413086 0.417900800704956
119.893997192383 0.417954921722412
119.893997192383 0.419039845466614
119.922996520996 0.419094085693359
119.922996520996 0.420179009437561
119.982002258301 0.420233249664307
119.982002258301 0.421318173408508
120.011001586914 0.421372413635254
120.011001586914 0.422457218170166
120.040000915527 0.422511577606201
120.040000915527 0.423596382141113
120.069000244141 0.423650622367859
120.069000244141 0.424735546112061
120.09700012207 0.424789786338806
120.09700012207 0.425874710083008
120.125 0.425928950309753
120.125 0.427013874053955
120.15299987793 0.427068114280701
120.15299987793 0.428153038024902
120.180999755859 0.428207159042358
120.180999755859 0.42929208278656
120.208999633789 0.429346323013306
120.208999633789 0.430431246757507
120.233001708984 0.430485486984253
120.233001708984 0.431570410728455
120.236999511719 0.4316246509552
120.236999511719 0.432709455490112
120.258003234863 0.432763814926147
120.258003234863 0.43384861946106
120.262001037598 0.433902859687805
120.262001037598 0.434987783432007
120.264999389648 0.435042023658752
120.264999389648 0.436126947402954
120.286003112793 0.4361811876297
120.286003112793 0.437266111373901
120.291999816895 0.437320351600647
120.291999816895 0.438405275344849
120.315002441406 0.438459396362305
120.315002441406 0.439544320106506
120.343002319336 0.439598560333252
120.343002319336 0.440683484077454
120.372001647949 0.440737724304199
120.372001647949 0.441822648048401
120.400001525879 0.441876888275146
120.400001525879 0.442961692810059
120.457000732422 0.443016052246094
120.457000732422 0.444100856781006
120.486000061035 0.444155097007751
120.486000061035 0.445240020751953
120.512001037598 0.445294260978699
120.512001037598 0.4463791847229
120.514999389648 0.446433424949646
120.514999389648 0.447518348693848
120.540000915527 0.447572588920593
120.540000915527 0.448657512664795
120.567001342773 0.448711633682251
120.567001342773 0.449796557426453
120.595001220703 0.449850797653198
120.595001220703 0.4509357213974
120.623001098633 0.450989961624146
120.623001098633 0.452074885368347
120.640998840332 0.452129125595093
120.640998840332 0.453213930130005
120.646003723145 0.45326828956604
120.646003723145 0.455492258071899
120.651000976562 0.455546498298645
120.651000976562 0.456631422042847
120.661003112793 0.456685662269592
120.661003112793 0.457770586013794
120.66300201416 0.45782482624054
120.66300201416 0.458909749984741
120.679000854492 0.458963871002197
120.679000854492 0.460048794746399
120.686996459961 0.460103034973145
120.686996459961 0.461187958717346
120.690002441406 0.461242198944092
120.690002441406 0.462327122688293
120.707000732422 0.462381362915039
120.707000732422 0.463466167449951
120.72200012207 0.463520526885986
120.72200012207 0.464605331420898
120.730003356934 0.464659571647644
120.730003356934 0.465744495391846
120.735000610352 0.465798735618591
120.735000610352 0.466883659362793
120.736000061035 0.466937899589539
120.736000061035 0.46802282333374
120.763999938965 0.468077063560486
120.763999938965 0.469161987304688
120.781997680664 0.469216108322144
120.781997680664 0.470301032066345
120.791999816895 0.470355272293091
120.791999816895 0.471440196037292
120.795997619629 0.471494436264038
120.795997619629 0.47257936000824
120.820999145508 0.472633600234985
120.820999145508 0.473718404769897
120.847999572754 0.473772764205933
120.847999572754 0.474857568740845
120.849998474121 0.47491180896759
120.849998474121 0.475996732711792
120.878997802734 0.476050972938538
120.878997802734 0.477135896682739
120.90299987793 0.477190136909485
120.90299987793 0.478275060653687
120.907997131348 0.478329300880432
120.907997131348 0.479414224624634
120.936996459961 0.47946834564209
120.936996459961 0.480553269386292
120.966003417969 0.480607509613037
120.966003417969 0.481692433357239
120.976997375488 0.481746673583984
120.976997375488 0.482831597328186
121.025001525879 0.482885837554932
121.025001525879 0.483970642089844
121.036003112793 0.484025001525879
121.036003112793 0.485109806060791
121.047996520996 0.485164046287537
121.047996520996 0.486248970031738
121.055000305176 0.486303210258484
121.055000305176 0.487388134002686
121.084999084473 0.487442374229431
121.084999084473 0.488527297973633
121.111999511719 0.488581538200378
121.111999511719 0.48966646194458
121.11499786377 0.489720582962036
121.11499786377 0.490805506706238
121.144996643066 0.490859746932983
121.144996643066 0.491944670677185
121.165000915527 0.491998910903931
121.165000915527 0.493083834648132
121.175003051758 0.493138074874878
121.175003051758 0.49422287940979
121.176002502441 0.494277238845825
121.176002502441 0.495362043380737
121.206001281738 0.495416283607483
121.206001281738 0.496501207351685
121.236000061035 0.49655544757843
121.236000061035 0.497640371322632
121.240997314453 0.497694611549377
121.240997314453 0.498779535293579
121.266998291016 0.498833775520325
121.266998291016 0.499918699264526
121.297996520996 0.499972820281982
121.297996520996 0.501057744026184
121.302001953125 0.50111198425293
121.302001953125 0.502196907997131
121.307998657227 0.502251148223877
121.307998657227 0.503336071968079
121.329002380371 0.503390312194824
121.329002380371 0.504475116729736
121.360000610352 0.504529476165771
121.360000610352 0.505614280700684
121.390998840332 0.505668640136719
121.390998840332 0.506753444671631
121.422996520996 0.506807684898376
121.422996520996 0.507892608642578
121.425003051758 0.507946848869324
121.425003051758 0.509031772613525
121.446998596191 0.509085893630981
121.446998596191 0.510170936584473
121.448997497559 0.510225057601929
121.448997497559 0.51130998134613
121.454002380371 0.511364221572876
121.454002380371 0.512449145317078
121.458000183105 0.512503385543823
121.458000183105 0.513588309288025
121.48999786377 0.513642549514771
121.48999786377 0.514727354049683
121.498001098633 0.514781713485718
121.498001098633 0.51586651802063
121.522003173828 0.515920877456665
121.522003173828 0.517005681991577
121.523002624512 0.517059922218323
121.523002624512 0.518144845962524
121.564002990723 0.51819908618927
121.564002990723 0.519284009933472
121.570999145508 0.519338130950928
121.570999145508 0.520423173904419
121.572998046875 0.520477294921875
121.572998046875 0.521562218666077
121.578002929688 0.521616458892822
121.578002929688 0.522701382637024
121.580001831055 0.52275562286377
121.580001831055 0.523840546607971
121.587997436523 0.523894786834717
121.587997436523 0.524979591369629
121.588996887207 0.525033950805664
121.588996887207 0.526118755340576
121.59700012207 0.526173114776611
121.59700012207 0.527257919311523
121.598999023438 0.527312159538269
121.598999023438 0.529536247253418
121.600997924805 0.529590368270874
121.600997924805 0.530675411224365
121.602996826172 0.530729532241821
121.602996826172 0.531814455986023
121.61799621582 0.531868696212769
121.61799621582 0.53295361995697
121.619003295898 0.533007860183716
121.619003295898 0.534092783927917
121.629997253418 0.534147024154663
121.629997253418 0.535231828689575
121.638999938965 0.53528618812561
121.638999938965 0.53751015663147
121.662002563477 0.537564396858215
121.662002563477 0.538649320602417
121.66300201416 0.538703560829163
121.66300201416 0.539788484573364
121.665000915527 0.53984260559082
121.665000915527 0.540927648544312
121.677001953125 0.540981769561768
121.677001953125 0.542066693305969
121.689002990723 0.542120933532715
121.689002990723 0.543205857276917
121.694000244141 0.543260097503662
121.694000244141 0.544345021247864
121.694999694824 0.544399261474609
121.694999694824 0.545484066009521
121.71900177002 0.545538425445557
121.71900177002 0.546623229980469
121.725997924805 0.546677589416504
121.725997924805 0.547762393951416
121.728996276855 0.547816634178162
121.728996276855 0.548901557922363
121.751998901367 0.548955798149109
121.751998901367 0.550040721893311
121.75700378418 0.550094842910767
121.75700378418 0.551179885864258
121.758003234863 0.551234006881714
121.758003234863 0.553458094596863
121.766998291016 0.553512334823608
121.766998291016 0.55459725856781
121.78800201416 0.554651498794556
121.78800201416 0.555736303329468
121.790000915527 0.555790662765503
121.790000915527 0.556875467300415
121.80899810791 0.55692982673645
121.80899810791 0.558014631271362
121.820999145508 0.558068871498108
121.820999145508 0.55915379524231
121.825996398926 0.559208035469055
121.825996398926 0.560292959213257
121.838996887207 0.560347080230713
121.838996887207 0.561432123184204
121.856002807617 0.56148624420166
121.856002807617 0.562571167945862
121.86799621582 0.562625408172607
121.86799621582 0.563710331916809
121.906997680664 0.563764572143555
121.906997680664 0.564849495887756
121.912002563477 0.564903736114502
121.912002563477 0.565988540649414
121.921997070312 0.566042900085449
121.921997070312 0.567127704620361
121.924003601074 0.567182064056396
121.924003601074 0.568266868591309
121.958000183105 0.568321108818054
121.958000183105 0.569406032562256
121.96199798584 0.569460272789001
121.96199798584 0.570545196533203
122.00700378418 0.570599317550659
122.00700378418 0.57168436050415
122.008003234863 0.571738481521606
122.008003234863 0.572823405265808
122.022003173828 0.572877645492554
122.022003173828 0.573962569236755
122.05899810791 0.574016809463501
122.05899810791 0.575101733207703
122.085998535156 0.575155973434448
122.085998535156 0.57624077796936
122.092002868652 0.576295137405396
122.092002868652 0.577379941940308
122.095001220703 0.577434301376343
122.095001220703 0.578519105911255
122.112998962402 0.578573346138
122.112998962402 0.579658269882202
122.154998779297 0.579712510108948
122.154998779297 0.580797433853149
122.169998168945 0.580851554870605
122.169998168945 0.581936597824097
122.179000854492 0.581990718841553
122.179000854492 0.583075642585754
122.227996826172 0.5831298828125
122.227996826172 0.585353970527649
122.265998840332 0.585408210754395
122.265998840332 0.586493015289307
122.272003173828 0.586547374725342
122.272003173828 0.587632179260254
122.28800201416 0.587686538696289
122.28800201416 0.588771343231201
122.305999755859 0.588825583457947
122.305999755859 0.589910507202148
122.353996276855 0.589964747428894
122.353996276855 0.591049671173096
122.415000915527 0.591103792190552
122.415000915527 0.592188835144043
122.443000793457 0.592242956161499
122.443000793457 0.593327879905701
122.453002929688 0.593382120132446
122.453002929688 0.594467043876648
122.477996826172 0.594521284103394
122.477996826172 0.595606207847595
122.481002807617 0.595660448074341
122.481002807617 0.596745252609253
122.531997680664 0.596799612045288
122.531997680664 0.5978844165802
122.549003601074 0.597938776016235
122.549003601074 0.599023580551147
122.574996948242 0.599077820777893
122.574996948242 0.600162744522095
122.61799621582 0.60021698474884
122.61799621582 0.601301908493042
122.621002197266 0.601356029510498
122.621002197266 0.602441072463989
122.638999938965 0.602495193481445
122.638999938965 0.603580117225647
122.681999206543 0.603634357452393
122.681999206543 0.604719281196594
122.690002441406 0.60477352142334
122.690002441406 0.605858445167542
122.709999084473 0.605912685394287
122.709999084473 0.606997489929199
122.762001037598 0.607051849365234
122.762001037598 0.608136653900146
122.800003051758 0.608191013336182
122.800003051758 0.609275817871094
122.805000305176 0.609330058097839
122.805000305176 0.610414981842041
122.830001831055 0.610469222068787
122.830001831055 0.611554145812988
122.833999633789 0.611608266830444
122.833999633789 0.612693309783936
122.888999938965 0.612747430801392
122.888999938965 0.613832354545593
122.908996582031 0.613886594772339
122.908996582031 0.614971518516541
122.945999145508 0.615025758743286
122.945999145508 0.616110682487488
122.977996826172 0.616164922714233
122.977996826172 0.617249727249146
122.985000610352 0.617304086685181
122.985000610352 0.618388891220093
123.024002075195 0.618443250656128
123.024002075195 0.61952805519104
123.061996459961 0.619582295417786
123.061996459961 0.620667219161987
123.067001342773 0.620721459388733
123.067001342773 0.621806383132935
123.08699798584 0.621860504150391
123.08699798584 0.622945547103882
123.139999389648 0.622999668121338
123.139999389648 0.62408459186554
123.19100189209 0.624138832092285
123.19100189209 0.626362919807434
123.194000244141 0.62641716003418
123.194000244141 0.627501964569092
123.194999694824 0.627556324005127
123.194999694824 0.628641128540039
123.200996398926 0.628695487976074
123.200996398926 0.629780292510986
123.203002929688 0.629834532737732
123.203002929688 0.630919456481934
123.207000732422 0.630973696708679
123.207000732422 0.632058620452881
123.213996887207 0.632112741470337
123.213996887207 0.633197784423828
123.221000671387 0.633251905441284
123.221000671387 0.634336948394775
123.228996276855 0.634391069412231
123.228996276855 0.63661515712738
123.244003295898 0.636669397354126
123.244003295898 0.637754201889038
123.246002197266 0.637808561325073
123.246002197266 0.638893365859985
123.247001647949 0.638947725296021
123.247001647949 0.640032529830933
123.26000213623 0.640086770057678
123.26000213623 0.64117169380188
123.268997192383 0.641225934028625
123.268997192383 0.642310857772827
123.27799987793 0.642364978790283
123.27799987793 0.643450021743774
123.28800201416 0.64350414276123
123.28800201416 0.644589185714722
123.293998718262 0.644643306732178
123.293998718262 0.645728230476379
123.299003601074 0.645782470703125
123.299003601074 0.646867394447327
123.322998046875 0.646921634674072
123.322998046875 0.648006439208984
123.323997497559 0.64806079864502
123.323997497559 0.649145603179932
123.332000732422 0.649199962615967
123.332000732422 0.650284767150879
123.333000183105 0.650339007377625
123.333000183105 0.651423931121826
123.355003356934 0.651478171348572
123.355003356934 0.652563095092773
123.363998413086 0.652617216110229
123.363998413086 0.653702259063721
123.370002746582 0.653756380081177
123.370002746582 0.654841423034668
123.390998840332 0.654895544052124
123.390998840332 0.655980467796326
123.418998718262 0.656034708023071
123.418998718262 0.657119631767273
123.420997619629 0.657173871994019
123.420997619629 0.658258676528931
123.429000854492 0.658313035964966
123.429000854492 0.659397840499878
123.453002929688 0.659452199935913
123.453002929688 0.660537004470825
123.466003417969 0.660591244697571
123.466003417969 0.661676168441772
123.47200012207 0.661730408668518
123.47200012207 0.66281533241272
123.477996826172 0.662869453430176
123.477996826172 0.663954496383667
123.505996704102 0.664008617401123
123.505996704102 0.665093660354614
123.50700378418 0.66514778137207
123.50700378418 0.666232705116272
123.517997741699 0.666286945343018
123.517997741699 0.667371869087219
123.537002563477 0.667426109313965
123.537002563477 0.668510913848877
123.550003051758 0.668565273284912
123.550003051758 0.669650077819824
123.567001342773 0.669704437255859
123.567001342773 0.670789241790771
123.593002319336 0.670843482017517
123.593002319336 0.671928405761719
123.59700012207 0.671982645988464
123.59700012207 0.673067569732666
123.619003295898 0.673121690750122
123.619003295898 0.674206733703613
123.622001647949 0.674260854721069
123.622001647949 0.675345897674561
123.623001098633 0.675400018692017
123.623001098633 0.676484942436218
123.625 0.676539182662964
123.625 0.677624106407166
123.647003173828 0.677678346633911
123.647003173828 0.678763151168823
123.678001403809 0.678817510604858
123.678001403809 0.679902315139771
123.699996948242 0.679956674575806
123.699996948242 0.681041479110718
123.707000732422 0.681095719337463
123.707000732422 0.682180643081665
123.720001220703 0.682234883308411
123.720001220703 0.683319807052612
123.754997253418 0.683373928070068
123.754997253418 0.68445897102356
123.763000488281 0.684513092041016
123.763000488281 0.685598134994507
123.772003173828 0.685652256011963
123.772003173828 0.686737179756165
123.793998718262 0.68679141998291
123.793998718262 0.687876343727112
123.814002990723 0.687930583953857
123.814002990723 0.68901538848877
123.828002929688 0.689069747924805
123.828002929688 0.690154552459717
123.847999572754 0.690208911895752
123.847999572754 0.691293716430664
123.875999450684 0.69134795665741
123.875999450684 0.692432880401611
123.879997253418 0.692487120628357
123.879997253418 0.693572044372559
123.918998718262 0.693626165390015
123.918998718262 0.694711208343506
123.930999755859 0.694765329360962
123.930999755859 0.695850372314453
123.940002441406 0.695904493331909
123.940002441406 0.696989417076111
124.00700378418 0.697043657302856
124.00700378418 0.698128581047058
124.013999938965 0.698182821273804
124.013999938965 0.699267625808716
124.035003662109 0.699321985244751
124.035003662109 0.700406789779663
124.055999755859 0.700461149215698
124.055999755859 0.70154595375061
124.06600189209 0.701600193977356
124.06600189209 0.702685117721558
124.075996398926 0.702739357948303
124.075996398926 0.703824281692505
124.096000671387 0.703878402709961
124.096000671387 0.704963445663452
124.143997192383 0.705017566680908
124.143997192383 0.706102609634399
124.148002624512 0.706156730651855
124.148002624512 0.707241654396057
124.178001403809 0.707295894622803
124.178001403809 0.708380818367004
124.213996887207 0.70843505859375
124.213996887207 0.709519863128662
124.222999572754 0.709574222564697
124.222999572754 0.710659027099609
124.233001708984 0.710713386535645
124.233001708984 0.711798191070557
124.258003234863 0.711852431297302
124.258003234863 0.712937355041504
124.300003051758 0.71299159526825
124.300003051758 0.714076519012451
124.322998046875 0.714130759239197
124.322998046875 0.715215682983398
124.337997436523 0.715269804000854
124.337997436523 0.716354846954346
124.378997802734 0.716408967971802
124.378997802734 0.717493891716003
124.412002563477 0.717548131942749
124.412002563477 0.718633055686951
124.416999816895 0.718687295913696
124.416999816895 0.719772100448608
124.459999084473 0.719826459884644
124.459999084473 0.720911264419556
124.495002746582 0.720965623855591
124.495002746582 0.722050428390503
124.502998352051 0.722104668617249
124.502998352051 0.72318959236145
124.543998718262 0.723243832588196
124.543998718262 0.724328756332397
124.571998596191 0.724382996559143
124.571998596191 0.725467920303345
124.593002319336 0.725522041320801
124.593002319336 0.726607084274292
124.628997802734 0.726661205291748
124.628997802734 0.72774612903595
124.648002624512 0.727800369262695
124.648002624512 0.728885293006897
124.68399810791 0.728939533233643
124.68399810791 0.730024337768555
124.723999023438 0.73007869720459
124.723999023438 0.731163501739502
124.775001525879 0.731217861175537
124.775001525879 0.732302665710449
124.797996520996 0.732356905937195
124.797996520996 0.733441829681396
124.807998657227 0.733496069908142
124.807998657227 0.734580993652344
124.865997314453 0.734635233879089
124.865997314453 0.735720157623291
124.898002624512 0.735774278640747
124.898002624512 0.736859321594238
124.902000427246 0.736913442611694
124.902000427246 0.737998366355896
124.946998596191 0.738052606582642
124.946998596191 0.739137530326843
124.957000732422 0.739191770553589
124.957000732422 0.740276575088501
124.999000549316 0.740330934524536
124.999000549316 0.741415739059448
125.022003173828 0.741470098495483
125.022003173828 0.742554903030396
125.049003601074 0.742609143257141
125.049003601074 0.743694067001343
125.096000671387 0.743748307228088
125.096000671387 0.74483323097229
125.102996826172 0.744887471199036
125.102996826172 0.745972394943237
125.140998840332 0.746026515960693
125.140998840332 0.747111558914185
125.147003173828 0.747165679931641
125.147003173828 0.748250603675842
125.168998718262 0.748304843902588
125.168998718262 0.74938976764679
125.208999633789 0.749444007873535
125.208999633789 0.750528812408447
125.233001708984 0.750583171844482
125.233001708984 0.751667976379395
125.240997314453 0.75172233581543
125.240997314453 0.752807140350342
125.313003540039 0.752861380577087
125.313003540039 0.753946304321289
125.317001342773 0.754000544548035
125.317001342773 0.755085468292236
125.324996948242 0.755139708518982
125.324996948242 0.756224632263184
125.327003479004 0.75627875328064
125.327003479004 0.757363796234131
125.383003234863 0.757417917251587
125.383003234863 0.758502840995789
125.416999816895 0.758557081222534
125.416999816895 0.759642004966736
125.426002502441 0.759696245193481
125.426002502441 0.760781049728394
125.452003479004 0.760835409164429
125.452003479004 0.761920213699341
125.505996704102 0.761974573135376
125.505996704102 0.763059377670288
125.509002685547 0.763113617897034
125.509002685547 0.764198541641235
125.519996643066 0.764252781867981
125.519996643066 0.765337705612183
125.53800201416 0.765391945838928
125.53800201416 0.76647686958313
125.587997436523 0.766530990600586
125.587997436523 0.767616033554077
125.600997924805 0.767670154571533
125.600997924805 0.768755078315735
125.651000976562 0.76880931854248
125.651000976562 0.769894242286682
125.653999328613 0.769948482513428
125.653999328613 0.77103328704834
125.684997558594 0.771087646484375
125.684997558594 0.772172451019287
125.693000793457 0.772226810455322
125.693000793457 0.773311614990234
125.720001220703 0.77336585521698
125.720001220703 0.774450778961182
125.765998840332 0.774505019187927
125.765998840332 0.775589942932129
125.785003662109 0.775644183158875
125.785003662109 0.777868270874023
125.847999572754 0.777922391891479
125.847999572754 0.779007315635681
125.861999511719 0.779061555862427
125.861999511719 0.780146479606628
125.883003234863 0.780200719833374
125.883003234863 0.781285524368286
125.911003112793 0.781339883804321
125.911003112793 0.782424688339233
125.96900177002 0.782479047775269
125.96900177002 0.783563852310181
125.972999572754 0.783618092536926
125.972999572754 0.784703016281128
126 0.784757256507874
126 0.785842180252075
126.033996582031 0.785896420478821
126.033996582031 0.786981344223022
126.03800201416 0.787035465240479
126.03800201416 0.78812050819397
126.060997009277 0.788174629211426
126.060997009277 0.789259552955627
126.095001220703 0.789313793182373
126.095001220703 0.790398716926575
126.119003295898 0.79045295715332
126.119003295898 0.791537761688232
126.152000427246 0.791592121124268
126.152000427246 0.79267692565918
126.153999328613 0.792731285095215
126.153999328613 0.793816089630127
126.212997436523 0.793870329856873
126.212997436523 0.794955253601074
126.213996887207 0.79500949382782
126.213996887207 0.796094417572021
126.238998413086 0.796148657798767
126.238998413086 0.797233581542969
126.244003295898 0.797287702560425
126.244003295898 0.798372745513916
126.327003479004 0.798426866531372
126.327003479004 0.799511790275574
126.335998535156 0.799566030502319
126.335998535156 0.800650954246521
126.360000610352 0.800705194473267
126.360000610352 0.801789999008179
126.383003234863 0.801844358444214
126.383003234863 0.802929162979126
126.388000488281 0.802983522415161
126.388000488281 0.804068326950073
126.427001953125 0.804122567176819
126.427001953125 0.805207490921021
126.438003540039 0.805261731147766
126.438003540039 0.806346654891968
126.482002258301 0.806400895118713
126.482002258301 0.807485818862915
126.49299621582 0.807539939880371
126.49299621582 0.808624982833862
126.517997741699 0.808679103851318
126.517997741699 0.80976402759552
126.546997070312 0.809818267822266
126.546997070312 0.810903191566467
126.560997009277 0.810957431793213
126.560997009277 0.812042236328125
126.598999023438 0.81209659576416
126.598999023438 0.813181400299072
126.603996276855 0.813235759735107
126.603996276855 0.81432056427002
126.609001159668 0.814374804496765
126.609001159668 0.815459728240967
126.699996948242 0.815513968467712
126.699996948242 0.816598892211914
126.726997375488 0.81665313243866
126.726997375488 0.817738056182861
126.733001708984 0.817792177200317
126.733001708984 0.818877220153809
126.791000366211 0.818931341171265
126.791000366211 0.820016264915466
126.850997924805 0.820070505142212
126.850997924805 0.821155428886414
126.88200378418 0.821209669113159
126.88200378418 0.822294473648071
126.97200012207 0.822348833084106
126.97200012207 0.823433637619019
127.060997009277 0.823487997055054
127.060997009277 0.824572801589966
127.073997497559 0.824627041816711
127.073997497559 0.825711965560913
127.100997924805 0.825766205787659
127.100997924805 0.82685112953186
127.151000976562 0.826905369758606
127.151000976562 0.827990293502808
127.225997924805 0.828044414520264
127.225997924805 0.829129457473755
127.23999786377 0.829183578491211
127.23999786377 0.830268502235413
127.241996765137 0.830322742462158
127.241996765137 0.83140766620636
127.300003051758 0.831461906433105
127.300003051758 0.832546710968018
127.328002929688 0.832601070404053
127.328002929688 0.833685874938965
127.351997375488 0.833740234375
127.351997375488 0.834825038909912
127.416999816895 0.834879279136658
127.416999816895 0.835964202880859
127.468002319336 0.836018443107605
127.468002319336 0.837103366851807
127.477996826172 0.837157607078552
127.477996826172 0.838242530822754
127.503997802734 0.83829665184021
127.503997802734 0.839381694793701
127.592002868652 0.839435815811157
127.592002868652 0.840520739555359
127.603996276855 0.840574979782104
127.603996276855 0.841659903526306
127.63500213623 0.841714143753052
127.63500213623 0.842798948287964
127.679000854492 0.842853307723999
127.679000854492 0.843938112258911
127.731002807617 0.843992471694946
127.731002807617 0.845077276229858
127.800003051758 0.845131516456604
127.800003051758 0.846216440200806
127.851997375488 0.846270680427551
127.851997375488 0.847355604171753
127.857002258301 0.847409844398499
127.857002258301 0.8484947681427
127.938003540039 0.848548889160156
127.938003540039 0.849633932113647
127.963996887207 0.849688053131104
127.963996887207 0.850772976875305
127.984001159668 0.850827217102051
127.984001159668 0.851912140846252
128.035003662109 0.851966381072998
128.035003662109 0.85305118560791
128.110000610352 0.853105545043945
128.110000610352 0.854190349578857
128.121002197266 0.854244709014893
128.121002197266 0.855329513549805
128.126998901367 0.85538375377655
128.126998901367 0.856468677520752
128.236999511719 0.856522917747498
128.236999511719 0.857607841491699
128.289001464844 0.857662081718445
128.289001464844 0.858747005462646
128.363006591797 0.858801126480103
128.363006591797 0.859886169433594
128.449005126953 0.85994029045105
128.449005126953 0.861025214195251
128.488998413086 0.861079454421997
128.488998413086 0.862164378166199
128.608001708984 0.862218618392944
128.608001708984 0.863303422927856
128.615997314453 0.863357782363892
128.615997314453 0.864442586898804
128.742004394531 0.864496946334839
128.742004394531 0.865581750869751
128.764999389648 0.865635991096497
128.764999389648 0.866720914840698
128.867004394531 0.866775155067444
128.867004394531 0.867860078811646
128.921005249023 0.867914319038391
128.921005249023 0.868999242782593
128.99299621582 0.869053363800049
128.99299621582 0.87013840675354
129.070999145508 0.870192527770996
129.070999145508 0.871277451515198
129.11799621582 0.871331691741943
129.11799621582 0.872416615486145
129.225006103516 0.872470855712891
129.225006103516 0.873555660247803
129.24299621582 0.873610019683838
129.24299621582 0.87469482421875
129.36799621582 0.874749183654785
129.36799621582 0.875833988189697
129.376998901367 0.875888228416443
129.376998901367 0.876973152160645
129.492004394531 0.87702739238739
129.492004394531 0.878112316131592
129.526992797852 0.878166556358337
129.526992797852 0.879251480102539
129.677001953125 0.879305601119995
129.677001953125 0.880390644073486
129.738998413086 0.880444765090942
129.738998413086 0.881529688835144
129.824996948242 0.88158392906189
129.824996948242 0.882668852806091
129.861999511719 0.882723093032837
129.861999511719 0.883807897567749
129.970993041992 0.883862257003784
129.970993041992 0.884947061538696
129.985000610352 0.885001420974731
129.985000610352 0.886086225509644
130.106994628906 0.886140465736389
130.106994628906 0.887225389480591
130.212997436523 0.887279629707336
130.212997436523 0.888364553451538
130.22900390625 0.888418793678284
130.22900390625 0.889503717422485
130.350006103516 0.889557838439941
130.350006103516 0.890642881393433
130.356994628906 0.890697002410889
130.356994628906 0.89178192615509
130.470993041992 0.891836166381836
130.470993041992 0.892921090126038
130.498992919922 0.892975330352783
130.498992919922 0.894060134887695
130.591003417969 0.89411449432373
130.591003417969 0.895199298858643
130.639999389648 0.895253658294678
130.639999389648 0.89633846282959
130.699996948242 0.896392703056335
130.699996948242 0.897477626800537
130.710998535156 0.897531867027283
130.710998535156 0.898616790771484
130.779998779297 0.89867103099823
130.779998779297 0.899755954742432
130.820007324219 0.899810075759888
130.820007324219 0.900895118713379
130.919006347656 0.900949239730835
130.919006347656 0.902034163475037
130.938995361328 0.902088403701782
130.938995361328 0.903173327445984
131.055999755859 0.903227567672729
131.055999755859 0.904312372207642
131.057006835938 0.904366731643677
131.057006835938 0.905451536178589
131.175003051758 0.905505895614624
131.175003051758 0.906590700149536
131.188995361328 0.906644940376282
131.188995361328 0.907729864120483
131.292007446289 0.907784104347229
131.292007446289 0.908869028091431
131.322998046875 0.908923268318176
131.322998046875 0.910008192062378
131.408996582031 0.910062313079834
131.408996582031 0.911147356033325
131.455993652344 0.911201477050781
131.455993652344 0.912286400794983
131.470993041992 0.912340641021729
131.470993041992 0.91342556476593
131.524993896484 0.913479804992676
131.524993896484 0.914564609527588
131.600997924805 0.914618968963623
131.600997924805 0.915703773498535
131.641006469727 0.91575813293457
131.641006469727 0.916842937469482
131.729995727539 0.916897177696228
131.729995727539 0.91798210144043
131.755996704102 0.918036341667175
131.755996704102 0.919121265411377
131.858993530273 0.919175505638123
131.858993530273 0.920260429382324
131.871002197266 0.92031455039978
131.871002197266 0.921399593353271
131.985992431641 0.921453714370728
131.985992431641 0.922538638114929
132.041000366211 0.922592878341675
132.041000366211 0.923677802085876
132.098007202148 0.923732042312622
132.098007202148 0.924816846847534
132.169006347656 0.924871206283569
132.169006347656 0.925956010818481
132.210998535156 0.926010370254517
132.210998535156 0.927095174789429
132.294998168945 0.927149415016174
132.294998168945 0.928234338760376
132.322998046875 0.928288578987122
132.322998046875 0.929373502731323
132.421005249023 0.929427742958069
132.421005249023 0.930512666702271
132.434997558594 0.930566787719727
132.434997558594 0.931651830673218
132.544998168945 0.931705951690674
132.544998168945 0.932790875434875
132.546005249023 0.932845115661621
132.546005249023 0.933930039405823
132.656005859375 0.933984279632568
132.656005859375 0.93506908416748
132.766006469727 0.935123443603516
132.766006469727 0.936208248138428
132.791000366211 0.936262607574463
132.791000366211 0.937347412109375
132.876007080078 0.937401652336121
132.876007080078 0.938486576080322
132.912994384766 0.938540816307068
132.912994384766 0.93962574005127
132.983993530273 0.939679980278015
132.983993530273 0.940764904022217
133.033996582031 0.940819025039673
133.033996582031 0.941904067993164
133.093002319336 0.94195818901062
133.093002319336 0.943043112754822
133.199996948242 0.943097352981567
133.199996948242 0.944182276725769
133.307006835938 0.944236516952515
133.307006835938 0.945321321487427
138.412994384766 0.945375680923462
138.412994384766 0.946460485458374
138.457992553711 0.946514844894409
138.457992553711 0.947599649429321
138.501998901367 0.947653889656067
138.501998901367 0.948738813400269
138.544998168945 0.948793053627014
138.544998168945 0.949877977371216
138.587997436523 0.949932217597961
138.587997436523 0.951017141342163
138.626007080078 0.951071262359619
138.626007080078 0.95215630531311
138.630004882812 0.952210426330566
138.630004882812 0.953295350074768
138.669006347656 0.953349590301514
138.669006347656 0.954434514045715
138.710998535156 0.954488754272461
138.710998535156 0.955573558807373
138.753005981445 0.955627918243408
138.753005981445 0.95671272277832
138.794006347656 0.956767082214355
138.794006347656 0.957851886749268
138.833999633789 0.957906126976013
138.833999633789 0.958991050720215
138.873001098633 0.95904529094696
138.873001098633 0.960130214691162
138.912002563477 0.960184454917908
138.912002563477 0.961269378662109
138.949996948242 0.961323499679565
138.949996948242 0.962408542633057
138.988006591797 0.962462663650513
138.988006591797 0.963547587394714
139.024993896484 0.96360182762146
139.024993896484 0.964686751365662
139.061004638672 0.964740991592407
139.061004638672 0.965825796127319
139.095993041992 0.965880155563354
139.095993041992 0.966964960098267
139.164001464844 0.967019319534302
139.164001464844 0.968104124069214
139.164993286133 0.968158483505249
139.164993286133 0.969243288040161
139.197006225586 0.969297528266907
139.197006225586 0.970382452011108
139.22900390625 0.970436692237854
139.22900390625 0.971521615982056
139.261001586914 0.971575736999512
139.261001586914 0.972660779953003
139.291000366211 0.972714900970459
139.291000366211 0.973799824714661
139.320999145508 0.973854064941406
139.320999145508 0.974938988685608
139.350006103516 0.974993228912354
139.350006103516 0.976078033447266
139.406997680664 0.976132392883301
139.406997680664 0.977217197418213
139.434997558594 0.977271556854248
139.434997558594 0.97835636138916
139.462005615234 0.978410720825195
139.462005615234 0.979495525360107
139.488006591797 0.979549765586853
139.488006591797 0.980634689331055
139.514007568359 0.9806889295578
139.514007568359 0.981773853302002
139.537994384766 0.981827974319458
139.537994384766 0.982913017272949
139.561996459961 0.982967138290405
139.561996459961 0.984052062034607
139.563003540039 0.984106302261353
139.563003540039 0.985191226005554
139.585006713867 0.9852454662323
139.585006713867 0.986330270767212
139.606002807617 0.986384630203247
139.606002807617 0.987469434738159
139.626007080078 0.987523794174194
139.626007080078 0.988608598709106
139.645004272461 0.988662958145142
139.645004272461 0.989747762680054
139.680999755859 0.989802002906799
139.680999755859 0.990886926651001
139.701995849609 0.990941166877747
139.701995849609 0.992026090621948
139.716003417969 0.992080211639404
139.716003417969 0.993165254592896
139.723007202148 0.993219375610352
139.723007202148 0.994304299354553
139.723999023438 0.994358539581299
139.723999023438 0.9954434633255
139.727005004883 0.995497703552246
139.727005004883 0.996582508087158
139.731994628906 0.996636867523193
139.731994628906 1


==> fig/simulationresultsECDF-v2vNLOSstaticAll.tsv <==
107.956001281738 5.42402267456055e-05
107.956001281738 0.00113916397094727
107.972999572754 0.00119340419769287
107.972999572754 0.00227832794189453
107.973999023438 0.00233256816864014
107.973999023438 0.00341737270355225
107.991996765137 0.00347161293029785
107.991996765137 0.00455653667449951
108.009002685547 0.00461077690124512
108.009002685547 0.00569570064544678
108.026000976562 0.00574994087219238
108.026000976562 0.00683486461639404
108.075996398926 0.00688910484313965
108.075996398926 0.00797390937805176
108.101997375488 0.00802814960479736
108.101997375488 0.00911307334899902
108.138999938965 0.00916731357574463
108.138999938965 0.0102522373199463
108.156997680664 0.0103064775466919
108.156997680664 0.0113914012908936
108.178001403809 0.0114456415176392
108.178001403809 0.0125305652618408
108.181999206543 0.0125848054885864
108.181999206543 0.0136696100234985
108.186996459961 0.0137238502502441
108.186996459961 0.0148087739944458
108.198997497559 0.0148630142211914
108.198997497559 0.0159479379653931
108.203002929688 0.0160021781921387
108.203002929688 0.0170871019363403
108.214996337891 0.0171413421630859
108.214996337891 0.018226146697998
108.218002319336 0.0182803869247437
108.218002319336 0.0193653106689453
108.231002807617 0.0194195508956909
108.231002807617 0.0205044746398926
108.234001159668 0.0205587148666382
108.234001159668 0.0216436386108398
108.246002197266 0.0216978788375854
108.246002197266 0.0227828025817871
108.25 0.0228370428085327
108.25 0.0239218473434448
108.261001586914 0.0239760875701904
108.261001586914 0.0250610113143921
108.265998840332 0.0251152515411377
108.265998840332 0.0262001752853394
108.278999328613 0.026254415512085
108.278999328613 0.0273393392562866
108.282997131348 0.0273935794830322
108.282997131348 0.0284783840179443
108.286003112793 0.0285326242446899
108.286003112793 0.0296175479888916
108.303001403809 0.0296717882156372
108.303001403809 0.0307567119598389
108.328002929688 0.0308109521865845
108.328002929688 0.0318958759307861
108.361999511719 0.0319501161575317
108.361999511719 0.0330350399017334
108.386001586914 0.033089280128479
108.386001586914 0.0341740846633911
108.404998779297 0.0342283248901367
108.404998779297 0.0353132486343384
108.444999694824 0.035367488861084
108.444999694824 0.0364524126052856
108.446998596191 0.0365066528320312
108.446998596191 0.0375915765762329
108.486000061035 0.0376458168029785
108.486000061035 0.0387306213378906
108.522003173828 0.0387849807739258
108.522003173828 0.0398697853088379
108.556999206543 0.0399240255355835
108.556999206543 0.0410089492797852
108.583999633789 0.0410631895065308
108.583999633789 0.0421481132507324
108.591003417969 0.042202353477478
108.591003417969 0.0432872772216797
108.625 0.0433415174484253
108.625 0.0444263219833374
108.657997131348 0.044480562210083
108.657997131348 0.0455654859542847
108.681999206543 0.0456197261810303
108.681999206543 0.0467046499252319
108.692001342773 0.0467588901519775
108.692001342773 0.0478438138961792
108.725997924805 0.0478980541229248
108.725997924805 0.0489828586578369
108.762001037598 0.0490372180938721
108.762001037598 0.0501220226287842
108.77799987793 0.0501762628555298
108.77799987793 0.0512611865997314
108.801002502441 0.0513154268264771
108.801002502441 0.0524003505706787
108.842002868652 0.0524545907974243
108.842002868652 0.053539514541626
108.874000549316 0.0535937547683716
108.874000549316 0.0546785593032837
108.887001037598 0.0547327995300293
108.887001037598 0.055817723274231
108.936996459961 0.0558719635009766
108.936996459961 0.0569568872451782
108.96900177002 0.0570111274719238
108.96900177002 0.0580960512161255
108.99299621582 0.0581502914428711
108.99299621582 0.0592350959777832
109.063003540039 0.0592894554138184
109.063003540039 0.0603742599487305
109.15599822998 0.0604285001754761
109.15599822998 0.0615134239196777
109.218002319336 0.0615676641464233
109.218002319336 0.062652587890625
109.339996337891 0.0627068281173706
109.339996337891 0.0637917518615723
109.430999755859 0.0638459920883179
109.430999755859 0.06493079662323
109.505996704102 0.0649850368499756
109.505996704102 0.0660699605941772
109.521003723145 0.0661242008209229
109.521003723145 0.0672091245651245
109.550003051758 0.0672633647918701
109.550003051758 0.0683482885360718
109.572998046875 0.0684025287628174
109.572998046875 0.0694873332977295
109.599998474121 0.0695416927337646
109.599998474121 0.0706264972686768
109.610000610352 0.0706807374954224
109.610000610352 0.071765661239624
109.654998779297 0.0718199014663696
109.654998779297 0.0729048252105713
109.697998046875 0.0729590654373169
109.697998046875 0.0740439891815186
109.714996337891 0.0740982294082642
109.714996337891 0.0751830339431763
109.730003356934 0.0752372741699219
109.730003356934 0.0763221979141235
109.777000427246 0.0763764381408691
109.777000427246 0.0774613618850708
109.786003112793 0.0775156021118164
109.786003112793 0.0786005258560181
109.827003479004 0.0786547660827637
109.827003479004 0.0797395706176758
109.861999511719 0.0797939300537109
109.861999511719 0.080878734588623
109.896003723145 0.0809329748153687
109.896003723145 0.0820178985595703
109.91300201416 0.0820721387863159
109.91300201416 0.0831570625305176
109.929000854492 0.0832113027572632
109.929000854492 0.0842962265014648
109.998001098633 0.0843504667282104
109.998001098633 0.0854352712631226
109.999000549316 0.0854895114898682
109.999000549316 0.0865744352340698
110.068000793457 0.0866286754608154
110.068000793457 0.0877135992050171
110.072998046875 0.0877678394317627
110.072998046875 0.0888527631759644
110.083999633789 0.08890700340271
110.083999633789 0.0899918079376221
110.138999938965 0.0900461673736572
110.138999938965 0.0911309719085693
110.21900177002 0.0911852121353149
110.21900177002 0.0922701358795166
110.26000213623 0.0923243761062622
110.26000213623 0.0934092998504639
110.361999511719 0.0934635400772095
110.361999511719 0.0945484638214111
110.427001953125 0.0946027040481567
110.427001953125 0.0956875085830688
110.432998657227 0.0957417488098145
110.432998657227 0.0968266725540161
110.456001281738 0.0968809127807617
110.456001281738 0.0979658365249634
110.459999084473 0.098020076751709
110.459999084473 0.0991050004959106
110.49299621582 0.0991592407226562
110.49299621582 0.100244045257568
110.503997802734 0.100298404693604
110.503997802734 0.101383209228516
110.515998840332 0.101437449455261
110.515998840332 0.102522373199463
110.535003662109 0.102576613426208
110.535003662109 0.10366153717041
110.573997497559 0.103715777397156
110.573997497559 0.104800701141357
110.633003234863 0.104854941368103
110.633003234863 0.105939745903015
110.642997741699 0.105993986129761
110.642997741699 0.107078909873962
110.674003601074 0.107133150100708
110.674003601074 0.10821807384491
110.686996459961 0.108272314071655
110.686996459961 0.109357237815857
110.693000793457 0.109411478042603
110.693000793457 0.110496282577515
110.710998535156 0.11055064201355
110.710998535156 0.111635446548462
110.744003295898 0.111689686775208
110.744003295898 0.112774610519409
110.777000427246 0.112828850746155
110.777000427246 0.113913774490356
110.803001403809 0.113968014717102
110.803001403809 0.115052938461304
110.843002319336 0.115107178688049
110.843002319336 0.116191983222961
110.86499786377 0.116246223449707
110.86499786377 0.117331147193909
110.880996704102 0.117385387420654
110.880996704102 0.118470311164856
110.90299987793 0.118524551391602
110.90299987793 0.119609475135803
110.906997680664 0.119663715362549
110.906997680664 0.120748519897461
110.927001953125 0.120802879333496
110.927001953125 0.121887683868408
110.962997436523 0.121941924095154
110.962997436523 0.123026847839355
110.96900177002 0.123081088066101
110.96900177002 0.124166011810303
111.026000976562 0.124220252037048
111.026000976562 0.12530517578125
111.028999328613 0.125359416007996
111.028999328613 0.126444220542908
111.029998779297 0.126498460769653
111.029998779297 0.127583384513855
111.088996887207 0.127637624740601
111.088996887207 0.128722548484802
111.091003417969 0.128776788711548
111.091003417969 0.12986171245575
111.147003173828 0.129915952682495
111.147003173828 0.131000757217407
111.154998779297 0.131055116653442
111.154998779297 0.132139921188354
111.203002929688 0.1321941614151
111.203002929688 0.133279085159302
111.21900177002 0.133333325386047
111.21900177002 0.134418249130249
111.23999786377 0.134472489356995
111.23999786377 0.135557413101196
111.25700378418 0.135611653327942
111.25700378418 0.136696457862854
111.282997131348 0.1367506980896
111.282997131348 0.137835621833801
111.30899810791 0.137889862060547
111.30899810791 0.138974785804749
111.346000671387 0.139029026031494
111.346000671387 0.140113949775696
111.360000610352 0.140168190002441
111.360000610352 0.141252994537354
111.407997131348 0.141307353973389
111.407997131348 0.142392158508301
111.414001464844 0.142446398735046
111.414001464844 0.143531322479248
111.415000915527 0.143585562705994
111.415000915527 0.144670486450195
111.455001831055 0.144724726676941
111.455001831055 0.145809650421143
111.466003417969 0.145863890647888
111.466003417969 0.1469486951828
111.476997375488 0.147002935409546
111.476997375488 0.148087859153748
111.499000549316 0.148142099380493
111.499000549316 0.149227023124695
111.53800201416 0.14928126335144
111.53800201416 0.150366187095642
111.584999084473 0.150420427322388
111.584999084473 0.1515052318573
111.595001220703 0.151559591293335
111.595001220703 0.152644395828247
111.597999572754 0.152698636054993
111.597999572754 0.153783559799194
111.625999450684 0.15383780002594
111.625999450684 0.154922723770142
111.63500213623 0.154976963996887
111.63500213623 0.156061887741089
111.65599822998 0.156116127967834
111.65599822998 0.157200932502747
111.675003051758 0.157255172729492
111.675003051758 0.158340096473694
111.699996948242 0.158394336700439
111.699996948242 0.159479260444641
111.712997436523 0.159533500671387
111.712997436523 0.160618424415588
111.713996887207 0.160672664642334
111.713996887207 0.161757469177246
111.751998901367 0.161811828613281
111.751998901367 0.162896633148193
111.769996643066 0.162950873374939
111.769996643066 0.164035797119141
111.790000915527 0.164090037345886
111.790000915527 0.165174961090088
111.827003479004 0.165229201316833
111.827003479004 0.166314125061035
111.863998413086 0.166368365287781
111.863998413086 0.167453169822693
111.876998901367 0.167507410049438
111.876998901367 0.16859233379364
111.900001525879 0.168646574020386
111.900001525879 0.169731497764587
111.929000854492 0.169785737991333
111.929000854492 0.170870661735535
111.934997558594 0.17092490196228
111.934997558594 0.172009706497192
111.970001220703 0.172064065933228
111.970001220703 0.17314887046814
111.978996276855 0.173203110694885
111.978996276855 0.174288034439087
112.003997802734 0.174342274665833
112.003997802734 0.175427198410034
112.008003234863 0.17548143863678
112.008003234863 0.176566362380981
112.02799987793 0.176620602607727
112.02799987793 0.177705407142639
112.03800201416 0.177759647369385
112.03800201416 0.178844571113586
112.070999145508 0.178898811340332
112.070999145508 0.179983735084534
112.074996948242 0.180037975311279
112.074996948242 0.181122899055481
112.102996826172 0.181177139282227
112.102996826172 0.182261943817139
112.120002746582 0.182316303253174
112.120002746582 0.183401107788086
112.13500213623 0.183455348014832
112.13500213623 0.184540271759033
112.164001464844 0.184594511985779
112.164001464844 0.18567943572998
112.166000366211 0.185733675956726
112.166000366211 0.186818599700928
112.196998596191 0.186872839927673
112.196998596191 0.187957644462585
112.206001281738 0.188011884689331
112.206001281738 0.189096808433533
112.246002197266 0.189151048660278
112.246002197266 0.19023597240448
112.258003234863 0.190290212631226
112.258003234863 0.191375136375427
112.283996582031 0.191429376602173
112.283996582031 0.192514181137085
112.287002563477 0.19256854057312
112.287002563477 0.193653345108032
112.31600189209 0.193707585334778
112.31600189209 0.194792509078979
112.319999694824 0.194846749305725
112.319999694824 0.195931673049927
112.341003417969 0.195985913276672
112.341003417969 0.197070837020874
112.345001220703 0.19712507724762
112.345001220703 0.198209881782532
112.355003356934 0.198264122009277
112.355003356934 0.199349045753479
112.373001098633 0.199403285980225
112.373001098633 0.200488209724426
112.388000488281 0.200542449951172
112.388000488281 0.201627373695374
112.401000976562 0.201681613922119
112.401000976562 0.202766418457031
112.419998168945 0.202820777893066
112.419998168945 0.203905582427979
112.428001403809 0.203959822654724
112.428001403809 0.205044746398926
112.450996398926 0.205098986625671
112.450996398926 0.206183910369873
112.455001831055 0.206238150596619
112.455001831055 0.20732307434082
112.478996276855 0.207377314567566
112.478996276855 0.208462119102478
112.481002807617 0.208516359329224
112.481002807617 0.209601283073425
112.482002258301 0.209655523300171
112.482002258301 0.210740447044373
112.50700378418 0.210794687271118
112.50700378418 0.21187961101532
112.508003234863 0.211933851242065
112.508003234863 0.213018655776978
112.51000213623 0.213073015213013
112.51000213623 0.214157819747925
112.517997741699 0.21421205997467
112.517997741699 0.215296983718872
112.533996582031 0.215351223945618
112.533996582031 0.217575311660767
112.559997558594 0.217629551887512
112.559997558594 0.218714356422424
112.584999084473 0.21876859664917
112.584999084473 0.219853520393372
112.587997436523 0.219907760620117
112.587997436523 0.220992684364319
112.610000610352 0.221046924591064
112.610000610352 0.222131848335266
112.613998413086 0.222186088562012
112.613998413086 0.223270893096924
112.63500213623 0.223325252532959
112.63500213623 0.224410057067871
112.638999938965 0.224464297294617
112.638999938965 0.225549221038818
112.658996582031 0.225603461265564
112.658996582031 0.226688385009766
112.664001464844 0.226742625236511
112.664001464844 0.227827548980713
112.682998657227 0.227881789207458
112.682998657227 0.228966593742371
112.689002990723 0.229020833969116
112.689002990723 0.230105757713318
112.707000732422 0.230159997940063
112.707000732422 0.231244921684265
112.712997436523 0.231299161911011
112.712997436523 0.232384085655212
112.731002807617 0.232438325881958
112.731002807617 0.23352313041687
112.736999511719 0.233577489852905
112.736999511719 0.234662294387817
112.754997253418 0.234716534614563
112.754997253418 0.235801458358765
112.761001586914 0.23585569858551
112.761001586914 0.236940622329712
112.783996582031 0.236994862556458
112.783996582031 0.238079786300659
112.801002502441 0.238134026527405
112.801002502441 0.239218831062317
112.823997497559 0.239273071289062
112.823997497559 0.240357995033264
112.828002929688 0.24041223526001
112.828002929688 0.242636322975159
112.843002319336 0.242690563201904
112.843002319336 0.243775367736816
112.84700012207 0.243829727172852
112.84700012207 0.244914531707764
112.847999572754 0.244968771934509
112.847999572754 0.246053695678711
112.849998474121 0.246107935905457
112.849998474121 0.247192859649658
112.866996765137 0.247247099876404
112.866996765137 0.248332023620605
112.869003295898 0.248386263847351
112.869003295898 0.249471068382263
112.872001647949 0.249525308609009
112.872001647949 0.25061023235321
112.876998901367 0.250664472579956
112.876998901367 0.251749396324158
112.887001037598 0.251803636550903
112.887001037598 0.252888560295105
112.891998291016 0.252942800521851
112.891998291016 0.254027605056763
112.90599822998 0.254081964492798
112.90599822998 0.25516676902771
112.911003112793 0.255221009254456
112.911003112793 0.256305932998657
112.914001464844 0.256360173225403
112.914001464844 0.257445096969604
112.924003601074 0.25749933719635
112.924003601074 0.258584260940552
112.925003051758 0.258638501167297
112.925003051758 0.259723424911499
112.935997009277 0.259777545928955
112.935997009277 0.260862469673157
112.943000793457 0.260916709899902
112.943000793457 0.262001633644104
112.944999694824 0.26205587387085
112.944999694824 0.263140797615051
112.946998596191 0.263195037841797
112.946998596191 0.264279842376709
112.958000183105 0.264334201812744
112.958000183105 0.265419006347656
112.96199798584 0.265473246574402
112.96199798584 0.266558170318604
112.968002319336 0.266612410545349
112.968002319336 0.267697334289551
112.980003356934 0.267751574516296
112.980003356934 0.269975662231445
112.98999786377 0.270029783248901
112.98999786377 0.271114706993103
112.998001098633 0.271168947219849
112.998001098633 0.27225387096405
113.012001037598 0.272308111190796
113.012001037598 0.273393034934998
113.015998840332 0.273447275161743
113.015998840332 0.275671243667603
113.032997131348 0.275725483894348
113.032997131348 0.27681040763855
113.033996582031 0.276864647865295
113.033996582031 0.277949571609497
113.051002502441 0.278003811836243
113.051002502441 0.279088735580444
113.055000305176 0.27914297580719
113.055000305176 0.280227899551392
113.056999206543 0.280282020568848
113.056999206543 0.281366944313049
113.069000244141 0.281421184539795
113.069000244141 0.282506108283997
113.071998596191 0.282560348510742
113.071998596191 0.283645272254944
113.075996398926 0.283699512481689
113.075996398926 0.284784317016602
113.085998535156 0.284838676452637
113.085998535156 0.285923480987549
113.08699798584 0.285977721214294
113.08699798584 0.287062644958496
113.097999572754 0.287116885185242
113.097999572754 0.288201808929443
113.101997375488 0.288256049156189
113.101997375488 0.289340972900391
113.102996826172 0.289395213127136
113.102996826172 0.290480136871338
113.116996765137 0.290534257888794
113.116996765137 0.291619181632996
113.119003295898 0.291673421859741
113.119003295898 0.292758345603943
113.13200378418 0.292812585830688
113.13200378418 0.29389750957489
113.139999389648 0.293951749801636
113.139999389648 0.295036554336548
113.147003173828 0.295090913772583
113.147003173828 0.296175718307495
113.16300201416 0.296229958534241
113.16300201416 0.297314882278442
113.178001403809 0.297369122505188
113.178001403809 0.29845404624939
113.182998657227 0.298508286476135
113.182998657227 0.299593210220337
113.193000793457 0.299647450447083
113.193000793457 0.300732374191284
113.204002380371 0.30078649520874
113.204002380371 0.301871418952942
113.208000183105 0.301925659179688
113.208000183105 0.303010582923889
113.222999572754 0.303064823150635
113.222999572754 0.304149746894836
113.224998474121 0.304203987121582
113.224998474121 0.305288791656494
113.238998413086 0.305343151092529
113.238998413086 0.306427955627441
113.246002197266 0.306482195854187
113.246002197266 0.307567119598389
113.266998291016 0.307621359825134
113.266998291016 0.308706283569336
113.269996643066 0.308760523796082
113.269996643066 0.309845447540283
113.285003662109 0.309899687767029
113.285003662109 0.31098461151123
113.28800201416 0.311038732528687
113.28800201416 0.312123656272888
113.291999816895 0.312177896499634
113.291999816895 0.313262820243835
113.301002502441 0.313317060470581
113.301002502441 0.314401984214783
113.306999206543 0.314456224441528
113.306999206543 0.31554102897644
113.30899810791 0.315595388412476
113.30899810791 0.316680192947388
113.321998596191 0.316734433174133
113.321998596191 0.317819356918335
113.330001831055 0.317873597145081
113.330001831055 0.318958520889282
113.335998535156 0.319012761116028
113.335998535156 0.320097684860229
113.350997924805 0.320151925086975
113.350997924805 0.322375893592834
113.366996765137 0.32243013381958
113.366996765137 0.323515057563782
113.372001647949 0.323569297790527
113.372001647949 0.324654221534729
113.38200378418 0.324708461761475
113.38200378418 0.325793266296387
113.392997741699 0.325847625732422
113.392997741699 0.326932430267334
113.397003173828 0.32698667049408
113.397003173828 0.328071594238281
113.41300201416 0.328125834465027
113.41300201416 0.329210758209229
113.425003051758 0.329264998435974
113.425003051758 0.330349922180176
113.428001403809 0.330404162406921
113.428001403809 0.331489086151123
113.444000244141 0.331543207168579
113.444000244141 0.332628130912781
113.459999084473 0.332682371139526
113.459999084473 0.333767294883728
113.475997924805 0.333821535110474
113.475997924805 0.334906458854675
113.491996765137 0.334960699081421
113.491996765137 0.336045503616333
113.501998901367 0.336099863052368
113.501998901367 0.33718466758728
113.518997192383 0.337238907814026
113.518997192383 0.338323831558228
113.535003662109 0.338378071784973
113.535003662109 0.339462995529175
113.569000244141 0.33951723575592
113.569000244141 0.340602159500122
113.585998535156 0.340656399726868
113.585998535156 0.341741323471069
113.602996826172 0.341795444488525
113.602996826172 0.342880368232727
113.621002197266 0.342934608459473
113.621002197266 0.344019532203674
113.633003234863 0.34407377243042
113.633003234863 0.345158696174622
113.637001037598 0.345212936401367
113.637001037598 0.346297740936279
113.640998840332 0.346352100372314
113.640998840332 0.347436904907227
113.643997192383 0.347491145133972
113.643997192383 0.349715232849121
113.647003173828 0.349769473075867
113.647003173828 0.351993560791016
113.648002624512 0.352047681808472
113.648002624512 0.355410933494568
113.649002075195 0.355465173721313
113.649002075195 0.356549978256226
113.707000732422 0.356604337692261
113.707000732422 0.357689142227173
113.716003417969 0.357743382453918
113.716003417969 0.359967470169067
113.722999572754 0.360021710395813
113.722999572754 0.361106634140015
113.727996826172 0.36116087436676
113.727996826172 0.362245798110962
113.732002258301 0.362299919128418
113.732002258301 0.366639614105225
113.733001708984 0.366693735122681
113.733001708984 0.367778658866882
113.745002746582 0.367832899093628
113.745002746582 0.36891782283783
113.764999389648 0.368972063064575
113.764999389648 0.370056986808777
113.822998046875 0.370111227035522
113.822998046875 0.371196031570435
113.851997375488 0.37125039100647
113.851997375488 0.372335195541382
113.865997314453 0.372389435768127
113.865997314453 0.373474359512329
113.879997253418 0.373528599739075
113.879997253418 0.375752687454224
113.892997741699 0.375806927680969
113.892997741699 0.376891851425171
113.906997680664 0.376945972442627
113.906997680664 0.378030896186829
113.920997619629 0.378085136413574
113.920997619629 0.379170060157776
113.93399810791 0.379224300384521
113.93399810791 0.380309224128723
113.938003540039 0.380363464355469
113.938003540039 0.381448268890381
113.947998046875 0.381502628326416
113.947998046875 0.382587432861328
113.960998535156 0.382641673088074
113.960998535156 0.383726596832275
113.974998474121 0.383780837059021
113.974998474121 0.384865760803223
113.987998962402 0.384920001029968
113.987998962402 0.38600492477417
113.994003295898 0.386059165000916
113.994003295898 0.387144088745117
114.000999450684 0.387198209762573
114.000999450684 0.388283133506775
114.008003234863 0.388337373733521
114.008003234863 0.389422297477722
114.013999938965 0.389476537704468
114.013999938965 0.390561461448669
114.023002624512 0.390615701675415
114.023002624512 0.391700506210327
114.053001403809 0.391754865646362
114.053001403809 0.392839670181274
114.068000793457 0.39289391040802
114.068000793457 0.393978834152222
114.083000183105 0.394033074378967
114.083000183105 0.395117998123169
114.097999572754 0.395172238349915
114.097999572754 0.396257162094116
114.111999511719 0.396311402320862
114.111999511719 0.397396326065063
114.126998901367 0.39745044708252
114.126998901367 0.398535370826721
114.140998840332 0.398589611053467
114.140998840332 0.399674534797668
114.15599822998 0.399728775024414
114.15599822998 0.400813698768616
114.169998168945 0.400867938995361
114.169998168945 0.401952743530273
114.18399810791 0.402007102966309
114.18399810791 0.403091907501221
114.197998046875 0.403146147727966
114.197998046875 0.404231071472168
114.212997436523 0.404285311698914
114.212997436523 0.405370235443115
114.226997375488 0.405424475669861
114.226997375488 0.406509399414062
114.240997314453 0.406563639640808
114.240997314453 0.40764856338501
114.253997802734 0.407702684402466
114.253997802734 0.408787608146667
114.267997741699 0.408841848373413
114.267997741699 0.409926772117615
114.281997680664 0.40998101234436
114.281997680664 0.411065936088562
114.295997619629 0.411120176315308
114.295997619629 0.41220498085022
114.309997558594 0.412259340286255
114.309997558594 0.413344144821167
114.323997497559 0.413398385047913
114.323997497559 0.414483308792114
114.351997375488 0.41453754901886
114.351997375488 0.415622472763062
114.365997314453 0.415676712989807
114.365997314453 0.416761636734009
114.379997253418 0.416815876960754
114.379997253418 0.417900800704956
114.393997192383 0.417954921722412
114.393997192383 0.419039845466614
114.407997131348 0.419094085693359
114.407997131348 0.420179009437561
114.421997070312 0.420233249664307
114.421997070312 0.421318173408508
114.435997009277 0.421372413635254
114.435997009277 0.422457218170166
114.458999633789 0.422511577606201
114.458999633789 0.423596382141113
114.472999572754 0.423650622367859
114.472999572754 0.424735546112061
114.486999511719 0.424789786338806
114.486999511719 0.425874710083008
114.501998901367 0.425928950309753
114.501998901367 0.427013874053955
114.515998840332 0.427068114280701
114.515998840332 0.428153038024902
114.518997192383 0.428207159042358
114.518997192383 0.42929208278656
114.533996582031 0.429346323013306
114.533996582031 0.430431246757507
114.549003601074 0.430485486984253
114.549003601074 0.431570410728455
114.564002990723 0.4316246509552
114.564002990723 0.432709455490112
114.579002380371 0.432763814926147
114.579002380371 0.43384861946106
114.59400177002 0.433902859687805
114.59400177002 0.434987783432007
114.610000610352 0.435042023658752
114.610000610352 0.436126947402954
114.625 0.4361811876297
114.625 0.437266111373901
114.656997680664 0.437320351600647
114.656997680664 0.438405275344849
114.672996520996 0.438459396362305
114.672996520996 0.439544320106506
114.689002990723 0.439598560333252
114.689002990723 0.440683484077454
114.705001831055 0.440737724304199
114.705001831055 0.441822648048401
114.721000671387 0.441876888275146
114.721000671387 0.442961692810059
114.737998962402 0.443016052246094
114.737998962402 0.444100856781006
114.754997253418 0.444155097007751
114.754997253418 0.445240020751953
114.772003173828 0.445294260978699
114.772003173828 0.4463791847229
114.789001464844 0.446433424949646
114.789001464844 0.447518348693848
114.805999755859 0.447572588920593
114.805999755859 0.448657512664795
114.823997497559 0.448711633682251
114.823997497559 0.449796557426453
114.841003417969 0.449850797653198
114.841003417969 0.4509357213974
114.851997375488 0.450989961624146
114.851997375488 0.452074885368347
114.869003295898 0.452129125595093
114.869003295898 0.453213930130005
114.887001037598 0.45326828956604
114.887001037598 0.454353094100952
114.903999328613 0.454407334327698
114.903999328613 0.455492258071899
114.921997070312 0.455546498298645
114.921997070312 0.456631422042847
114.940002441406 0.456685662269592
114.940002441406 0.457770586013794
114.958000183105 0.45782482624054
114.958000183105 0.458909749984741
114.976997375488 0.458963871002197
114.976997375488 0.460048794746399
115.014999389648 0.460103034973145
115.014999389648 0.461187958717346
115.033996582031 0.461242198944092
115.033996582031 0.462327122688293
115.053001403809 0.462381362915039
115.053001403809 0.463466167449951
115.072998046875 0.463520526885986
115.072998046875 0.464605331420898
115.092002868652 0.464659571647644
115.092002868652 0.465744495391846
115.125 0.465798735618591
115.125 0.466883659362793
115.186996459961 0.466937899589539
115.186996459961 0.46802282333374
115.249000549316 0.468077063560486
115.249000549316 0.469161987304688
115.309997558594 0.469216108322144
115.309997558594 0.470301032066345
115.370002746582 0.470355272293091
115.370002746582 0.471440196037292
115.380996704102 0.471494436264038
115.380996704102 0.47257936000824
115.443000793457 0.472633600234985
115.443000793457 0.473718404769897
115.503997802734 0.473772764205933
115.503997802734 0.474857568740845
115.565002441406 0.47491180896759
115.565002441406 0.475996732711792
115.621002197266 0.476050972938538
115.621002197266 0.477135896682739
115.680999755859 0.477190136909485
115.680999755859 0.478275060653687
115.73999786377 0.478329300880432
115.73999786377 0.479414224624634
115.799003601074 0.47946834564209
115.799003601074 0.480553269386292
115.858001708984 0.480607509613037
115.858001708984 0.481692433357239
115.916000366211 0.481746673583984
115.916000366211 0.482831597328186
116.031997680664 0.482885837554932
116.031997680664 0.483970642089844
116.088996887207 0.484025001525879
116.088996887207 0.485109806060791
116.146003723145 0.485164046287537
116.146003723145 0.486248970031738
116.203002929688 0.486303210258484
116.203002929688 0.487388134002686
116.259002685547 0.487442374229431
116.259002685547 0.488527297973633
116.315002441406 0.488581538200378
116.315002441406 0.48966646194458
116.370002746582 0.489720582962036
116.370002746582 0.490805506706238
116.426002502441 0.490859746932983
116.426002502441 0.491944670677185
116.481002807617 0.491998910903931
116.481002807617 0.493083834648132
116.535003662109 0.493138074874878
116.535003662109 0.49422287940979
116.581001281738 0.494277238845825
116.581001281738 0.495362043380737
116.634002685547 0.495416283607483
116.634002685547 0.496501207351685
116.685997009277 0.49655544757843
116.685997009277 0.497640371322632
116.737998962402 0.497694611549377
116.737998962402 0.498779535293579
116.874000549316 0.498833775520325
116.874000549316 0.499918699264526
117 0.499972820281982
117 0.501057744026184
117.203002929688 0.50111198425293
117.203002929688 0.502196907997131
117.321998596191 0.502251148223877
117.321998596191 0.503336071968079
117.436996459961 0.503390312194824
117.436996459961 0.504475116729736
117.549003601074 0.504529476165771
117.549003601074 0.505614280700684
117.65599822998 0.505668640136719
117.65599822998 0.506753444671631
117.759002685547 0.506807684898376
117.759002685547 0.507892608642578
117.857002258301 0.507946848869324
117.857002258301 0.509031772613525
117.938003540039 0.509085893630981
117.938003540039 0.510170936584473
118.014999389648 0.510225057601929
118.014999389648 0.51130998134613
118.088996887207 0.511364221572876
118.088996887207 0.512449145317078
118.158996582031 0.512503385543823
118.158996582031 0.513588309288025
118.224998474121 0.513642549514771
118.224998474121 0.514727354049683
118.34700012207 0.514781713485718
118.34700012207 0.51586651802063
118.40299987793 0.515920877456665
118.40299987793 0.517005681991577
118.455001831055 0.517059922218323
118.455001831055 0.518144845962524
118.502998352051 0.51819908618927
118.502998352051 0.519284009933472
118.549003601074 0.519338130950928
118.549003601074 0.520423173904419
118.591003417969 0.520477294921875
118.591003417969 0.521562218666077
118.629997253418 0.521616458892822
118.629997253418 0.522701382637024
118.674003601074 0.52275562286377
118.674003601074 0.523840546607971
118.722999572754 0.523894786834717
118.722999572754 0.524979591369629
118.762001037598 0.525033950805664
118.762001037598 0.526118755340576
118.765998840332 0.526173114776611
118.765998840332 0.527257919311523
118.769996643066 0.527312159538269
118.769996643066 0.528397083282471
118.774002075195 0.528451323509216
118.774002075195 0.529536247253418
118.775001525879 0.529590368270874
118.775001525879 0.530675411224365
118.777000427246 0.530729532241821
118.777000427246 0.531814455986023
118.778999328613 0.531868696212769
118.778999328613 0.53295361995697
118.78099822998 0.533007860183716
118.78099822998 0.534092783927917
118.782997131348 0.534147024154663
118.782997131348 0.535231828689575
118.786003112793 0.53528618812561
118.786003112793 0.536370992660522
118.789001464844 0.536425352096558
118.789001464844 0.53751015663147
118.794998168945 0.537564396858215
118.794998168945 0.538649320602417
118.797996520996 0.538703560829163
118.797996520996 0.539788484573364
118.802001953125 0.53984260559082
118.802001953125 0.540927648544312
118.805999755859 0.540981769561768
118.805999755859 0.542066693305969
118.809997558594 0.542120933532715
118.809997558594 0.543205857276917
118.814002990723 0.543260097503662
118.814002990723 0.544345021247864
118.818000793457 0.544399261474609
118.818000793457 0.545484066009521
118.819999694824 0.545538425445557
118.819999694824 0.546623229980469
118.821998596191 0.546677589416504
118.821998596191 0.547762393951416
118.827003479004 0.547816634178162
118.827003479004 0.548901557922363
118.830001831055 0.548955798149109
118.830001831055 0.550040721893311
118.831001281738 0.550094842910767
118.831001281738 0.551179885864258
118.835998535156 0.551234006881714
118.835998535156 0.552318930625916
118.841003417969 0.552373170852661
118.841003417969 0.553458094596863
118.845001220703 0.553512334823608
118.845001220703 0.55459725856781
118.849998474121 0.554651498794556
118.849998474121 0.555736303329468
118.855003356934 0.555790662765503
118.855003356934 0.556875467300415
118.860000610352 0.55692982673645
118.860000610352 0.558014631271362
118.863998413086 0.558068871498108
118.863998413086 0.55915379524231
118.869003295898 0.559208035469055
118.869003295898 0.560292959213257
118.874000549316 0.560347080230713
118.874000549316 0.561432123184204
118.877998352051 0.56148624420166
118.877998352051 0.562571167945862
118.879997253418 0.562625408172607
118.879997253418 0.564849495887756
118.887001037598 0.564903736114502
118.887001037598 0.565988540649414
118.890998840332 0.566042900085449
118.890998840332 0.567127704620361
118.894996643066 0.567182064056396
118.894996643066 0.568266868591309
118.900001525879 0.568321108818054
118.900001525879 0.569406032562256
118.90299987793 0.569460272789001
118.90299987793 0.570545196533203
118.906997680664 0.570599317550659
118.906997680664 0.57168436050415
118.911003112793 0.571738481521606
118.911003112793 0.572823405265808
118.914001464844 0.572877645492554
118.914001464844 0.573962569236755
118.916999816895 0.574016809463501
118.916999816895 0.575101733207703
118.919998168945 0.575155973434448
118.919998168945 0.57624077796936
118.921997070312 0.576295137405396
118.921997070312 0.577379941940308
118.925003051758 0.577434301376343
118.925003051758 0.578519105911255
118.927001953125 0.578573346138
118.927001953125 0.579658269882202
118.928001403809 0.579712510108948
118.928001403809 0.580797433853149
118.929000854492 0.580851554870605
118.929000854492 0.581936597824097
118.930000305176 0.581990718841553
118.930000305176 0.583075642585754
118.931999206543 0.5831298828125
118.931999206543 0.584214806556702
118.932998657227 0.584269046783447
118.932998657227 0.585353970527649
118.93399810791 0.585408210754395
118.93399810791 0.586493015289307
118.934997558594 0.586547374725342
118.934997558594 0.588771343231201
118.938003540039 0.588825583457947
118.938003540039 0.589910507202148
118.942001342773 0.589964747428894
118.942001342773 0.591049671173096
118.948997497559 0.591103792190552
118.948997497559 0.592188835144043
118.949996948242 0.592242956161499
118.949996948242 0.593327879905701
118.962997436523 0.593382120132446
118.962997436523 0.594467043876648
118.975997924805 0.594521284103394
118.975997924805 0.595606207847595
118.985000610352 0.595660448074341
118.985000610352 0.596745252609253
119.003997802734 0.596799612045288
119.003997802734 0.5978844165802
119.009002685547 0.597938776016235
119.009002685547 0.599023580551147
119.018997192383 0.599077820777893
119.018997192383 0.600162744522095
119.021003723145 0.60021698474884
119.021003723145 0.602441072463989
119.022003173828 0.602495193481445
119.022003173828 0.603580117225647
119.03099822998 0.603634357452393
119.03099822998 0.604719281196594
119.03800201416 0.60477352142334
119.03800201416 0.605858445167542
119.042999267578 0.605912685394287
119.042999267578 0.606997489929199
119.046997070312 0.607051849365234
119.046997070312 0.608136653900146
119.047996520996 0.608191013336182
119.047996520996 0.609275817871094
119.05899810791 0.609330058097839
119.05899810791 0.610414981842041
119.068000793457 0.610469222068787
119.068000793457 0.611554145812988
119.08699798584 0.611608266830444
119.08699798584 0.612693309783936
119.101997375488 0.612747430801392
119.101997375488 0.613832354545593
119.111999511719 0.613886594772339
119.111999511719 0.614971518516541
119.154998779297 0.615025758743286
119.154998779297 0.616110682487488
119.197998046875 0.616164922714233
119.197998046875 0.617249727249146
119.222999572754 0.617304086685181
119.222999572754 0.618388891220093
119.279998779297 0.618443250656128
119.279998779297 0.61952805519104
119.290000915527 0.619582295417786
119.290000915527 0.620667219161987
119.319999694824 0.620721459388733
119.319999694824 0.621806383132935
119.357002258301 0.621860504150391
119.357002258301 0.622945547103882
119.359001159668 0.622999668121338
119.359001159668 0.62408459186554
119.396003723145 0.624138832092285
119.396003723145 0.625223755836487
119.422996520996 0.625277996063232
119.422996520996 0.626362919807434
119.43399810791 0.62641716003418
119.43399810791 0.627501964569092
119.470001220703 0.627556324005127
119.470001220703 0.628641128540039
119.505996704102 0.628695487976074
119.505996704102 0.629780292510986
119.541000366211 0.629834532737732
119.541000366211 0.630919456481934
119.554000854492 0.630973696708679
119.554000854492 0.632058620452881
119.574996948242 0.632112741470337
119.574996948242 0.633197784423828
119.609001159668 0.633251905441284
119.609001159668 0.634336948394775
119.619003295898 0.634391069412231
119.619003295898 0.635475993156433
119.642997741699 0.635530233383179
119.642997741699 0.63661515712738
119.675003051758 0.636669397354126
119.675003051758 0.637754201889038
119.682998657227 0.637808561325073
119.682998657227 0.638893365859985
119.708000183105 0.638947725296021
119.708000183105 0.640032529830933
119.73999786377 0.640086770057678
119.73999786377 0.64117169380188
119.747001647949 0.641225934028625
119.747001647949 0.642310857772827
119.771003723145 0.642364978790283
119.771003723145 0.643450021743774
119.802001953125 0.64350414276123
119.802001953125 0.644589185714722
119.810997009277 0.644643306732178
119.810997009277 0.645728230476379
119.833000183105 0.645782470703125
119.833000183105 0.646867394447327
119.863998413086 0.646921634674072
119.863998413086 0.648006439208984
119.874000549316 0.64806079864502
119.874000549316 0.649145603179932
119.893997192383 0.649199962615967
119.893997192383 0.650284767150879
119.922996520996 0.650339007377625
119.922996520996 0.651423931121826
119.936996459961 0.651478171348572
119.936996459961 0.652563095092773
119.982002258301 0.652617216110229
119.982002258301 0.653702259063721
119.999000549316 0.653756380081177
119.999000549316 0.654841423034668
120.011001586914 0.654895544052124
120.011001586914 0.655980467796326
120.040000915527 0.656034708023071
120.040000915527 0.657119631767273
120.060997009277 0.657173871994019
120.060997009277 0.658258676528931
120.069000244141 0.658313035964966
120.069000244141 0.659397840499878
120.09700012207 0.659452199935913
120.09700012207 0.660537004470825
120.123001098633 0.660591244697571
120.123001098633 0.661676168441772
120.125 0.661730408668518
120.125 0.66281533241272
120.15299987793 0.662869453430176
120.15299987793 0.663954496383667
120.180999755859 0.664008617401123
120.180999755859 0.665093660354614
120.18399810791 0.66514778137207
120.18399810791 0.666232705116272
120.208999633789 0.666286945343018
120.208999633789 0.667371869087219
120.233001708984 0.667426109313965
120.233001708984 0.668510913848877
120.236999511719 0.668565273284912
120.236999511719 0.669650077819824
120.244003295898 0.669704437255859
120.244003295898 0.670789241790771
120.258003234863 0.670843482017517
120.258003234863 0.671928405761719
120.262001037598 0.671982645988464
120.262001037598 0.673067569732666
120.264999389648 0.673121690750122
120.264999389648 0.674206733703613
120.286003112793 0.674260854721069
120.286003112793 0.675345897674561
120.291999816895 0.675400018692017
120.291999816895 0.676484942436218
120.305000305176 0.676539182662964
120.305000305176 0.677624106407166
120.315002441406 0.677678346633911
120.315002441406 0.678763151168823
120.343002319336 0.678817510604858
120.343002319336 0.679902315139771
120.36499786377 0.679956674575806
120.36499786377 0.681041479110718
120.372001647949 0.681095719337463
120.372001647949 0.682180643081665
120.400001525879 0.682234883308411
120.400001525879 0.683319807052612
120.424003601074 0.683373928070068
120.424003601074 0.68445897102356
120.457000732422 0.684513092041016
120.457000732422 0.685598134994507
120.483001708984 0.685652256011963
120.483001708984 0.686737179756165
120.486000061035 0.68679141998291
120.486000061035 0.687876343727112
120.512001037598 0.687930583953857
120.512001037598 0.68901538848877
120.514999389648 0.689069747924805
120.514999389648 0.690154552459717
120.540000915527 0.690208911895752
120.540000915527 0.691293716430664
120.541999816895 0.69134795665741
120.541999816895 0.692432880401611
120.567001342773 0.692487120628357
120.567001342773 0.693572044372559
120.595001220703 0.693626165390015
120.595001220703 0.694711208343506
120.600997924805 0.694765329360962
120.600997924805 0.695850372314453
120.623001098633 0.695904493331909
120.623001098633 0.696989417076111
120.640998840332 0.697043657302856
120.640998840332 0.698128581047058
120.646003723145 0.698182821273804
120.646003723145 0.700406789779663
120.651000976562 0.700461149215698
120.651000976562 0.70154595375061
120.658996582031 0.701600193977356
120.658996582031 0.702685117721558
120.661003112793 0.702739357948303
120.661003112793 0.703824281692505
120.66300201416 0.703878402709961
120.66300201416 0.704963445663452
120.679000854492 0.705017566680908
120.679000854492 0.706102609634399
120.686996459961 0.706156730651855
120.686996459961 0.707241654396057
120.690002441406 0.707295894622803
120.690002441406 0.708380818367004
120.707000732422 0.70843505859375
120.707000732422 0.709519863128662
120.717002868652 0.709574222564697
120.717002868652 0.710659027099609
120.72200012207 0.710713386535645
120.72200012207 0.711798191070557
120.730003356934 0.711852431297302
120.730003356934 0.712937355041504
120.735000610352 0.71299159526825
120.735000610352 0.714076519012451
120.736000061035 0.714130759239197
120.736000061035 0.715215682983398
120.763999938965 0.715269804000854
120.763999938965 0.716354846954346
120.781997680664 0.716408967971802
120.781997680664 0.717493891716003
120.791999816895 0.717548131942749
120.791999816895 0.718633055686951
120.795997619629 0.718687295913696
120.795997619629 0.719772100448608
120.820999145508 0.719826459884644
120.820999145508 0.720911264419556
120.831001281738 0.720965623855591
120.831001281738 0.722050428390503
120.847999572754 0.722104668617249
120.847999572754 0.72318959236145
120.849998474121 0.723243832588196
120.849998474121 0.724328756332397
120.878997802734 0.724382996559143
120.878997802734 0.725467920303345
120.888000488281 0.725522041320801
120.888000488281 0.726607084274292
120.90299987793 0.726661205291748
120.90299987793 0.72774612903595
120.907997131348 0.727800369262695
120.907997131348 0.728885293006897
120.936996459961 0.728939533233643
120.936996459961 0.730024337768555
120.944000244141 0.73007869720459
120.944000244141 0.731163501739502
120.966003417969 0.731217861175537
120.966003417969 0.732302665710449
120.976997375488 0.732356905937195
120.976997375488 0.733441829681396
121 0.733496069908142
121 0.734580993652344
121.025001525879 0.734635233879089
121.025001525879 0.735720157623291
121.036003112793 0.735774278640747
121.036003112793 0.736859321594238
121.047996520996 0.736913442611694
121.047996520996 0.737998366355896
121.055000305176 0.738052606582642
121.055000305176 0.739137530326843
121.055999755859 0.739191770553589
121.055999755859 0.740276575088501
121.084999084473 0.740330934524536
121.084999084473 0.741415739059448
121.111000061035 0.741470098495483
121.111000061035 0.742554903030396
121.111999511719 0.742609143257141
121.111999511719 0.743694067001343
121.11499786377 0.743748307228088
121.11499786377 0.74483323097229
121.144996643066 0.744887471199036
121.144996643066 0.745972394943237
121.165000915527 0.746026515960693
121.165000915527 0.747111558914185
121.166000366211 0.747165679931641
121.166000366211 0.748250603675842
121.175003051758 0.748304843902588
121.175003051758 0.74938976764679
121.176002502441 0.749444007873535
121.176002502441 0.750528812408447
121.206001281738 0.750583171844482
121.206001281738 0.751667976379395
121.221000671387 0.75172233581543
121.221000671387 0.752807140350342
121.236000061035 0.752861380577087
121.236000061035 0.753946304321289
121.240997314453 0.754000544548035
121.240997314453 0.755085468292236
121.266998291016 0.755139708518982
121.266998291016 0.756224632263184
121.275001525879 0.75627875328064
121.275001525879 0.757363796234131
121.297996520996 0.757417917251587
121.297996520996 0.758502840995789
121.302001953125 0.758557081222534
121.302001953125 0.759642004966736
121.307998657227 0.759696245193481
121.307998657227 0.760781049728394
121.329002380371 0.760835409164429
121.329002380371 0.763059377670288
121.360000610352 0.763113617897034
121.360000610352 0.764198541641235
121.383003234863 0.764252781867981
121.383003234863 0.765337705612183
121.390998840332 0.765391945838928
121.390998840332 0.76647686958313
121.422996520996 0.766530990600586
121.422996520996 0.767616033554077
121.425003051758 0.767670154571533
121.425003051758 0.768755078315735
121.435997009277 0.76880931854248
121.435997009277 0.769894242286682
121.446998596191 0.769948482513428
121.446998596191 0.77103328704834
121.448997497559 0.771087646484375
121.448997497559 0.772172451019287
121.454002380371 0.772226810455322
121.454002380371 0.773311614990234
121.458000183105 0.77336585521698
121.458000183105 0.774450778961182
121.488998413086 0.774505019187927
121.488998413086 0.775589942932129
121.48999786377 0.775644183158875
121.48999786377 0.776729106903076
121.498001098633 0.776783227920532
121.498001098633 0.777868270874023
121.522003173828 0.777922391891479
121.522003173828 0.779007315635681
121.523002624512 0.779061555862427
121.523002624512 0.780146479606628
121.541999816895 0.780200719833374
121.541999816895 0.781285524368286
121.564002990723 0.781339883804321
121.564002990723 0.782424688339233
121.595001220703 0.782479047775269
121.595001220703 0.783563852310181
121.59700012207 0.783618092536926
121.59700012207 0.784703016281128
121.598999023438 0.784757256507874
121.598999023438 0.786981344223022
121.629997253418 0.787035465240479
121.629997253418 0.78812050819397
121.647003173828 0.788174629211426
121.647003173828 0.789259552955627
121.662002563477 0.789313793182373
121.662002563477 0.790398716926575
121.677001953125 0.79045295715332
121.677001953125 0.791537761688232
121.694000244141 0.791592121124268
121.694000244141 0.79267692565918
121.698997497559 0.792731285095215
121.698997497559 0.793816089630127
121.725997924805 0.793870329856873
121.725997924805 0.794955253601074
121.75 0.79500949382782
121.75 0.796094417572021
121.75700378418 0.796148657798767
121.75700378418 0.797233581542969
121.758003234863 0.797287702560425
121.758003234863 0.799511790275574
121.790000915527 0.799566030502319
121.790000915527 0.800650954246521
121.802001953125 0.800705194473267
121.802001953125 0.801789999008179
121.820999145508 0.801844358444214
121.820999145508 0.802929162979126
121.838996887207 0.802983522415161
121.838996887207 0.804068326950073
121.852996826172 0.804122567176819
121.852996826172 0.805207490921021
121.921997070312 0.805261731147766
121.921997070312 0.806346654891968
121.924003601074 0.806400895118713
121.924003601074 0.807485818862915
121.954002380371 0.807539939880371
121.954002380371 0.808624982833862
122.003997802734 0.808679103851318
122.003997802734 0.80976402759552
122.00700378418 0.809818267822266
122.00700378418 0.810903191566467
122.054000854492 0.810957431793213
122.054000854492 0.812042236328125
122.092002868652 0.81209659576416
122.092002868652 0.813181400299072
122.095001220703 0.813235759735107
122.095001220703 0.81432056427002
122.103996276855 0.814374804496765
122.103996276855 0.815459728240967
122.179000854492 0.815513968467712
122.179000854492 0.816598892211914
122.265998840332 0.81665313243866
122.265998840332 0.817738056182861
122.272003173828 0.817792177200317
122.272003173828 0.818877220153809
122.353996276855 0.818931341171265
122.353996276855 0.820016264915466
122.443000793457 0.820070505142212
122.443000793457 0.821155428886414
122.453002929688 0.821209669113159
122.453002929688 0.822294473648071
122.531997680664 0.822348833084106
122.531997680664 0.823433637619019
122.621002197266 0.823487997055054
122.621002197266 0.824572801589966
122.638999938965 0.824627041816711
122.638999938965 0.825711965560913
122.709999084473 0.825766205787659
122.709999084473 0.82685112953186
122.800003051758 0.826905369758606
122.800003051758 0.827990293502808
122.830001831055 0.828044414520264
122.830001831055 0.829129457473755
122.888999938965 0.829183578491211
122.888999938965 0.830268502235413
122.977996826172 0.830322742462158
122.977996826172 0.83140766620636
123.024002075195 0.831461906433105
123.024002075195 0.832546710968018
123.067001342773 0.832601070404053
123.067001342773 0.833685874938965
123.221000671387 0.833740234375
123.221000671387 0.834825038909912
123.244003295898 0.834879279136658
123.244003295898 0.835964202880859
123.332000732422 0.836018443107605
123.332000732422 0.837103366851807
123.418998718262 0.837157607078552
123.418998718262 0.838242530822754
123.420997619629 0.83829665184021
123.420997619629 0.839381694793701
123.505996704102 0.839435815811157
123.505996704102 0.840520739555359
123.593002319336 0.840574979782104
123.593002319336 0.841659903526306
123.623001098633 0.841714143753052
123.623001098633 0.842798948287964
123.678001403809 0.842853307723999
123.678001403809 0.843938112258911
123.763000488281 0.843992471694946
123.763000488281 0.845077276229858
123.828002929688 0.845131516456604
123.828002929688 0.846216440200806
123.847999572754 0.846270680427551
123.847999572754 0.847355604171753
123.930999755859 0.847409844398499
123.930999755859 0.8484947681427
124.013999938965 0.848548889160156
124.013999938965 0.849633932113647
124.035003662109 0.849688053131104
124.035003662109 0.850772976875305
124.096000671387 0.850827217102051
124.096000671387 0.851912140846252
124.178001403809 0.851966381072998
124.178001403809 0.85305118560791
124.258003234863 0.853105545043945
124.258003234863 0.854190349578857
124.337997436523 0.854244709014893
124.337997436523 0.855329513549805
124.416999816895 0.85538375377655
124.416999816895 0.856468677520752
124.495002746582 0.856522917747498
124.495002746582 0.857607841491699
124.571998596191 0.857662081718445
124.571998596191 0.858747005462646
124.648002624512 0.858801126480103
124.648002624512 0.859886169433594
124.723999023438 0.85994029045105
124.723999023438 0.861025214195251
124.797996520996 0.861079454421997
124.797996520996 0.862164378166199
124.946998596191 0.862218618392944
124.946998596191 0.863303422927856
125.022003173828 0.863357782363892
125.022003173828 0.864442586898804
125.096000671387 0.864496946334839
125.096000671387 0.865581750869751
125.147003173828 0.865635991096497
125.147003173828 0.866720914840698
125.168998718262 0.866775155067444
125.168998718262 0.867860078811646
125.240997314453 0.867914319038391
125.240997314453 0.868999242782593
125.313003540039 0.869053363800049
125.313003540039 0.87013840675354
125.327003479004 0.870192527770996
125.327003479004 0.871277451515198
125.383003234863 0.871331691741943
125.383003234863 0.872416615486145
125.452003479004 0.872470855712891
125.452003479004 0.873555660247803
125.505996704102 0.873610019683838
125.505996704102 0.87469482421875
125.519996643066 0.874749183654785
125.519996643066 0.875833988189697
125.587997436523 0.875888228416443
125.587997436523 0.876973152160645
125.653999328613 0.87702739238739
125.653999328613 0.878112316131592
125.684997558594 0.878166556358337
125.684997558594 0.879251480102539
125.720001220703 0.879305601119995
125.720001220703 0.880390644073486
125.785003662109 0.880444765090942
125.785003662109 0.881529688835144
125.847999572754 0.88158392906189
125.847999572754 0.882668852806091
125.861999511719 0.882723093032837
125.861999511719 0.883807897567749
125.911003112793 0.883862257003784
125.911003112793 0.884947061538696
125.972999572754 0.885001420974731
125.972999572754 0.886086225509644
126.033996582031 0.886140465736389
126.033996582031 0.887225389480591
126.03800201416 0.887279629707336
126.03800201416 0.888364553451538
126.095001220703 0.888418793678284
126.095001220703 0.889503717422485
126.153999328613 0.889557838439941
126.153999328613 0.890642881393433
126.212997436523 0.890697002410889
126.212997436523 0.89178192615509
126.213996887207 0.891836166381836
126.213996887207 0.892921090126038
126.388000488281 0.892975330352783
126.388000488281 0.894060134887695
126.560997009277 0.89411449432373
126.560997009277 0.895199298858643
126.733001708984 0.895253658294678
126.733001708984 0.89633846282959
127.073997497559 0.896392703056335
127.073997497559 0.897477626800537
127.241996765137 0.897531867027283
127.241996765137 0.898616790771484
127.300003051758 0.89867103099823
127.300003051758 0.899755954742432
127.468002319336 0.899810075759888
127.468002319336 0.900895118713379
127.63500213623 0.900949239730835
127.63500213623 0.902034163475037
127.800003051758 0.902088403701782
127.800003051758 0.903173327445984
127.963996887207 0.903227567672729
127.963996887207 0.904312372207642
128.126998901367 0.904366731643677
128.126998901367 0.905451536178589
128.289001464844 0.905505895614624
128.289001464844 0.906590700149536
128.449005126953 0.906644940376282
128.449005126953 0.907729864120483
128.608001708984 0.907784104347229
128.608001708984 0.908869028091431
128.764999389648 0.908923268318176
128.764999389648 0.910008192062378
128.921005249023 0.910062313079834
128.921005249023 0.911147356033325
129.070999145508 0.911201477050781
129.070999145508 0.912286400794983
129.225006103516 0.912340641021729
129.225006103516 0.91342556476593
129.376998901367 0.913479804992676
129.376998901367 0.914564609527588
129.526992797852 0.914618968963623
129.526992797852 0.915703773498535
129.677001953125 0.91575813293457
129.677001953125 0.916842937469482
129.824996948242 0.916897177696228
129.824996948242 0.91798210144043
129.970993041992 0.918036341667175
129.970993041992 0.919121265411377
130.212997436523 0.919175505638123
130.212997436523 0.920260429382324
130.356994628906 0.92031455039978
130.356994628906 0.921399593353271
130.498992919922 0.921453714370728
130.498992919922 0.922538638114929
130.639999389648 0.922592878341675
130.639999389648 0.923677802085876
130.779998779297 0.923732042312622
130.779998779297 0.924816846847534
130.919006347656 0.924871206283569
130.919006347656 0.925956010818481
131.055999755859 0.926010370254517
131.055999755859 0.927095174789429
131.188995361328 0.927149415016174
131.188995361328 0.928234338760376
131.322998046875 0.928288578987122
131.322998046875 0.929373502731323
131.455993652344 0.929427742958069
131.455993652344 0.930512666702271
131.470993041992 0.930566787719727
131.470993041992 0.931651830673218
131.600997924805 0.931705951690674
131.600997924805 0.932790875434875
131.692993164062 0.932845115661621
131.692993164062 0.933930039405823
131.729995727539 0.933984279632568
131.729995727539 0.93506908416748
131.770004272461 0.935123443603516
131.770004272461 0.936208248138428
131.839996337891 0.936262607574463
131.839996337891 0.937347412109375
131.858993530273 0.937401652336121
131.858993530273 0.938486576080322
131.914993286133 0.938540816307068
131.914993286133 0.93962574005127
131.985992431641 0.939679980278015
131.985992431641 0.940764904022217
132.041000366211 0.940819025039673
132.041000366211 0.941904067993164
132.169006347656 0.94195818901062
132.169006347656 0.943043112754822
132.294998168945 0.943097352981567
132.294998168945 0.944182276725769
132.421005249023 0.944236516952515
132.421005249023 0.945321321487427
132.544998168945 0.945375680923462
132.544998168945 0.946460485458374
132.791000366211 0.946514844894409
132.791000366211 0.947599649429321
132.912994384766 0.947653889656067
132.912994384766 0.948738813400269
133.033996582031 0.948793053627014
133.033996582031 0.949877977371216
138.412994384766 0.949932217597961
138.412994384766 0.951017141342163
138.457992553711 0.951071262359619
138.457992553711 0.95215630531311
138.501998901367 0.952210426330566
138.501998901367 0.953295350074768
138.544998168945 0.953349590301514
138.544998168945 0.954434514045715
138.587997436523 0.954488754272461
138.587997436523 0.955573558807373
138.626007080078 0.955627918243408
138.626007080078 0.95671272277832
138.630004882812 0.956767082214355
138.630004882812 0.957851886749268
138.669006347656 0.957906126976013
138.669006347656 0.958991050720215
138.710998535156 0.95904529094696
138.710998535156 0.960130214691162
138.753005981445 0.960184454917908
138.753005981445 0.961269378662109
138.794006347656 0.961323499679565
138.794006347656 0.962408542633057
138.833999633789 0.962462663650513
138.833999633789 0.963547587394714
138.873001098633 0.96360182762146
138.873001098633 0.964686751365662
138.912002563477 0.964740991592407
138.912002563477 0.965825796127319
138.949996948242 0.965880155563354
138.949996948242 0.966964960098267
138.988006591797 0.967019319534302
138.988006591797 0.968104124069214
139.024993896484 0.968158483505249
139.024993896484 0.969243288040161
139.061004638672 0.969297528266907
139.061004638672 0.970382452011108
139.095993041992 0.970436692237854
139.095993041992 0.971521615982056
139.164001464844 0.971575736999512
139.164001464844 0.972660779953003
139.164993286133 0.972714900970459
139.164993286133 0.973799824714661
139.197006225586 0.973854064941406
139.197006225586 0.974938988685608
139.22900390625 0.974993228912354
139.22900390625 0.976078033447266
139.261001586914 0.976132392883301
139.261001586914 0.977217197418213
139.291000366211 0.977271556854248
139.291000366211 0.97835636138916
139.320999145508 0.978410720825195
139.320999145508 0.979495525360107
139.350006103516 0.979549765586853
139.350006103516 0.980634689331055
139.406997680664 0.9806889295578
139.406997680664 0.981773853302002
139.434997558594 0.981827974319458
139.434997558594 0.982913017272949
139.462005615234 0.982967138290405
139.462005615234 0.984052062034607
139.488006591797 0.984106302261353
139.488006591797 0.985191226005554
139.514007568359 0.9852454662323
139.514007568359 0.986330270767212
139.537994384766 0.986384630203247
139.537994384766 0.987469434738159
139.561996459961 0.987523794174194
139.561996459961 0.988608598709106
139.563003540039 0.988662958145142
139.563003540039 0.989747762680054
139.585006713867 0.989802002906799
139.585006713867 0.990886926651001
139.606002807617 0.990941166877747
139.606002807617 0.992026090621948
139.626007080078 0.992080211639404
139.626007080078 0.993165254592896
139.645004272461 0.993219375610352
139.645004272461 0.994304299354553
139.680999755859 0.994358539581299
139.680999755859 0.9954434633255
139.701995849609 0.995497703552246
139.701995849609 0.996582508087158
139.716003417969 0.996636867523193
139.716003417969 0.997721672058105
139.727005004883 0.997776031494141
139.727005004883 0.998860836029053
139.731994628906 0.998915195465088
139.731994628906 1


==> fig/simulationresultsECDF-v2vNLOSstaticAndUAV.tsv <==
107.956001281738 5.42402267456055e-05
107.956001281738 0.00113916397094727
107.972999572754 0.00119340419769287
107.972999572754 0.00227832794189453
107.973999023438 0.00233256816864014
107.973999023438 0.00341737270355225
107.991996765137 0.00347161293029785
107.991996765137 0.00455653667449951
108.009002685547 0.00461077690124512
108.009002685547 0.00569570064544678
108.026000976562 0.00574994087219238
108.026000976562 0.00683486461639404
108.075996398926 0.00688910484313965
108.075996398926 0.00797390937805176
108.101997375488 0.00802814960479736
108.101997375488 0.00911307334899902
108.138999938965 0.00916731357574463
108.138999938965 0.0102522373199463
108.156997680664 0.0103064775466919
108.156997680664 0.0113914012908936
108.178001403809 0.0114456415176392
108.178001403809 0.0125305652618408
108.181999206543 0.0125848054885864
108.181999206543 0.0136696100234985
108.186996459961 0.0137238502502441
108.186996459961 0.0148087739944458
108.198997497559 0.0148630142211914
108.198997497559 0.0159479379653931
108.203002929688 0.0160021781921387
108.203002929688 0.0170871019363403
108.214996337891 0.0171413421630859
108.214996337891 0.018226146697998
108.218002319336 0.0182803869247437
108.218002319336 0.0193653106689453
108.231002807617 0.0194195508956909
108.231002807617 0.0205044746398926
108.234001159668 0.0205587148666382
108.234001159668 0.0216436386108398
108.246002197266 0.0216978788375854
108.246002197266 0.0227828025817871
108.25 0.0228370428085327
108.25 0.0239218473434448
108.261001586914 0.0239760875701904
108.261001586914 0.0250610113143921
108.265998840332 0.0251152515411377
108.265998840332 0.0262001752853394
108.278999328613 0.026254415512085
108.278999328613 0.0273393392562866
108.282997131348 0.0273935794830322
108.282997131348 0.0284783840179443
108.286003112793 0.0285326242446899
108.286003112793 0.0296175479888916
108.303001403809 0.0296717882156372
108.303001403809 0.0307567119598389
108.328002929688 0.0308109521865845
108.328002929688 0.0318958759307861
108.361999511719 0.0319501161575317
108.361999511719 0.0330350399017334
108.386001586914 0.033089280128479
108.386001586914 0.0341740846633911
108.404998779297 0.0342283248901367
108.404998779297 0.0353132486343384
108.444999694824 0.035367488861084
108.444999694824 0.0364524126052856
108.446998596191 0.0365066528320312
108.446998596191 0.0375915765762329
108.486000061035 0.0376458168029785
108.486000061035 0.0387306213378906
108.522003173828 0.0387849807739258
108.522003173828 0.0398697853088379
108.556999206543 0.0399240255355835
108.556999206543 0.0410089492797852
108.583999633789 0.0410631895065308
108.583999633789 0.0421481132507324
108.591003417969 0.042202353477478
108.591003417969 0.0432872772216797
108.625 0.0433415174484253
108.625 0.0444263219833374
108.657997131348 0.044480562210083
108.657997131348 0.0455654859542847
108.681999206543 0.0456197261810303
108.681999206543 0.0467046499252319
108.692001342773 0.0467588901519775
108.692001342773 0.0478438138961792
108.725997924805 0.0478980541229248
108.725997924805 0.0489828586578369
108.762001037598 0.0490372180938721
108.762001037598 0.0501220226287842
108.77799987793 0.0501762628555298
108.77799987793 0.0512611865997314
108.801002502441 0.0513154268264771
108.801002502441 0.0524003505706787
108.842002868652 0.0524545907974243
108.842002868652 0.053539514541626
108.874000549316 0.0535937547683716
108.874000549316 0.0546785593032837
108.887001037598 0.0547327995300293
108.887001037598 0.055817723274231
108.936996459961 0.0558719635009766
108.936996459961 0.0569568872451782
108.96900177002 0.0570111274719238
108.96900177002 0.0580960512161255
108.99299621582 0.0581502914428711
108.99299621582 0.0592350959777832
109.063003540039 0.0592894554138184
109.063003540039 0.0603742599487305
109.15599822998 0.0604285001754761
109.15599822998 0.0615134239196777
109.218002319336 0.0615676641464233
109.218002319336 0.062652587890625
109.339996337891 0.0627068281173706
109.339996337891 0.0637917518615723
109.430999755859 0.0638459920883179
109.430999755859 0.06493079662323
109.505996704102 0.0649850368499756
109.505996704102 0.0660699605941772
109.521003723145 0.0661242008209229
109.521003723145 0.0672091245651245
109.550003051758 0.0672633647918701
109.550003051758 0.0683482885360718
109.572998046875 0.0684025287628174
109.572998046875 0.0694873332977295
109.599998474121 0.0695416927337646
109.599998474121 0.0706264972686768
109.610000610352 0.0706807374954224
109.610000610352 0.071765661239624
109.654998779297 0.0718199014663696
109.654998779297 0.0729048252105713
109.697998046875 0.0729590654373169
109.697998046875 0.0740439891815186
109.714996337891 0.0740982294082642
109.714996337891 0.0751830339431763
109.730003356934 0.0752372741699219
109.730003356934 0.0763221979141235
109.777000427246 0.0763764381408691
109.777000427246 0.0774613618850708
109.786003112793 0.0775156021118164
109.786003112793 0.0786005258560181
109.827003479004 0.0786547660827637
109.827003479004 0.0797395706176758
109.861999511719 0.0797939300537109
109.861999511719 0.080878734588623
109.896003723145 0.0809329748153687
109.896003723145 0.0820178985595703
109.91300201416 0.0820721387863159
109.91300201416 0.0831570625305176
109.929000854492 0.0832113027572632
109.929000854492 0.0842962265014648
109.99299621582 0.0843504667282104
109.99299621582 0.0854352712631226
109.998001098633 0.0854895114898682
109.998001098633 0.0865744352340698
109.999000549316 0.0866286754608154
109.999000549316 0.0877135992050171
110.000999450684 0.0877678394317627
110.000999450684 0.0888527631759644
110.001998901367 0.08890700340271
110.001998901367 0.0911309719085693
110.003997802734 0.0911852121353149
110.003997802734 0.0922701358795166
110.005996704102 0.0923243761062622
110.005996704102 0.0934092998504639
110.00700378418 0.0934635400772095
110.00700378418 0.0945484638214111
110.01000213623 0.0946027040481567
110.01000213623 0.0956875085830688
110.021003723145 0.0957417488098145
110.021003723145 0.0968266725540161
110.026000976562 0.0968809127807617
110.026000976562 0.0979658365249634
110.028999328613 0.098020076751709
110.028999328613 0.0991050004959106
110.031997680664 0.0991592407226562
110.031997680664 0.100244045257568
110.039001464844 0.100298404693604
110.039001464844 0.101383209228516
110.044998168945 0.101437449455261
110.044998168945 0.102522373199463
110.059997558594 0.102576613426208
110.059997558594 0.10366153717041
110.06600189209 0.103715777397156
110.06600189209 0.104800701141357
110.068000793457 0.104854941368103
110.068000793457 0.107078909873962
110.072998046875 0.107133150100708
110.072998046875 0.10821807384491
110.077003479004 0.108272314071655
110.077003479004 0.109357237815857
110.083999633789 0.109411478042603
110.083999633789 0.110496282577515
110.091003417969 0.11055064201355
110.091003417969 0.111635446548462
110.095001220703 0.111689686775208
110.095001220703 0.112774610519409
110.102996826172 0.112828850746155
110.102996826172 0.113913774490356
110.11499786377 0.113968014717102
110.11499786377 0.115052938461304
110.119003295898 0.115107178688049
110.119003295898 0.116191983222961
110.137001037598 0.116246223449707
110.137001037598 0.117331147193909
110.138999938965 0.117385387420654
110.138999938965 0.118470311164856
110.140998840332 0.118524551391602
110.140998840332 0.119609475135803
110.152000427246 0.119663715362549
110.152000427246 0.120748519897461
110.160003662109 0.120802879333496
110.160003662109 0.121887683868408
110.179000854492 0.121941924095154
110.179000854492 0.123026847839355
110.18399810791 0.123081088066101
110.18399810791 0.124166011810303
110.188003540039 0.124220252037048
110.188003540039 0.12530517578125
110.208999633789 0.125359416007996
110.208999633789 0.126444220542908
110.218002319336 0.126498460769653
110.218002319336 0.127583384513855
110.21900177002 0.127637624740601
110.21900177002 0.128722548484802
110.228996276855 0.128776788711548
110.228996276855 0.12986171245575
110.233001708984 0.129915952682495
110.233001708984 0.131000757217407
110.235000610352 0.131055116653442
110.235000610352 0.132139921188354
110.248001098633 0.1321941614151
110.248001098633 0.133279085159302
110.258003234863 0.133333325386047
110.258003234863 0.134418249130249
110.26000213623 0.134472489356995
110.26000213623 0.135557413101196
110.262001037598 0.135611653327942
110.262001037598 0.136696457862854
110.264999389648 0.1367506980896
110.264999389648 0.137835621833801
110.273002624512 0.137889862060547
110.273002624512 0.138974785804749
110.281997680664 0.139029026031494
110.281997680664 0.140113949775696
110.289001464844 0.140168190002441
110.289001464844 0.141252994537354
110.297996520996 0.141307353973389
110.297996520996 0.142392158508301
110.301002502441 0.142446398735046
110.301002502441 0.143531322479248
110.317001342773 0.143585562705994
110.317001342773 0.144670486450195
110.320999145508 0.144724726676941
110.320999145508 0.145809650421143
110.337997436523 0.145863890647888
110.337997436523 0.1469486951828
110.339996337891 0.147002935409546
110.339996337891 0.148087859153748
110.346000671387 0.148142099380493
110.346000671387 0.149227023124695
110.361000061035 0.14928126335144
110.361000061035 0.150366187095642
110.361999511719 0.150420427322388
110.361999511719 0.1515052318573
110.372001647949 0.151559591293335
110.372001647949 0.152644395828247
110.375999450684 0.152698636054993
110.375999450684 0.153783559799194
110.378997802734 0.15383780002594
110.378997802734 0.154922723770142
110.383003234863 0.154976963996887
110.383003234863 0.156061887741089
110.40599822998 0.156116127967834
110.40599822998 0.158340096473694
110.419998168945 0.158394336700439
110.419998168945 0.159479260444641
110.426002502441 0.159533500671387
110.426002502441 0.160618424415588
110.427001953125 0.160672664642334
110.427001953125 0.161757469177246
110.429000854492 0.161811828613281
110.429000854492 0.162896633148193
110.432998657227 0.162950873374939
110.432998657227 0.164035797119141
110.435997009277 0.164090037345886
110.435997009277 0.165174961090088
110.453002929688 0.165229201316833
110.453002929688 0.166314125061035
110.456001281738 0.166368365287781
110.456001281738 0.167453169822693
110.457000732422 0.167507410049438
110.457000732422 0.16859233379364
110.459999084473 0.168646574020386
110.459999084473 0.169731497764587
110.466003417969 0.169785737991333
110.466003417969 0.170870661735535
110.475997924805 0.17092490196228
110.475997924805 0.172009706497192
110.482002258301 0.172064065933228
110.482002258301 0.17314887046814
110.49299621582 0.173203110694885
110.49299621582 0.174288034439087
110.499000549316 0.174342274665833
110.499000549316 0.175427198410034
110.500999450684 0.17548143863678
110.500999450684 0.176566362380981
110.503997802734 0.176620602607727
110.503997802734 0.177705407142639
110.515998840332 0.177759647369385
110.515998840332 0.178844571113586
110.527000427246 0.178898811340332
110.527000427246 0.179983735084534
110.52799987793 0.180037975311279
110.52799987793 0.181122899055481
110.535003662109 0.181177139282227
110.535003662109 0.182261943817139
110.541000366211 0.182316303253174
110.541000366211 0.183401107788086
110.553001403809 0.183455348014832
110.553001403809 0.184540271759033
110.559997558594 0.184594511985779
110.559997558594 0.18567943572998
110.573997497559 0.185733675956726
110.573997497559 0.186818599700928
110.580001831055 0.186872839927673
110.580001831055 0.187957644462585
110.583999633789 0.188011884689331
110.583999633789 0.189096808433533
110.591003417969 0.189151048660278
110.591003417969 0.19023597240448
110.59400177002 0.190290212631226
110.59400177002 0.191375136375427
110.601997375488 0.191429376602173
110.601997375488 0.192514181137085
110.622001647949 0.19256854057312
110.622001647949 0.193653345108032
110.626998901367 0.193707585334778
110.626998901367 0.194792509078979
110.629997253418 0.194846749305725
110.629997253418 0.195931673049927
110.633003234863 0.195985913276672
110.633003234863 0.197070837020874
110.642997741699 0.19712507724762
110.642997741699 0.198209881782532
110.648002624512 0.198264122009277
110.648002624512 0.199349045753479
110.653999328613 0.199403285980225
110.653999328613 0.200488209724426
110.658996582031 0.200542449951172
110.658996582031 0.201627373695374
110.669998168945 0.201681613922119
110.669998168945 0.202766418457031
110.674003601074 0.202820777893066
110.674003601074 0.203905582427979
110.684997558594 0.203959822654724
110.684997558594 0.205044746398926
110.686996459961 0.205098986625671
110.686996459961 0.206183910369873
110.688003540039 0.206238150596619
110.688003540039 0.20732307434082
110.693000793457 0.207377314567566
110.693000793457 0.208462119102478
110.705001831055 0.208516359329224
110.705001831055 0.209601283073425
110.710998535156 0.209655523300171
110.710998535156 0.210740447044373
110.713996887207 0.210794687271118
110.713996887207 0.21187961101532
110.717002868652 0.211933851242065
110.717002868652 0.213018655776978
110.718002319336 0.213073015213013
110.718002319336 0.214157819747925
110.744003295898 0.21421205997467
110.744003295898 0.215296983718872
110.748001098633 0.215351223945618
110.748001098633 0.217575311660767
110.758003234863 0.217629551887512
110.758003234863 0.218714356422424
110.763999938965 0.21876859664917
110.763999938965 0.219853520393372
110.777000427246 0.219907760620117
110.777000427246 0.220992684364319
110.778999328613 0.221046924591064
110.778999328613 0.222131848335266
110.779998779297 0.222186088562012
110.779998779297 0.223270893096924
110.803001403809 0.223325252532959
110.803001403809 0.224410057067871
110.809997558594 0.224464297294617
110.809997558594 0.225549221038818
110.810997009277 0.225603461265564
110.810997009277 0.226688385009766
110.824996948242 0.226742625236511
110.824996948242 0.227827548980713
110.842002868652 0.227881789207458
110.842002868652 0.230105757713318
110.843002319336 0.230159997940063
110.843002319336 0.231244921684265
110.84700012207 0.231299161911011
110.84700012207 0.232384085655212
110.86499786377 0.232438325881958
110.86499786377 0.23352313041687
110.873001098633 0.233577489852905
110.873001098633 0.234662294387817
110.880996704102 0.234716534614563
110.880996704102 0.235801458358765
110.887001037598 0.23585569858551
110.887001037598 0.236940622329712
110.891998291016 0.236994862556458
110.891998291016 0.238079786300659
110.90299987793 0.238134026527405
110.90299987793 0.239218831062317
110.903999328613 0.239273071289062
110.903999328613 0.240357995033264
110.906997680664 0.24041223526001
110.906997680664 0.242636322975159
110.927001953125 0.242690563201904
110.927001953125 0.243775367736816
110.934997558594 0.243829727172852
110.934997558594 0.244914531707764
110.936996459961 0.244968771934509
110.936996459961 0.246053695678711
110.94100189209 0.246107935905457
110.94100189209 0.247192859649658
110.950996398926 0.247247099876404
110.950996398926 0.248332023620605
110.962997436523 0.248386263847351
110.962997436523 0.249471068382263
110.966003417969 0.249525308609009
110.966003417969 0.25061023235321
110.96900177002 0.250664472579956
110.96900177002 0.251749396324158
110.973999023438 0.251803636550903
110.973999023438 0.252888560295105
110.982002258301 0.252942800521851
110.982002258301 0.254027605056763
110.997001647949 0.254081964492798
110.997001647949 0.25516676902771
111.008003234863 0.255221009254456
111.008003234863 0.256305932998657
111.016998291016 0.256360173225403
111.016998291016 0.257445096969604
111.026000976562 0.25749933719635
111.026000976562 0.258584260940552
111.027000427246 0.258638501167297
111.027000427246 0.260862469673157
111.028999328613 0.260916709899902
111.028999328613 0.262001633644104
111.029998779297 0.26205587387085
111.029998779297 0.263140797615051
111.042999267578 0.263195037841797
111.042999267578 0.264279842376709
111.056999206543 0.264334201812744
111.056999206543 0.265419006347656
111.072998046875 0.265473246574402
111.072998046875 0.266558170318604
111.078002929688 0.266612410545349
111.078002929688 0.267697334289551
111.083999633789 0.267751574516296
111.083999633789 0.268836498260498
111.08699798584 0.268890738487244
111.08699798584 0.269975662231445
111.088996887207 0.270029783248901
111.088996887207 0.271114706993103
111.091003417969 0.271168947219849
111.091003417969 0.27225387096405
111.112998962402 0.272308111190796
111.112998962402 0.273393034934998
111.116996765137 0.273447275161743
111.116996765137 0.274532079696655
111.119003295898 0.27458643913269
111.119003295898 0.275671243667603
111.147003173828 0.275725483894348
111.147003173828 0.27681040763855
111.149002075195 0.276864647865295
111.149002075195 0.277949571609497
111.152000427246 0.278003811836243
111.152000427246 0.279088735580444
111.154998779297 0.27914297580719
111.154998779297 0.280227899551392
111.165000915527 0.280282020568848
111.165000915527 0.281366944313049
111.171997070312 0.281421184539795
111.171997070312 0.282506108283997
111.184997558594 0.282560348510742
111.184997558594 0.283645272254944
111.202003479004 0.283699512481689
111.202003479004 0.284784317016602
111.203002929688 0.284838676452637
111.203002929688 0.285923480987549
111.210998535156 0.285977721214294
111.210998535156 0.287062644958496
111.21900177002 0.287116885185242
111.21900177002 0.288201808929443
111.22200012207 0.288256049156189
111.22200012207 0.290480136871338
111.231002807617 0.290534257888794
111.231002807617 0.291619181632996
111.23999786377 0.291673421859741
111.23999786377 0.292758345603943
111.25700378418 0.292812585830688
111.25700378418 0.295036554336548
111.259002685547 0.295090913772583
111.259002685547 0.296175718307495
111.26000213623 0.296229958534241
111.26000213623 0.297314882278442
111.261001586914 0.297369122505188
111.261001586914 0.29845404624939
111.279998779297 0.298508286476135
111.279998779297 0.299593210220337
111.282997131348 0.299647450447083
111.282997131348 0.300732374191284
111.289001464844 0.30078649520874
111.289001464844 0.301871418952942
111.292999267578 0.301925659179688
111.292999267578 0.303010582923889
111.295997619629 0.303064823150635
111.295997619629 0.304149746894836
111.307998657227 0.304203987121582
111.307998657227 0.305288791656494
111.30899810791 0.305343151092529
111.30899810791 0.306427955627441
111.318000793457 0.306482195854187
111.318000793457 0.307567119598389
111.333999633789 0.307621359825134
111.333999633789 0.308706283569336
111.346000671387 0.308760523796082
111.346000671387 0.31098461151123
111.355003356934 0.311038732528687
111.355003356934 0.312123656272888
111.357002258301 0.312177896499634
111.357002258301 0.313262820243835
111.360000610352 0.313317060470581
111.360000610352 0.314401984214783
111.36499786377 0.314456224441528
111.36499786377 0.31554102897644
111.371002197266 0.315595388412476
111.371002197266 0.316680192947388
111.375 0.316734433174133
111.375 0.317819356918335
111.391998291016 0.317873597145081
111.391998291016 0.318958520889282
111.401000976562 0.319012761116028
111.401000976562 0.320097684860229
111.40299987793 0.320151925086975
111.40299987793 0.321236848831177
111.410003662109 0.321290969848633
111.410003662109 0.322375893592834
111.414001464844 0.32243013381958
111.414001464844 0.323515057563782
111.415000915527 0.323569297790527
111.415000915527 0.324654221534729
111.424003601074 0.324708461761475
111.424003601074 0.325793266296387
111.430999755859 0.325847625732422
111.430999755859 0.326932430267334
111.43399810791 0.32698667049408
111.43399810791 0.328071594238281
111.438003540039 0.328125834465027
111.438003540039 0.329210758209229
111.444999694824 0.329264998435974
111.444999694824 0.330349922180176
111.447998046875 0.330404162406921
111.447998046875 0.331489086151123
111.457000732422 0.331543207168579
111.457000732422 0.332628130912781
111.458999633789 0.332682371139526
111.458999633789 0.333767294883728
111.466003417969 0.333821535110474
111.466003417969 0.334906458854675
111.476997375488 0.334960699081421
111.476997375488 0.336045503616333
111.486999511719 0.336099863052368
111.486999511719 0.338323831558228
111.491996765137 0.338378071784973
111.491996765137 0.339462995529175
111.511001586914 0.33951723575592
111.511001586914 0.340602159500122
111.513000488281 0.340656399726868
111.513000488281 0.341741323471069
111.514999389648 0.341795444488525
111.514999389648 0.342880368232727
111.525001525879 0.342934608459473
111.525001525879 0.344019532203674
111.526000976562 0.34407377243042
111.526000976562 0.345158696174622
111.53800201416 0.345212936401367
111.53800201416 0.346297740936279
111.539001464844 0.346352100372314
111.539001464844 0.347436904907227
111.541999816895 0.347491145133972
111.541999816895 0.348576068878174
111.553001403809 0.348630309104919
111.553001403809 0.349715232849121
111.559997558594 0.349769473075867
111.559997558594 0.350854396820068
111.565002441406 0.350908637046814
111.565002441406 0.351993560791016
111.569000244141 0.352047681808472
111.569000244141 0.353132605552673
111.585998535156 0.353186845779419
111.585998535156 0.354271769523621
111.587997436523 0.354326009750366
111.587997436523 0.355410933494568
111.588996887207 0.355465173721313
111.588996887207 0.356549978256226
111.589996337891 0.356604337692261
111.589996337891 0.357689142227173
111.596000671387 0.357743382453918
111.596000671387 0.35882830619812
111.597999572754 0.358882546424866
111.597999572754 0.359967470169067
111.605003356934 0.360021710395813
111.605003356934 0.361106634140015
111.623001098633 0.36116087436676
111.623001098633 0.362245798110962
111.627998352051 0.362299919128418
111.627998352051 0.36338484287262
111.633003234863 0.363439083099365
111.633003234863 0.364524006843567
111.650001525879 0.364578247070312
111.650001525879 0.365663170814514
111.65599822998 0.36571741104126
111.65599822998 0.366802215576172
111.664001464844 0.366856575012207
111.664001464844 0.367941379547119
111.666999816895 0.367995619773865
111.666999816895 0.370219707489014
111.676002502441 0.370273947715759
111.676002502441 0.371358871459961
111.680000305176 0.371413111686707
111.680000305176 0.372498035430908
111.68399810791 0.372552156448364
111.68399810791 0.373637080192566
111.699996948242 0.373691320419312
111.699996948242 0.374776244163513
111.702003479004 0.374830484390259
111.702003479004 0.37591540813446
111.706001281738 0.375969648361206
111.706001281738 0.377054452896118
111.712997436523 0.377108812332153
111.712997436523 0.378193616867065
111.723999023438 0.378247857093811
111.723999023438 0.379332780838013
111.741996765137 0.379387021064758
111.741996765137 0.38047194480896
111.745002746582 0.380526185035706
111.745002746582 0.381611108779907
111.746002197266 0.381665349006653
111.746002197266 0.382750272750854
111.753997802734 0.382804393768311
111.753997802734 0.383889317512512
111.764999389648 0.383943557739258
111.764999389648 0.385028481483459
111.769996643066 0.385082721710205
111.769996643066 0.386167645454407
111.774002075195 0.386221885681152
111.774002075195 0.387306690216064
111.778999328613 0.3873610496521
111.778999328613 0.388445854187012
111.786003112793 0.388500094413757
111.786003112793 0.389585018157959
111.804000854492 0.389639258384705
111.804000854492 0.390724182128906
111.805000305176 0.390778422355652
111.805000305176 0.391863346099854
111.820999145508 0.391917586326599
111.820999145508 0.393002510070801
111.822998046875 0.393056631088257
111.822998046875 0.394141554832458
111.827003479004 0.394195795059204
111.827003479004 0.395280718803406
111.829002380371 0.395334959030151
111.829002380371 0.396419882774353
111.846000671387 0.396474123001099
111.846000671387 0.397558927536011
111.853996276855 0.397613286972046
111.853996276855 0.398698091506958
111.86799621582 0.398752331733704
111.86799621582 0.399837255477905
111.869003295898 0.399891495704651
111.869003295898 0.400976419448853
111.876998901367 0.401030659675598
111.876998901367 0.4021155834198
111.878997802734 0.402169823646545
111.878997802734 0.403254747390747
111.887001037598 0.403308868408203
111.887001037598 0.404393792152405
111.902000427246 0.40444803237915
111.902000427246 0.405532956123352
111.912002563477 0.405587196350098
111.912002563477 0.406672120094299
111.916000366211 0.406726360321045
111.916000366211 0.407811164855957
111.928001403809 0.407865524291992
111.928001403809 0.408950328826904
111.929000854492 0.40900456905365
111.929000854492 0.410089492797852
111.955001831055 0.410143733024597
111.955001831055 0.411228656768799
111.962997436523 0.411282896995544
111.962997436523 0.412367820739746
111.96900177002 0.412422060966492
111.96900177002 0.413506984710693
111.978996276855 0.413561105728149
111.978996276855 0.414646029472351
111.980003356934 0.414700269699097
111.980003356934 0.415785193443298
111.999000549316 0.415839433670044
111.999000549316 0.416924357414246
112.008003234863 0.416978597640991
112.008003234863 0.418063402175903
112.01000213623 0.418117761611938
112.01000213623 0.420341730117798
112.02799987793 0.420395970344543
112.02799987793 0.421480894088745
112.03800201416 0.421535134315491
112.03800201416 0.422620058059692
112.051002502441 0.422674298286438
112.051002502441 0.42375922203064
112.056999206543 0.423813343048096
112.056999206543 0.424898266792297
112.070999145508 0.424952507019043
112.070999145508 0.426037430763245
112.074996948242 0.42609167098999
112.074996948242 0.427176594734192
112.093002319336 0.427230834960938
112.093002319336 0.42831563949585
112.102996826172 0.428369998931885
112.102996826172 0.429454803466797
112.103996276855 0.429509043693542
112.103996276855 0.430593967437744
112.120002746582 0.43064820766449
112.120002746582 0.431733131408691
112.134002685547 0.431787371635437
112.134002685547 0.432872295379639
112.13500213623 0.432926535606384
112.13500213623 0.434011459350586
112.138000488281 0.434065580368042
112.138000488281 0.435150504112244
112.151000976562 0.435204744338989
112.151000976562 0.436289668083191
112.164001464844 0.436343908309937
112.164001464844 0.437428832054138
112.166000366211 0.437483072280884
112.166000366211 0.438567876815796
112.176002502441 0.438622236251831
112.176002502441 0.439707040786743
112.196998596191 0.439761281013489
112.196998596191 0.44084620475769
112.197998046875 0.440900444984436
112.197998046875 0.441985368728638
112.206001281738 0.442039608955383
112.206001281738 0.443124532699585
112.217002868652 0.443178772926331
112.217002868652 0.444263696670532
112.218002319336 0.444317817687988
112.218002319336 0.44540274143219
112.236999511719 0.445456981658936
112.236999511719 0.446541905403137
112.241996765137 0.446596145629883
112.241996765137 0.447681069374084
112.246002197266 0.44773530960083
112.246002197266 0.448820114135742
112.258003234863 0.448874473571777
112.258003234863 0.449959278106689
112.26000213623 0.450013518333435
112.26000213623 0.451098442077637
112.282997131348 0.451152682304382
112.282997131348 0.452237606048584
112.283996582031 0.45229184627533
112.283996582031 0.453376770019531
112.287002563477 0.453431010246277
112.287002563477 0.454515933990479
112.302001953125 0.454570055007935
112.302001953125 0.455654978752136
112.31600189209 0.455709218978882
112.31600189209 0.456794142723083
112.319999694824 0.456848382949829
112.319999694824 0.457933306694031
112.321998596191 0.457987546920776
112.321998596191 0.459072351455688
112.330001831055 0.459126710891724
112.330001831055 0.460211515426636
112.341003417969 0.460265755653381
112.341003417969 0.461350679397583
112.34400177002 0.461404919624329
112.34400177002 0.46248984336853
112.345001220703 0.462544083595276
112.345001220703 0.463629007339478
112.355003356934 0.463683247566223
112.355003356934 0.464768171310425
112.373001098633 0.464822292327881
112.373001098633 0.465907216072083
112.376998901367 0.465961456298828
112.376998901367 0.46704638004303
112.386001586914 0.467100620269775
112.386001586914 0.468185544013977
112.388000488281 0.468239784240723
112.388000488281 0.469324588775635
112.401000976562 0.46937894821167
112.401000976562 0.471602916717529
112.419998168945 0.471657156944275
112.419998168945 0.472742080688477
112.428001403809 0.472796320915222
112.428001403809 0.475020408630371
112.450996398926 0.475074529647827
112.450996398926 0.476159453392029
112.455001831055 0.476213693618774
112.455001831055 0.477298617362976
112.470001220703 0.477352857589722
112.470001220703 0.478437781333923
112.477996826172 0.478492021560669
112.477996826172 0.479576826095581
112.478996276855 0.479631185531616
112.478996276855 0.480715990066528
112.481002807617 0.480770230293274
112.481002807617 0.482994318008423
112.482002258301 0.483048558235168
112.482002258301 0.48413348197937
112.50700378418 0.484187722206116
112.50700378418 0.485272645950317
112.508003234863 0.485326766967773
112.508003234863 0.486411690711975
112.51000213623 0.486465930938721
112.51000213623 0.487550854682922
112.517997741699 0.487605094909668
112.517997741699 0.48869001865387
112.533996582031 0.488744258880615
112.533996582031 0.490968227386475
112.53800201416 0.49102246761322
112.53800201416 0.492107391357422
112.554000854492 0.492161631584167
112.554000854492 0.493246555328369
112.559997558594 0.493300795555115
112.559997558594 0.495524883270264
112.584999084473 0.49557900428772
112.584999084473 0.496663928031921
112.587997436523 0.496718168258667
112.587997436523 0.497803092002869
112.596000671387 0.497857332229614
112.596000671387 0.498942255973816
112.598999023438 0.498996496200562
112.598999023438 0.500081300735474
112.610000610352 0.500135660171509
112.610000610352 0.501220464706421
112.613998413086 0.501274824142456
112.613998413086 0.502359628677368
112.63500213623 0.502413868904114
112.63500213623 0.503498792648315
112.637001037598 0.503553032875061
112.637001037598 0.504637956619263
112.638999938965 0.504692077636719
112.638999938965 0.506916165351868
112.658996582031 0.506970405578613
112.658996582031 0.508055329322815
112.660003662109 0.508109569549561
112.660003662109 0.509194493293762
112.664001464844 0.509248733520508
112.664001464844 0.51033353805542
112.679000854492 0.510387897491455
112.679000854492 0.511472702026367
112.682998657227 0.511527061462402
112.682998657227 0.512611865997314
112.688003540039 0.51266610622406
112.688003540039 0.513751029968262
112.689002990723 0.513805270195007
112.689002990723 0.514890193939209
112.707000732422 0.514944314956665
112.707000732422 0.516029357910156
112.712997436523 0.516083478927612
112.712997436523 0.517168402671814
112.717002868652 0.51722264289856
112.717002868652 0.518307566642761
112.72200012207 0.518361806869507
112.72200012207 0.519446730613708
112.725997924805 0.519500970840454
112.725997924805 0.520585775375366
112.731002807617 0.520640134811401
112.731002807617 0.521724939346313
112.736999511719 0.521779298782349
112.736999511719 0.522864103317261
112.754997253418 0.522918343544006
112.754997253418 0.524003267288208
112.761001586914 0.524057507514954
112.761001586914 0.525142431259155
112.766998291016 0.525196552276611
112.766998291016 0.526281595230103
112.783996582031 0.526335716247559
112.783996582031 0.52742063999176
112.787002563477 0.527474880218506
112.787002563477 0.528559803962708
112.795997619629 0.528614044189453
112.795997619629 0.529698967933655
112.801002502441 0.5297532081604
112.801002502441 0.530838012695312
112.809997558594 0.530892372131348
112.809997558594 0.53197717666626
112.823997497559 0.532031536102295
112.823997497559 0.533116340637207
112.828002929688 0.533170580863953
112.828002929688 0.535394668579102
112.84700012207 0.535448789596558
112.84700012207 0.536533832550049
112.847999572754 0.536587953567505
112.847999572754 0.538812041282654
112.849998474121 0.538866281509399
112.849998474121 0.539951205253601
112.866996765137 0.540005445480347
112.866996765137 0.541090250015259
112.869003295898 0.541144609451294
112.869003295898 0.542229413986206
112.872001647949 0.542283773422241
112.872001647949 0.543368577957153
112.874000549316 0.543422818183899
112.874000549316 0.544507741928101
112.887001037598 0.544561982154846
112.887001037598 0.545646905899048
112.891998291016 0.545701026916504
112.891998291016 0.546786069869995
112.90599822998 0.546840190887451
112.90599822998 0.547925114631653
112.908996582031 0.547979354858398
112.908996582031 0.5490642786026
112.914001464844 0.549118518829346
112.914001464844 0.550203442573547
112.924003601074 0.550257682800293
112.924003601074 0.551342487335205
112.925003051758 0.55139684677124
112.925003051758 0.552481651306152
112.935997009277 0.552536010742188
112.935997009277 0.5536208152771
112.943000793457 0.553675055503845
112.943000793457 0.554759979248047
112.946998596191 0.554814219474792
112.946998596191 0.555899143218994
112.952003479004 0.55595326423645
112.952003479004 0.557038307189941
112.958000183105 0.557092428207397
112.958000183105 0.558177351951599
112.96199798584 0.558231592178345
112.96199798584 0.559316515922546
112.968002319336 0.559370756149292
112.968002319336 0.561594724655151
112.971000671387 0.561649084091187
112.971000671387 0.562733888626099
112.980003356934 0.562788248062134
112.980003356934 0.563873052597046
112.98999786377 0.563927292823792
112.98999786377 0.565012216567993
112.998001098633 0.565066456794739
112.998001098633 0.56615138053894
113.012001037598 0.566205501556396
113.012001037598 0.567290544509888
113.015998840332 0.567344665527344
113.015998840332 0.568429589271545
113.021003723145 0.568483829498291
113.021003723145 0.569568753242493
113.029998779297 0.569622993469238
113.029998779297 0.57070791721344
113.032997131348 0.570762157440186
113.032997131348 0.572986125946045
113.055000305176 0.57304048538208
113.055000305176 0.574125289916992
113.074996948242 0.574179530143738
113.074996948242 0.575264453887939
113.075996398926 0.575318694114685
113.075996398926 0.576403617858887
113.095001220703 0.576457738876343
113.095001220703 0.577542781829834
113.097999572754 0.57759690284729
113.097999572754 0.578681826591492
113.105003356934 0.578736066818237
113.105003356934 0.579820990562439
113.119003295898 0.579875230789185
113.119003295898 0.580960154533386
113.128997802734 0.581014394760132
113.128997802734 0.582099199295044
113.139999389648 0.582153558731079
113.139999389648 0.583238363265991
113.157997131348 0.583292722702026
113.157997131348 0.584377527236938
113.178001403809 0.584431767463684
113.178001403809 0.585516691207886
113.181999206543 0.585570931434631
113.181999206543 0.586655855178833
113.182998657227 0.586709976196289
113.182998657227 0.58779501914978
113.18399810791 0.587849140167236
113.18399810791 0.588934063911438
113.193000793457 0.588988304138184
113.193000793457 0.590073227882385
113.204002380371 0.590127468109131
113.204002380371 0.591212391853333
113.208000183105 0.591266632080078
113.208000183105 0.59235143661499
113.222999572754 0.592405796051025
113.222999572754 0.593490600585938
113.224998474121 0.593544960021973
113.224998474121 0.594629764556885
113.238998413086 0.59468400478363
113.238998413086 0.596908092498779
113.246002197266 0.596962213516235
113.246002197266 0.598047256469727
113.259002685547 0.598101377487183
113.259002685547 0.599186301231384
113.266998291016 0.59924054145813
113.266998291016 0.600325465202332
113.269996643066 0.600379705429077
113.269996643066 0.601464629173279
113.285003662109 0.601518869400024
113.285003662109 0.602603673934937
113.28800201416 0.602658033370972
113.28800201416 0.603742837905884
113.291999816895 0.603797197341919
113.291999816895 0.604882001876831
113.301002502441 0.604936242103577
113.301002502441 0.606021165847778
113.306999206543 0.606075406074524
113.306999206543 0.607160329818726
113.30899810791 0.607214450836182
113.30899810791 0.608299493789673
113.321998596191 0.608353614807129
113.321998596191 0.609438538551331
113.330001831055 0.609492778778076
113.330001831055 0.610577702522278
113.335998535156 0.610631942749023
113.335998535156 0.612855911254883
113.348999023438 0.612910270690918
113.348999023438 0.61399507522583
113.350997924805 0.614049434661865
113.350997924805 0.616273403167725
113.366996765137 0.61632764339447
113.366996765137 0.617412567138672
113.372001647949 0.617466688156128
113.372001647949 0.618551731109619
113.38200378418 0.618605852127075
113.38200378418 0.619690775871277
113.392997741699 0.619745016098022
113.392997741699 0.620829939842224
113.397003173828 0.62088418006897
113.397003173828 0.621969103813171
113.404998779297 0.622023344039917
113.404998779297 0.623108148574829
113.412002563477 0.623162508010864
113.412002563477 0.624247312545776
113.41300201416 0.624301671981812
113.41300201416 0.625386476516724
113.425003051758 0.625440716743469
113.425003051758 0.626525640487671
113.428001403809 0.626579880714417
113.428001403809 0.627664804458618
113.444000244141 0.627718925476074
113.444000244141 0.628803968429565
113.459999084473 0.628858089447021
113.459999084473 0.629943132400513
113.460998535156 0.629997253417969
113.460998535156 0.63108217716217
113.475997924805 0.631136417388916
113.475997924805 0.632221341133118
113.486999511719 0.632275581359863
113.486999511719 0.633360385894775
113.487998962402 0.633414745330811
113.487998962402 0.634499549865723
113.491996765137 0.634553909301758
113.491996765137 0.63563871383667
113.501998901367 0.635692954063416
113.501998901367 0.636777877807617
113.518997192383 0.636832118034363
113.518997192383 0.637917041778564
113.535003662109 0.637971162796021
113.535003662109 0.639056205749512
113.544998168945 0.639110326766968
113.544998168945 0.640195369720459
113.563003540039 0.640249490737915
113.563003540039 0.641334414482117
113.569000244141 0.641388654708862
113.569000244141 0.642473578453064
113.585998535156 0.64252781867981
113.585998535156 0.643612623214722
113.600997924805 0.643666982650757
113.600997924805 0.644751787185669
113.602996826172 0.644806146621704
113.602996826172 0.645890951156616
113.621002197266 0.645945191383362
113.621002197266 0.647030115127563
113.633003234863 0.647084355354309
113.633003234863 0.648169279098511
113.637001037598 0.648223400115967
113.637001037598 0.649308443069458
113.640998840332 0.649362564086914
113.640998840332 0.650447607040405
113.643997192383 0.650501728057861
113.643997192383 0.65272581577301
113.647003173828 0.652780055999756
113.647003173828 0.655004024505615
113.648002624512 0.65505838394165
113.648002624512 0.658421516418457
113.649002075195 0.658475637435913
113.649002075195 0.659560680389404
113.656997680664 0.65961480140686
113.656997680664 0.660699844360352
113.688003540039 0.660753965377808
113.688003540039 0.661838889122009
113.707000732422 0.661893129348755
113.707000732422 0.662978053092957
113.713996887207 0.663032293319702
113.713996887207 0.664117097854614
113.716003417969 0.664171457290649
113.716003417969 0.666395425796509
113.722999572754 0.666449666023254
113.722999572754 0.667534589767456
113.727996826172 0.667588829994202
113.727996826172 0.668673753738403
113.732002258301 0.668727874755859
113.732002258301 0.673067569732666
113.733001708984 0.673121690750122
113.733001708984 0.674206733703613
113.745002746582 0.674260854721069
113.745002746582 0.675345897674561
113.762001037598 0.675400018692017
113.762001037598 0.676484942436218
113.764999389648 0.676539182662964
113.764999389648 0.677624106407166
113.769996643066 0.677678346633911
113.769996643066 0.678763151168823
113.822998046875 0.678817510604858
113.822998046875 0.679902315139771
113.827003479004 0.679956674575806
113.827003479004 0.681041479110718
113.83699798584 0.681095719337463
113.83699798584 0.682180643081665
113.851997375488 0.682234883308411
113.851997375488 0.683319807052612
113.865997314453 0.683373928070068
113.865997314453 0.68445897102356
113.879997253418 0.684513092041016
113.879997253418 0.686737179756165
113.884002685547 0.68679141998291
113.884002685547 0.687876343727112
113.892997741699 0.687930583953857
113.892997741699 0.68901538848877
113.906997680664 0.689069747924805
113.906997680664 0.690154552459717
113.910003662109 0.690208911895752
113.910003662109 0.691293716430664
113.920997619629 0.69134795665741
113.920997619629 0.692432880401611
113.93399810791 0.692487120628357
113.93399810791 0.693572044372559
113.938003540039 0.693626165390015
113.938003540039 0.694711208343506
113.94100189209 0.694765329360962
113.94100189209 0.695850372314453
113.947998046875 0.695904493331909
113.947998046875 0.696989417076111
113.960998535156 0.697043657302856
113.960998535156 0.698128581047058
113.974998474121 0.698182821273804
113.974998474121 0.699267625808716
113.984001159668 0.699321985244751
113.984001159668 0.700406789779663
113.987998962402 0.700461149215698
113.987998962402 0.70154595375061
113.994003295898 0.701600193977356
113.994003295898 0.702685117721558
113.998001098633 0.702739357948303
113.998001098633 0.703824281692505
114.000999450684 0.703878402709961
114.000999450684 0.704963445663452
114.008003234863 0.705017566680908
114.008003234863 0.706102609634399
114.013999938965 0.706156730651855
114.013999938965 0.707241654396057
114.023002624512 0.707295894622803
114.023002624512 0.708380818367004
114.053001403809 0.70843505859375
114.053001403809 0.709519863128662
114.055000305176 0.709574222564697
114.055000305176 0.710659027099609
114.056999206543 0.710713386535645
114.056999206543 0.711798191070557
114.068000793457 0.711852431297302
114.068000793457 0.712937355041504
114.083000183105 0.71299159526825
114.083000183105 0.714076519012451
114.097999572754 0.714130759239197
114.097999572754 0.715215682983398
114.111999511719 0.715269804000854
114.111999511719 0.716354846954346
114.112998962402 0.716408967971802
114.112998962402 0.717493891716003
114.126998901367 0.717548131942749
114.126998901367 0.718633055686951
114.128997802734 0.718687295913696
114.128997802734 0.719772100448608
114.140998840332 0.719826459884644
114.140998840332 0.720911264419556
114.15599822998 0.720965623855591
114.15599822998 0.722050428390503
114.169998168945 0.722104668617249
114.169998168945 0.724328756332397
114.18399810791 0.724382996559143
114.18399810791 0.725467920303345
114.197998046875 0.725522041320801
114.197998046875 0.726607084274292
114.199996948242 0.726661205291748
114.199996948242 0.72774612903595
114.212997436523 0.727800369262695
114.212997436523 0.728885293006897
114.226997375488 0.728939533233643
114.226997375488 0.731163501739502
114.240997314453 0.731217861175537
114.240997314453 0.732302665710449
114.253997802734 0.732356905937195
114.253997802734 0.733441829681396
114.267997741699 0.733496069908142
114.267997741699 0.734580993652344
114.272003173828 0.734635233879089
114.272003173828 0.735720157623291
114.281997680664 0.735774278640747
114.281997680664 0.736859321594238
114.283996582031 0.736913442611694
114.283996582031 0.737998366355896
114.295997619629 0.738052606582642
114.295997619629 0.739137530326843
114.309997558594 0.739191770553589
114.309997558594 0.740276575088501
114.323997497559 0.740330934524536
114.323997497559 0.741415739059448
114.342002868652 0.741470098495483
114.342002868652 0.742554903030396
114.343002319336 0.742609143257141
114.343002319336 0.743694067001343
114.350997924805 0.743748307228088
114.350997924805 0.74483323097229
114.351997375488 0.744887471199036
114.351997375488 0.745972394943237
114.365997314453 0.746026515960693
114.365997314453 0.747111558914185
114.379997253418 0.747165679931641
114.379997253418 0.748250603675842
114.393997192383 0.748304843902588
114.393997192383 0.74938976764679
114.399002075195 0.749444007873535
114.399002075195 0.750528812408447
114.407997131348 0.750583171844482
114.407997131348 0.751667976379395
114.421997070312 0.75172233581543
114.421997070312 0.753946304321289
114.435997009277 0.754000544548035
114.435997009277 0.755085468292236
114.458999633789 0.755139708518982
114.458999633789 0.756224632263184
114.472999572754 0.75627875328064
114.472999572754 0.757363796234131
114.486999511719 0.757417917251587
114.486999511719 0.758502840995789
114.491996765137 0.758557081222534
114.491996765137 0.759642004966736
114.501998901367 0.759696245193481
114.501998901367 0.760781049728394
114.513999938965 0.760835409164429
114.513999938965 0.761920213699341
114.515998840332 0.761974573135376
114.515998840332 0.763059377670288
114.518997192383 0.763113617897034
114.518997192383 0.764198541641235
114.533996582031 0.764252781867981
114.533996582031 0.765337705612183
114.549003601074 0.765391945838928
114.549003601074 0.76647686958313
114.560997009277 0.766530990600586
114.560997009277 0.767616033554077
114.564002990723 0.767670154571533
114.564002990723 0.768755078315735
114.570999145508 0.76880931854248
114.570999145508 0.769894242286682
114.579002380371 0.769948482513428
114.579002380371 0.77103328704834
114.59400177002 0.771087646484375
114.59400177002 0.772172451019287
114.610000610352 0.772226810455322
114.610000610352 0.773311614990234
114.625 0.77336585521698
114.625 0.774450778961182
114.628997802734 0.774505019187927
114.628997802734 0.775589942932129
114.629997253418 0.775644183158875
114.629997253418 0.776729106903076
114.660003662109 0.776783227920532
114.660003662109 0.777868270874023
114.685997009277 0.777922391891479
114.685997009277 0.779007315635681
114.728996276855 0.779061555862427
114.728996276855 0.780146479606628
114.74299621582 0.780200719833374
114.74299621582 0.781285524368286
114.797996520996 0.781339883804321
114.797996520996 0.782424688339233
114.800003051758 0.782479047775269
114.800003051758 0.783563852310181
114.857002258301 0.783618092536926
114.857002258301 0.784703016281128
114.866996765137 0.784757256507874
114.866996765137 0.785842180252075
114.914001464844 0.785896420478821
114.914001464844 0.786981344223022
114.934997558594 0.787035465240479
114.934997558594 0.78812050819397
114.971000671387 0.788174629211426
114.971000671387 0.789259552955627
115.02799987793 0.789313793182373
115.02799987793 0.790398716926575
115.069000244141 0.79045295715332
115.069000244141 0.791537761688232
115.084999084473 0.791592121124268
115.084999084473 0.79267692565918
115.136001586914 0.792731285095215
115.136001586914 0.793816089630127
115.141998291016 0.793870329856873
115.141998291016 0.794955253601074
115.197998046875 0.79500949382782
115.197998046875 0.796094417572021
115.203002929688 0.796148657798767
115.203002929688 0.797233581542969
115.254997253418 0.797287702560425
115.254997253418 0.798372745513916
115.305000305176 0.798426866531372
115.305000305176 0.799511790275574
115.310997009277 0.799566030502319
115.310997009277 0.800650954246521
115.361000061035 0.800705194473267
115.361000061035 0.801789999008179
115.416999816895 0.801844358444214
115.416999816895 0.802929162979126
115.470001220703 0.802983522415161
115.470001220703 0.804068326950073
115.473999023438 0.804122567176819
115.473999023438 0.805207490921021
115.582000732422 0.805261731147766
115.582000732422 0.806346654891968
115.638000488281 0.806400895118713
115.638000488281 0.807485818862915
115.694000244141 0.807539939880371
115.694000244141 0.808624982833862
115.75 0.808679103851318
115.75 0.80976402759552
115.805000305176 0.809818267822266
115.805000305176 0.810903191566467
115.860000610352 0.810957431793213
115.860000610352 0.812042236328125
115.915000915527 0.81209659576416
115.915000915527 0.813181400299072
115.970001220703 0.813235759735107
115.970001220703 0.81432056427002
116.025001525879 0.814374804496765
116.025001525879 0.815459728240967
117.321998596191 0.815513968467712
117.321998596191 0.816598892211914
117.436996459961 0.81665313243866
117.436996459961 0.817738056182861
117.549003601074 0.817792177200317
117.549003601074 0.818877220153809
117.65599822998 0.818931341171265
117.65599822998 0.820016264915466
117.759002685547 0.820070505142212
117.759002685547 0.821155428886414
117.857002258301 0.821209669113159
117.857002258301 0.822294473648071
117.938003540039 0.822348833084106
117.938003540039 0.823433637619019
118.014999389648 0.823487997055054
118.014999389648 0.824572801589966
118.088996887207 0.824627041816711
118.088996887207 0.825711965560913
118.158996582031 0.825766205787659
118.158996582031 0.82685112953186
118.224998474121 0.826905369758606
118.224998474121 0.827990293502808
118.34700012207 0.828044414520264
118.34700012207 0.829129457473755
118.40299987793 0.829183578491211
118.40299987793 0.830268502235413
118.455001831055 0.830322742462158
118.455001831055 0.83140766620636
118.502998352051 0.831461906433105
118.502998352051 0.832546710968018
118.549003601074 0.832601070404053
118.549003601074 0.833685874938965
118.591003417969 0.833740234375
118.591003417969 0.834825038909912
118.629997253418 0.834879279136658
118.629997253418 0.835964202880859
118.674003601074 0.836018443107605
118.674003601074 0.837103366851807
118.722999572754 0.837157607078552
118.722999572754 0.838242530822754
118.774002075195 0.83829665184021
118.774002075195 0.839381694793701
118.814002990723 0.839435815811157
118.814002990723 0.840520739555359
118.818000793457 0.840574979782104
118.818000793457 0.841659903526306
118.821998596191 0.841714143753052
118.821998596191 0.842798948287964
118.827003479004 0.842853307723999
118.827003479004 0.843938112258911
118.830001831055 0.843992471694946
118.830001831055 0.845077276229858
118.831001281738 0.845131516456604
118.831001281738 0.846216440200806
118.835998535156 0.846270680427551
118.835998535156 0.847355604171753
118.841003417969 0.847409844398499
118.841003417969 0.8484947681427
118.845001220703 0.848548889160156
118.845001220703 0.849633932113647
118.849998474121 0.849688053131104
118.849998474121 0.850772976875305
118.855003356934 0.850827217102051
118.855003356934 0.851912140846252
118.860000610352 0.851966381072998
118.860000610352 0.85305118560791
118.863998413086 0.853105545043945
118.863998413086 0.854190349578857
118.869003295898 0.854244709014893
118.869003295898 0.855329513549805
118.874000549316 0.85538375377655
118.874000549316 0.856468677520752
118.877998352051 0.856522917747498
118.877998352051 0.857607841491699
118.879997253418 0.857662081718445
118.879997253418 0.858747005462646
118.887001037598 0.858801126480103
118.887001037598 0.859886169433594
118.890998840332 0.85994029045105
118.890998840332 0.861025214195251
118.894996643066 0.861079454421997
118.894996643066 0.862164378166199
118.900001525879 0.862218618392944
118.900001525879 0.863303422927856
118.901000976562 0.863357782363892
118.901000976562 0.864442586898804
118.90299987793 0.864496946334839
118.90299987793 0.865581750869751
118.906997680664 0.865635991096497
118.906997680664 0.866720914840698
118.911003112793 0.866775155067444
118.911003112793 0.867860078811646
118.914001464844 0.867914319038391
118.914001464844 0.868999242782593
118.916999816895 0.869053363800049
118.916999816895 0.87013840675354
118.919998168945 0.870192527770996
118.919998168945 0.871277451515198
118.921997070312 0.871331691741943
118.921997070312 0.872416615486145
118.924003601074 0.872470855712891
118.924003601074 0.873555660247803
118.925003051758 0.873610019683838
118.925003051758 0.87469482421875
118.927001953125 0.874749183654785
118.927001953125 0.875833988189697
118.928001403809 0.875888228416443
118.928001403809 0.876973152160645
118.929000854492 0.87702739238739
118.929000854492 0.878112316131592
118.930000305176 0.878166556358337
118.930000305176 0.879251480102539
118.931999206543 0.879305601119995
118.931999206543 0.880390644073486
118.932998657227 0.880444765090942
118.932998657227 0.881529688835144
118.93399810791 0.88158392906189
118.93399810791 0.882668852806091
118.934997558594 0.882723093032837
118.934997558594 0.884947061538696
118.938003540039 0.885001420974731
118.938003540039 0.886086225509644
118.942001342773 0.886140465736389
118.942001342773 0.887225389480591
118.945999145508 0.887279629707336
118.945999145508 0.888364553451538
118.948997497559 0.888418793678284
118.948997497559 0.889503717422485
118.962997436523 0.889557838439941
118.962997436523 0.890642881393433
118.968002319336 0.890697002410889
118.968002319336 0.89178192615509
118.975997924805 0.891836166381836
118.975997924805 0.892921090126038
118.985000610352 0.892975330352783
118.985000610352 0.894060134887695
118.98999786377 0.89411449432373
118.98999786377 0.895199298858643
119.003997802734 0.895253658294678
119.003997802734 0.89633846282959
119.009002685547 0.896392703056335
119.009002685547 0.897477626800537
119.013000488281 0.897531867027283
119.013000488281 0.898616790771484
119.021003723145 0.89867103099823
119.021003723145 0.900895118713379
119.022003173828 0.900949239730835
119.022003173828 0.902034163475037
119.03099822998 0.902088403701782
119.03099822998 0.903173327445984
119.03800201416 0.903227567672729
119.03800201416 0.904312372207642
119.042999267578 0.904366731643677
119.042999267578 0.905451536178589
119.046997070312 0.905505895614624
119.046997070312 0.906590700149536
119.047996520996 0.906644940376282
119.047996520996 0.907729864120483
119.05899810791 0.907784104347229
119.05899810791 0.908869028091431
119.059997558594 0.908923268318176
119.059997558594 0.910008192062378
119.068000793457 0.910062313079834
119.068000793457 0.911147356033325
119.082000732422 0.911201477050781
119.082000732422 0.912286400794983
119.101997375488 0.912340641021729
119.101997375488 0.91342556476593
119.102996826172 0.913479804992676
119.102996826172 0.914564609527588
119.111999511719 0.914618968963623
119.111999511719 0.915703773498535
119.123001098633 0.91575813293457
119.123001098633 0.916842937469482
119.142997741699 0.916897177696228
119.142997741699 0.91798210144043
119.16300201416 0.918036341667175
119.16300201416 0.919121265411377
119.181999206543 0.919175505638123
119.181999206543 0.920260429382324
119.197998046875 0.92031455039978
119.197998046875 0.921399593353271
119.200996398926 0.921453714370728
119.200996398926 0.922538638114929
119.21900177002 0.922592878341675
119.21900177002 0.923677802085876
119.236999511719 0.923732042312622
119.236999511719 0.924816846847534
119.254997253418 0.924871206283569
119.254997253418 0.925956010818481
119.272003173828 0.926010370254517
119.272003173828 0.927095174789429
119.279998779297 0.927149415016174
119.279998779297 0.928234338760376
119.290000915527 0.928288578987122
119.290000915527 0.929373502731323
119.319999694824 0.929427742958069
119.319999694824 0.930512666702271
119.323997497559 0.930566787719727
119.323997497559 0.931651830673218
119.359001159668 0.931705951690674
119.359001159668 0.932790875434875
119.360000610352 0.932845115661621
119.360000610352 0.933930039405823
119.375999450684 0.933984279632568
119.375999450684 0.93506908416748
119.390998840332 0.935123443603516
119.390998840332 0.936208248138428
119.396003723145 0.936262607574463
119.396003723145 0.937347412109375
119.40599822998 0.937401652336121
119.40599822998 0.938486576080322
119.420997619629 0.938540816307068
119.420997619629 0.93962574005127
119.43399810791 0.939679980278015
119.43399810791 0.940764904022217
119.434997558594 0.940819025039673
119.434997558594 0.941904067993164
119.448997497559 0.94195818901062
119.448997497559 0.943043112754822
119.470001220703 0.943097352981567
119.470001220703 0.944182276725769
119.477996826172 0.944236516952515
119.477996826172 0.945321321487427
119.490997314453 0.945375680923462
119.490997314453 0.946460485458374
119.503997802734 0.946514844894409
119.503997802734 0.947599649429321
119.505996704102 0.947653889656067
119.505996704102 0.948738813400269
119.515998840332 0.948793053627014
119.515998840332 0.949877977371216
119.528999328613 0.949932217597961
119.528999328613 0.951017141342163
119.540000915527 0.951071262359619
119.540000915527 0.95215630531311
119.541000366211 0.952210426330566
119.541000366211 0.953295350074768
119.552001953125 0.953349590301514
119.552001953125 0.954434514045715
119.574996948242 0.954488754272461
119.574996948242 0.955573558807373
119.577003479004 0.955627918243408
119.577003479004 0.95671272277832
119.58699798584 0.956767082214355
119.58699798584 0.957851886749268
119.59700012207 0.957906126976013
119.59700012207 0.958991050720215
119.607002258301 0.95904529094696
119.607002258301 0.960130214691162
119.609001159668 0.960184454917908
119.609001159668 0.961269378662109
119.615997314453 0.961323499679565
119.615997314453 0.962408542633057
119.63200378418 0.962462663650513
119.63200378418 0.963547587394714
119.641998291016 0.96360182762146
119.641998291016 0.964686751365662
119.642997741699 0.964740991592407
119.642997741699 0.965825796127319
119.648002624512 0.965880155563354
119.648002624512 0.966964960098267
119.651000976562 0.967019319534302
119.651000976562 0.968104124069214
119.652000427246 0.968158483505249
119.652000427246 0.970382452011108
119.653999328613 0.970436692237854
119.653999328613 0.972660779953003
119.654998779297 0.972714900970459
119.654998779297 0.973799824714661
119.675003051758 0.973854064941406
119.675003051758 0.974938988685608
119.708000183105 0.974993228912354
119.708000183105 0.976078033447266
119.73999786377 0.976132392883301
119.73999786377 0.977217197418213
119.771003723145 0.977271556854248
119.771003723145 0.97835636138916
119.802001953125 0.978410720825195
119.802001953125 0.979495525360107
119.833000183105 0.979549765586853
119.833000183105 0.980634689331055
119.863998413086 0.9806889295578
119.863998413086 0.981773853302002
119.893997192383 0.981827974319458
119.893997192383 0.982913017272949
119.922996520996 0.982967138290405
119.922996520996 0.984052062034607
119.982002258301 0.984106302261353
119.982002258301 0.985191226005554
120.011001586914 0.9852454662323
120.011001586914 0.986330270767212
120.040000915527 0.986384630203247
120.040000915527 0.987469434738159
120.069000244141 0.987523794174194
120.069000244141 0.988608598709106
120.09700012207 0.988662958145142
120.09700012207 0.989747762680054
120.125 0.989802002906799
120.125 0.990886926651001
120.15299987793 0.990941166877747
120.15299987793 0.992026090621948
120.180999755859 0.992080211639404
120.180999755859 0.993165254592896
120.208999633789 0.993219375610352
120.208999633789 0.994304299354553
120.233001708984 0.994358539581299
120.233001708984 0.9954434633255
120.236999511719 0.995497703552246
120.236999511719 0.996582508087158
120.262001037598 0.996636867523193
120.262001037598 0.997721672058105
120.264999389648 0.997776031494141
120.264999389648 0.998860836029053
120.291999816895 0.998915195465088
120.291999816895 1


==> fig/simulationresultsECDF-v2vNLOSuav.tsv <==
109.99299621582 5.37633895874023e-05
109.99299621582 0.001129150390625
110.000999450684 0.0011829137802124
110.000999450684 0.00225818157196045
110.001998901367 0.00231194496154785
110.001998901367 0.0045163631439209
110.003997802734 0.0045701265335083
110.003997802734 0.0056455135345459
110.005996704102 0.0056992769241333
110.005996704102 0.00677454471588135
110.00700378418 0.00682830810546875
110.00700378418 0.00790369510650635
110.01000213623 0.00795745849609375
110.01000213623 0.0090327262878418
110.021003723145 0.0090864896774292
110.021003723145 0.0101618766784668
110.026000976562 0.0102156400680542
110.026000976562 0.0112909078598022
110.028999328613 0.0113446712493896
110.028999328613 0.0124200582504272
110.031997680664 0.0124738216400146
110.031997680664 0.0135490894317627
110.039001464844 0.0136028528213501
110.039001464844 0.0146782398223877
110.044998168945 0.0147320032119751
110.044998168945 0.0158072710037231
110.059997558594 0.0158610343933105
110.059997558594 0.0169364213943481
110.06600189209 0.0169901847839355
110.06600189209 0.0180654525756836
110.068000793457 0.018119215965271
110.068000793457 0.0191946029663086
110.077003479004 0.019248366355896
110.077003479004 0.020323634147644
110.091003417969 0.0203773975372314
110.091003417969 0.021452784538269
110.095001220703 0.0215065479278564
110.095001220703 0.0225818157196045
110.102996826172 0.0226355791091919
110.102996826172 0.0237109661102295
110.11499786377 0.0237647294998169
110.11499786377 0.0248399972915649
110.119003295898 0.0248937606811523
110.119003295898 0.0259691476821899
110.137001037598 0.0260229110717773
110.137001037598 0.0270981788635254
110.140998840332 0.0271519422531128
110.140998840332 0.0282273292541504
110.152000427246 0.0282810926437378
110.152000427246 0.0293563604354858
110.160003662109 0.0294101238250732
110.160003662109 0.0304855108261108
110.179000854492 0.0305392742156982
110.179000854492 0.0316145420074463
110.18399810791 0.0316684246063232
110.18399810791 0.0327436923980713
110.188003540039 0.0327974557876587
110.188003540039 0.0338728427886963
110.208999633789 0.0339266061782837
110.208999633789 0.0350018739700317
110.218002319336 0.0350556373596191
110.218002319336 0.0361310243606567
110.228996276855 0.0361847877502441
110.228996276855 0.0372600555419922
110.233001708984 0.0373138189315796
110.233001708984 0.0383892059326172
110.235000610352 0.0384429693222046
110.235000610352 0.0395182371139526
110.248001098633 0.03957200050354
110.248001098633 0.0406473875045776
110.258003234863 0.040701150894165
110.258003234863 0.0417764186859131
110.262001037598 0.0418301820755005
110.262001037598 0.0429055690765381
110.264999389648 0.0429593324661255
110.264999389648 0.0440346002578735
110.273002624512 0.0440883636474609
110.273002624512 0.0451637506484985
110.281997680664 0.0452175140380859
110.281997680664 0.046292781829834
110.289001464844 0.0463465452194214
110.289001464844 0.047421932220459
110.297996520996 0.0474756956100464
110.297996520996 0.0485509634017944
110.301002502441 0.0486047267913818
110.301002502441 0.0496801137924194
110.317001342773 0.0497338771820068
110.317001342773 0.0508091449737549
110.320999145508 0.0508629083633423
110.320999145508 0.0519382953643799
110.337997436523 0.0519920587539673
110.337997436523 0.0530673265457153
110.339996337891 0.0531210899353027
110.339996337891 0.0541964769363403
110.346000671387 0.0542502403259277
110.346000671387 0.0553255081176758
110.361000061035 0.0553792715072632
110.361000061035 0.0564546585083008
110.372001647949 0.0565084218978882
110.372001647949 0.0575836896896362
110.375999450684 0.0576374530792236
110.375999450684 0.0587128400802612
110.378997802734 0.0587666034698486
110.378997802734 0.0598418712615967
110.383003234863 0.0598957538604736
110.383003234863 0.0609710216522217
110.40599822998 0.0610247850418091
110.40599822998 0.0632292032241821
110.419998168945 0.0632829666137695
110.419998168945 0.0643583536148071
110.426002502441 0.0644121170043945
110.426002502441 0.0654873847961426
110.429000854492 0.06554114818573
110.429000854492 0.0666165351867676
110.435997009277 0.066670298576355
110.435997009277 0.067745566368103
110.453002929688 0.0677993297576904
110.453002929688 0.068874716758728
110.457000732422 0.0689284801483154
110.457000732422 0.0700037479400635
110.466003417969 0.0700575113296509
110.466003417969 0.0711328983306885
110.475997924805 0.0711866617202759
110.475997924805 0.0722619295120239
110.482002258301 0.0723156929016113
110.482002258301 0.0733910799026489
110.499000549316 0.0734448432922363
110.499000549316 0.0745201110839844
110.500999450684 0.0745738744735718
110.500999450684 0.0756492614746094
110.527000427246 0.0757030248641968
110.527000427246 0.0767782926559448
110.52799987793 0.0768320560455322
110.52799987793 0.0779074430465698
110.541000366211 0.0779612064361572
110.541000366211 0.0790364742279053
110.553001403809 0.0790902376174927
110.553001403809 0.0801656246185303
110.559997558594 0.0802193880081177
110.559997558594 0.0812946557998657
110.580001831055 0.0813484191894531
110.580001831055 0.0824238061904907
110.583999633789 0.0824775695800781
110.583999633789 0.0835528373718262
110.591003417969 0.0836066007614136
110.591003417969 0.0846819877624512
110.59400177002 0.0847357511520386
110.59400177002 0.0858110189437866
110.601997375488 0.085864782333374
110.601997375488 0.0869401693344116
110.622001647949 0.086993932723999
110.622001647949 0.0880692005157471
110.626998901367 0.0881229639053345
110.626998901367 0.0891983509063721
110.629997253418 0.0892521142959595
110.629997253418 0.0903273820877075
110.648002624512 0.0903811454772949
110.648002624512 0.0914565324783325
110.653999328613 0.0915102958679199
110.653999328613 0.092585563659668
110.658996582031 0.0926394462585449
110.658996582031 0.093714714050293
110.669998168945 0.0937684774398804
110.669998168945 0.094843864440918
110.684997558594 0.0948976278305054
110.684997558594 0.0959728956222534
110.688003540039 0.0960266590118408
110.688003540039 0.0971020460128784
110.705001831055 0.0971558094024658
110.705001831055 0.0982310771942139
110.713996887207 0.0982848405838013
110.713996887207 0.0993602275848389
110.717002868652 0.0994139909744263
110.717002868652 0.100489258766174
110.718002319336 0.100543022155762
110.718002319336 0.101618409156799
110.748001098633 0.101672172546387
110.748001098633 0.10387659072876
110.758003234863 0.103930354118347
110.758003234863 0.105005621910095
110.763999938965 0.105059385299683
110.763999938965 0.10613477230072
110.778999328613 0.106188535690308
110.778999328613 0.107263803482056
110.779998779297 0.107317566871643
110.779998779297 0.108392953872681
110.809997558594 0.108446717262268
110.809997558594 0.109521985054016
110.810997009277 0.109575748443604
110.810997009277 0.110651135444641
110.824996948242 0.110704898834229
110.824996948242 0.111780166625977
110.842002868652 0.111833930015564
110.842002868652 0.114038348197937
110.84700012207 0.114092111587524
110.84700012207 0.115167498588562
110.873001098633 0.115221261978149
110.873001098633 0.116296529769897
110.887001037598 0.116350293159485
110.887001037598 0.117425680160522
110.891998291016 0.11747944355011
110.891998291016 0.118554711341858
110.903999328613 0.118608474731445
110.903999328613 0.119683861732483
110.906997680664 0.11973762512207
110.906997680664 0.120812892913818
110.934997558594 0.120866775512695
110.934997558594 0.121942043304443
110.936996459961 0.121995806694031
110.936996459961 0.123071193695068
110.94100189209 0.123124837875366
110.94100189209 0.124200224876404
110.950996398926 0.124253988265991
110.950996398926 0.125329256057739
110.964996337891 0.125383138656616
110.964996337891 0.126458406448364
110.966003417969 0.126512169837952
110.966003417969 0.127587556838989
110.968002319336 0.127641320228577
110.968002319336 0.128716588020325
110.96900177002 0.128770351409912
110.96900177002 0.130974769592285
110.971000671387 0.131028532981873
110.971000671387 0.13210391998291
110.97200012207 0.132157683372498
110.97200012207 0.133232951164246
110.972999572754 0.133286714553833
110.972999572754 0.134362101554871
110.973999023438 0.134415864944458
110.973999023438 0.135491132736206
110.976997375488 0.135544896125793
110.976997375488 0.136620283126831
110.982002258301 0.136674046516418
110.982002258301 0.137749314308167
110.984001159668 0.137803077697754
110.984001159668 0.138878464698792
110.990997314453 0.138932228088379
110.990997314453 0.140007495880127
110.997001647949 0.140061259269714
110.997001647949 0.141136646270752
111.008003234863 0.141190409660339
111.008003234863 0.142265677452087
111.012001037598 0.142319440841675
111.012001037598 0.143394827842712
111.016998291016 0.1434485912323
111.016998291016 0.144523859024048
111.024002075195 0.144577622413635
111.024002075195 0.145653009414673
111.027000427246 0.14570677280426
111.027000427246 0.147911190986633
111.03800201416 0.147964954376221
111.03800201416 0.149040222167969
111.042999267578 0.149093985557556
111.042999267578 0.150169372558594
111.054000854492 0.150223135948181
111.054000854492 0.151298522949219
111.056999206543 0.151352167129517
111.056999206543 0.152427554130554
111.069999694824 0.152481317520142
111.069999694824 0.15355658531189
111.072998046875 0.153610467910767
111.072998046875 0.154685735702515
111.078002929688 0.154739499092102
111.078002929688 0.15581488609314
111.083999633789 0.155868530273438
111.083999633789 0.156943917274475
111.08699798584 0.156997680664062
111.08699798584 0.158072948455811
111.087997436523 0.158126831054688
111.087997436523 0.159202098846436
111.108001708984 0.159255862236023
111.108001708984 0.160331249237061
111.112998962402 0.160385012626648
111.112998962402 0.161460280418396
111.116996765137 0.161514043807983
111.116996765137 0.162589430809021
111.119003295898 0.162643194198608
111.119003295898 0.163718461990356
111.127998352051 0.163772225379944
111.127998352051 0.164847612380981
111.149002075195 0.164901375770569
111.149002075195 0.165976643562317
111.150001525879 0.166030406951904
111.150001525879 0.167105793952942
111.152000427246 0.167159557342529
111.152000427246 0.168234825134277
111.165000915527 0.168288588523865
111.165000915527 0.169363975524902
111.171997070312 0.16941773891449
111.171997070312 0.171622157096863
111.184997558594 0.17167592048645
111.184997558594 0.172751188278198
111.195999145508 0.172804951667786
111.195999145508 0.173880338668823
111.202003479004 0.173934102058411
111.202003479004 0.175009369850159
111.204002380371 0.175063133239746
111.204002380371 0.176138520240784
111.210998535156 0.176192283630371
111.210998535156 0.177267551422119
111.221000671387 0.177321314811707
111.221000671387 0.178396701812744
111.22200012207 0.178450465202332
111.22200012207 0.180654883384705
111.231002807617 0.180708646774292
111.231002807617 0.18178391456604
111.247001647949 0.181837797164917
111.247001647949 0.182913064956665
111.25700378418 0.182966828346252
111.25700378418 0.18404221534729
111.259002685547 0.184095859527588
111.259002685547 0.185171246528625
111.26000213623 0.185225009918213
111.26000213623 0.186300277709961
111.261001586914 0.186354160308838
111.261001586914 0.187429428100586
111.274002075195 0.187483191490173
111.274002075195 0.188558578491211
111.279998779297 0.188612341880798
111.279998779297 0.189687609672546
111.289001464844 0.189741373062134
111.289001464844 0.190816760063171
111.292999267578 0.190870523452759
111.292999267578 0.191945791244507
111.295997619629 0.191999554634094
111.295997619629 0.193074941635132
111.302001953125 0.193128705024719
111.302001953125 0.194203972816467
111.307998657227 0.194257736206055
111.307998657227 0.195333123207092
111.318000793457 0.19538688659668
111.318000793457 0.196462154388428
111.331001281738 0.196515917778015
111.331001281738 0.197591304779053
111.333999633789 0.19764506816864
111.333999633789 0.198720335960388
111.346000671387 0.198774099349976
111.346000671387 0.199849486351013
111.355003356934 0.199903249740601
111.355003356934 0.200978517532349
111.357002258301 0.201032280921936
111.357002258301 0.202107667922974
111.361000061035 0.202161431312561
111.361000061035 0.203236699104309
111.36499786377 0.203290462493896
111.36499786377 0.204365849494934
111.371002197266 0.204419612884521
111.371002197266 0.20549488067627
111.375 0.205548644065857
111.375 0.206624031066895
111.391998291016 0.206677794456482
111.391998291016 0.20775306224823
111.401000976562 0.207806825637817
111.401000976562 0.208882212638855
111.40299987793 0.208935976028442
111.40299987793 0.21001124382019
111.410003662109 0.210065007209778
111.410003662109 0.211140394210815
111.424003601074 0.211194157600403
111.424003601074 0.212269425392151
111.430999755859 0.212323188781738
111.430999755859 0.213398575782776
111.43399810791 0.213452339172363
111.43399810791 0.214527606964111
111.438003540039 0.214581489562988
111.438003540039 0.215656757354736
111.444999694824 0.215710520744324
111.444999694824 0.216785907745361
111.447998046875 0.216839551925659
111.447998046875 0.217914938926697
111.457000732422 0.217968702316284
111.457000732422 0.219043970108032
111.458999633789 0.219097852706909
111.458999633789 0.220173120498657
111.486999511719 0.220226883888245
111.486999511719 0.222431302070618
111.491996765137 0.222485065460205
111.491996765137 0.223560452461243
111.511001586914 0.22361421585083
111.511001586914 0.224689483642578
111.513000488281 0.224743247032166
111.513000488281 0.225818634033203
111.514999389648 0.225872397422791
111.514999389648 0.226947665214539
111.525001525879 0.227001428604126
111.525001525879 0.228076815605164
111.526000976562 0.228130578994751
111.526000976562 0.229205846786499
111.539001464844 0.229259610176086
111.539001464844 0.230334997177124
111.541999816895 0.230388760566711
111.541999816895 0.231464028358459
111.553001403809 0.231517791748047
111.553001403809 0.232593178749084
111.559997558594 0.232646942138672
111.559997558594 0.23372220993042
111.565002441406 0.233775973320007
111.565002441406 0.234851360321045
111.569000244141 0.234905123710632
111.569000244141 0.23598039150238
111.585998535156 0.236034154891968
111.585998535156 0.237109541893005
111.587997436523 0.237163305282593
111.587997436523 0.238238573074341
111.588996887207 0.238292336463928
111.588996887207 0.239367723464966
111.589996337891 0.239421486854553
111.589996337891 0.240496754646301
111.596000671387 0.240550518035889
111.596000671387 0.241625905036926
111.605003356934 0.241679668426514
111.605003356934 0.242754936218262
111.623001098633 0.242808818817139
111.623001098633 0.243884086608887
111.627998352051 0.243937849998474
111.627998352051 0.245013236999512
111.633003234863 0.24506688117981
111.633003234863 0.246142268180847
111.650001525879 0.246196031570435
111.650001525879 0.247271299362183
111.664001464844 0.24732518196106
111.664001464844 0.248400449752808
111.666999816895 0.248454213142395
111.666999816895 0.250658631324768
111.676002502441 0.250712394714355
111.676002502441 0.251787662506104
111.680000305176 0.25184154510498
111.680000305176 0.252916812896729
111.68399810791 0.252970576286316
111.68399810791 0.254045963287354
111.702003479004 0.254099726676941
111.702003479004 0.255174994468689
111.706001281738 0.255228757858276
111.706001281738 0.256304144859314
111.723999023438 0.256357908248901
111.723999023438 0.257433176040649
111.741996765137 0.257486939430237
111.741996765137 0.258562326431274
111.745002746582 0.258616089820862
111.745002746582 0.25969135761261
111.746002197266 0.259745121002197
111.746002197266 0.260820508003235
111.753997802734 0.260874271392822
111.753997802734 0.26194953918457
111.764999389648 0.262003302574158
111.764999389648 0.263078689575195
111.774002075195 0.263132452964783
111.774002075195 0.264207720756531
111.778999328613 0.264261484146118
111.778999328613 0.265336871147156
111.786003112793 0.265390634536743
111.786003112793 0.266465902328491
111.804000854492 0.266519665718079
111.804000854492 0.267595052719116
111.805000305176 0.267648816108704
111.805000305176 0.268724083900452
111.820999145508 0.268777847290039
111.820999145508 0.269853234291077
111.822998046875 0.269906997680664
111.822998046875 0.270982265472412
111.827003479004 0.271036148071289
111.827003479004 0.272111415863037
111.829002380371 0.272165179252625
111.829002380371 0.273240566253662
111.846000671387 0.27329421043396
111.846000671387 0.274369597434998
111.853996276855 0.274423360824585
111.853996276855 0.275498628616333
111.86799621582 0.27555251121521
111.86799621582 0.276627779006958
111.869003295898 0.276681542396545
111.869003295898 0.277756929397583
111.878997802734 0.277810573577881
111.878997802734 0.278885960578918
111.887001037598 0.278939723968506
111.887001037598 0.280014991760254
111.902000427246 0.280068874359131
111.902000427246 0.281144142150879
111.912002563477 0.281197905540466
111.912002563477 0.282273292541504
111.916000366211 0.282326936721802
111.916000366211 0.283402323722839
111.928001403809 0.283456087112427
111.928001403809 0.284531354904175
111.955001831055 0.284585237503052
111.955001831055 0.2856605052948
111.962997436523 0.285714268684387
111.962997436523 0.286789655685425
111.96900177002 0.286843419075012
111.96900177002 0.28791868686676
111.980003356934 0.287972450256348
111.980003356934 0.289047837257385
111.999000549316 0.289101600646973
111.999000549316 0.290176868438721
112.01000213623 0.290230631828308
112.01000213623 0.292435050010681
112.043998718262 0.292488813400269
112.043998718262 0.293564200401306
112.051002502441 0.293617963790894
112.051002502441 0.294693231582642
112.056999206543 0.294746994972229
112.056999206543 0.295822381973267
112.089996337891 0.295876145362854
112.089996337891 0.296951413154602
112.093002319336 0.297005176544189
112.093002319336 0.298080563545227
112.103996276855 0.298134326934814
112.103996276855 0.299209594726562
112.134002685547 0.29926335811615
112.134002685547 0.300338745117188
112.136001586914 0.300392508506775
112.136001586914 0.301467776298523
112.138000488281 0.30152153968811
112.138000488281 0.302596926689148
112.151000976562 0.302650690078735
112.151000976562 0.303725957870483
112.176002502441 0.30377984046936
112.176002502441 0.304855108261108
112.182998657227 0.304908871650696
112.182998657227 0.305984258651733
112.197998046875 0.306037902832031
112.197998046875 0.307113289833069
112.217002868652 0.307167053222656
112.217002868652 0.308242321014404
112.218002319336 0.308296203613281
112.218002319336 0.309371471405029
112.231002807617 0.309425234794617
112.231002807617 0.310500621795654
112.236999511719 0.310554265975952
112.236999511719 0.31162965297699
112.241996765137 0.311683416366577
112.241996765137 0.312758684158325
112.26000213623 0.312812566757202
112.26000213623 0.31388783454895
112.279998779297 0.313941597938538
112.279998779297 0.315016984939575
112.282997131348 0.315070629119873
112.282997131348 0.316146016120911
112.302001953125 0.316199779510498
112.302001953125 0.317275166511536
112.321998596191 0.317328929901123
112.321998596191 0.318404197692871
112.330001831055 0.318457961082458
112.330001831055 0.319533348083496
112.34400177002 0.319587111473083
112.34400177002 0.320662379264832
112.376998901367 0.320716142654419
112.376998901367 0.321791529655457
112.379997253418 0.321845293045044
112.379997253418 0.322920560836792
112.386001586914 0.322974324226379
112.386001586914 0.324049711227417
112.401000976562 0.324103474617004
112.401000976562 0.325178742408752
112.428001403809 0.32523250579834
112.428001403809 0.326307892799377
112.430999755859 0.326361656188965
112.430999755859 0.327436923980713
112.470001220703 0.3274906873703
112.470001220703 0.328566074371338
112.477996826172 0.328619837760925
112.477996826172 0.329695105552673
112.481002807617 0.329748868942261
112.481002807617 0.330824255943298
112.483001708984 0.330878019332886
112.483001708984 0.331953287124634
112.535003662109 0.332007169723511
112.535003662109 0.333082437515259
112.53800201416 0.333136200904846
112.53800201416 0.334211587905884
112.554000854492 0.334265232086182
112.554000854492 0.335340619087219
112.559997558594 0.335394382476807
112.559997558594 0.336469650268555
112.588996887207 0.336523532867432
112.588996887207 0.33759880065918
112.596000671387 0.337652564048767
112.596000671387 0.338727951049805
112.598999023438 0.338781595230103
112.598999023438 0.33985698223114
112.637001037598 0.339910745620728
112.637001037598 0.340986013412476
112.638999938965 0.341039896011353
112.638999938965 0.342115163803101
112.641998291016 0.342168927192688
112.641998291016 0.343244314193726
112.660003662109 0.343297958374023
112.660003662109 0.344373345375061
112.679000854492 0.344427108764648
112.679000854492 0.345502376556396
112.688003540039 0.345556259155273
112.688003540039 0.346631526947021
112.696998596191 0.346685290336609
112.696998596191 0.347760677337646
112.717002868652 0.347814440727234
112.717002868652 0.348889708518982
112.72200012207 0.348943471908569
112.72200012207 0.350018858909607
112.725997924805 0.350072622299194
112.725997924805 0.351147890090942
112.751998901367 0.35120165348053
112.751998901367 0.352277040481567
112.766998291016 0.352330803871155
112.766998291016 0.353406071662903
112.787002563477 0.35345983505249
112.787002563477 0.354535222053528
112.795997619629 0.354588985443115
112.795997619629 0.355664253234863
112.806999206543 0.355718016624451
112.806999206543 0.356793403625488
112.809997558594 0.356847167015076
112.809997558594 0.357922434806824
112.847999572754 0.357976198196411
112.847999572754 0.359051585197449
112.863998413086 0.359105348587036
112.863998413086 0.360180616378784
112.874000549316 0.360234379768372
112.874000549316 0.361309766769409
112.908996582031 0.361363530158997
112.908996582031 0.362438797950745
112.919998168945 0.362492561340332
112.919998168945 0.36356794834137
112.952003479004 0.363621711730957
112.952003479004 0.364696979522705
112.968002319336 0.364750862121582
112.968002319336 0.36582612991333
112.971000671387 0.365879893302917
112.971000671387 0.366955280303955
112.976997375488 0.367008924484253
112.976997375488 0.368084311485291
113.021003723145 0.368138074874878
113.021003723145 0.369213342666626
113.029998779297 0.369267225265503
113.029998779297 0.370342493057251
113.032997131348 0.370396256446838
113.032997131348 0.371471643447876
113.035003662109 0.371525287628174
113.035003662109 0.372600674629211
113.074996948242 0.372654438018799
113.074996948242 0.373729705810547
113.093002319336 0.373783588409424
113.093002319336 0.374858856201172
113.095001220703 0.374912619590759
113.095001220703 0.375988006591797
113.105003356934 0.376041650772095
113.105003356934 0.377117037773132
113.128997802734 0.37717080116272
113.128997802734 0.378246068954468
113.151000976562 0.378299951553345
113.151000976562 0.379375219345093
113.157997131348 0.37942898273468
113.157997131348 0.380504369735718
113.181999206543 0.380558133125305
113.181999206543 0.381633400917053
113.18399810791 0.381687164306641
113.18399810791 0.382762551307678
113.209999084473 0.382816314697266
113.209999084473 0.383891582489014
113.221000671387 0.383945345878601
113.221000671387 0.385020732879639
113.238998413086 0.385074496269226
113.238998413086 0.386149764060974
113.259002685547 0.386203527450562
113.259002685547 0.387278914451599
113.268997192383 0.387332677841187
113.268997192383 0.388407945632935
113.285003662109 0.388461709022522
113.285003662109 0.38953709602356
113.328002929688 0.389590859413147
113.328002929688 0.390666127204895
113.335998535156 0.390719890594482
113.335998535156 0.39179527759552
113.347999572754 0.391849040985107
113.347999572754 0.392924308776855
113.348999023438 0.392978191375732
113.348999023438 0.39405345916748
113.388000488281 0.394107222557068
113.388000488281 0.395182609558105
113.404998779297 0.395236253738403
113.404998779297 0.396311640739441
113.412002563477 0.396365404129028
113.412002563477 0.398569822311401
113.446998596191 0.398623585700989
113.446998596191 0.399698972702026
113.460998535156 0.399752616882324
113.460998535156 0.400828003883362
113.475997924805 0.400881767272949
113.475997924805 0.401957035064697
113.486999511719 0.402010917663574
113.486999511719 0.403086185455322
113.487998962402 0.40313994884491
113.487998962402 0.404215335845947
113.544998168945 0.404268980026245
113.544998168945 0.405344367027283
113.563003540039 0.40539813041687
113.563003540039 0.406473398208618
113.567001342773 0.406527280807495
113.567001342773 0.407602548599243
113.600997924805 0.407656311988831
113.600997924805 0.408731698989868
113.603996276855 0.408785462379456
113.603996276855 0.409860730171204
113.627998352051 0.409914493560791
113.627998352051 0.410989880561829
113.656997680664 0.411043643951416
113.656997680664 0.412118911743164
113.667999267578 0.412172675132751
113.667999267578 0.413248062133789
113.688003540039 0.413301825523376
113.688003540039 0.41550624370575
113.713996887207 0.415560007095337
113.713996887207 0.416635274887085
113.732002258301 0.416689038276672
113.732002258301 0.41776442527771
113.748001098633 0.417818188667297
113.748001098633 0.418893456459045
113.762001037598 0.418947219848633
113.762001037598 0.42002260684967
113.769996643066 0.420076370239258
113.769996643066 0.421151638031006
113.773002624512 0.421205401420593
113.773002624512 0.422280788421631
113.80899810791 0.422334551811218
113.80899810791 0.423409819602966
113.827003479004 0.423463582992554
113.827003479004 0.424538969993591
113.835998535156 0.424592733383179
113.835998535156 0.425668001174927
113.83699798584 0.425721883773804
113.83699798584 0.426797151565552
113.869003295898 0.426850914955139
113.869003295898 0.427926301956177
113.884002685547 0.427979946136475
113.884002685547 0.429055333137512
113.899002075195 0.4291090965271
113.899002075195 0.430184364318848
113.910003662109 0.430238246917725
113.910003662109 0.431313514709473
113.930000305176 0.43136727809906
113.930000305176 0.432442665100098
113.94100189209 0.432496309280396
113.94100189209 0.433571696281433
113.962997436523 0.433625459671021
113.962997436523 0.434700727462769
113.984001159668 0.434754610061646
113.984001159668 0.435829877853394
113.990997314453 0.435883641242981
113.990997314453 0.436959028244019
113.998001098633 0.437012672424316
113.998001098633 0.438088059425354
114.026000976562 0.438141822814941
114.026000976562 0.439217090606689
114.043998718262 0.439270973205566
114.043998718262 0.440346240997314
114.051002502441 0.440400004386902
114.051002502441 0.441475391387939
114.055000305176 0.441529154777527
114.055000305176 0.442604422569275
114.056999206543 0.442658185958862
114.056999206543 0.4437335729599
114.088996887207 0.443787336349487
114.088996887207 0.444862604141235
114.105003356934 0.444916367530823
114.105003356934 0.44599175453186
114.112998962402 0.446045517921448
114.112998962402 0.447120785713196
114.128997802734 0.447174549102783
114.128997802734 0.448249936103821
114.15299987793 0.448303699493408
114.15299987793 0.449378967285156
114.165000915527 0.449432730674744
114.165000915527 0.450508117675781
114.169998168945 0.450561881065369
114.169998168945 0.451637148857117
114.199996948242 0.451690912246704
114.199996948242 0.452766299247742
114.216003417969 0.452820062637329
114.216003417969 0.453895330429077
114.225997924805 0.453949093818665
114.225997924805 0.455024480819702
114.226997375488 0.45507824420929
114.226997375488 0.456153512001038
114.272003173828 0.456207275390625
114.272003173828 0.457282662391663
114.278999328613 0.45733642578125
114.278999328613 0.458411693572998
114.283996582031 0.458465576171875
114.283996582031 0.459540843963623
114.287002563477 0.45959460735321
114.287002563477 0.460669994354248
114.342002868652 0.460723638534546
114.342002868652 0.462928056716919
114.343002319336 0.462981939315796
114.343002319336 0.464057207107544
114.34700012207 0.464110970497131
114.34700012207 0.465186357498169
114.350997924805 0.465240001678467
114.350997924805 0.466315388679504
114.399002075195 0.466369152069092
114.399002075195 0.46744441986084
114.404998779297 0.467498302459717
114.404998779297 0.468573570251465
114.406997680664 0.468627333641052
114.406997680664 0.46970272064209
114.421997070312 0.469756364822388
114.421997070312 0.470831751823425
114.468002319336 0.470885515213013
114.468002319336 0.473089933395386
114.491996765137 0.473143696784973
114.491996765137 0.474219083786011
114.513999938965 0.474272847175598
114.513999938965 0.475348114967346
114.52799987793 0.475401878356934
114.52799987793 0.476477265357971
114.529998779297 0.476531028747559
114.529998779297 0.477606296539307
114.560997009277 0.477660059928894
114.560997009277 0.478735446929932
114.570999145508 0.478789210319519
114.570999145508 0.479864478111267
114.587997436523 0.479918241500854
114.587997436523 0.480993628501892
114.593002319336 0.481047391891479
114.593002319336 0.482122659683228
114.628997802734 0.482176423072815
114.628997802734 0.483251810073853
114.629997253418 0.48330557346344
114.629997253418 0.484380841255188
114.648002624512 0.484434604644775
114.648002624512 0.485509991645813
114.649002075195 0.4855637550354
114.649002075195 0.486639022827148
114.660003662109 0.486692905426025
114.660003662109 0.487768173217773
114.685997009277 0.487821936607361
114.685997009277 0.488897323608398
114.710998535156 0.488950967788696
114.710998535156 0.490026354789734
114.728996276855 0.490080118179321
114.728996276855 0.491155385971069
114.74299621582 0.491209268569946
114.74299621582 0.492284536361694
114.766998291016 0.492338299751282
114.766998291016 0.493413686752319
114.773002624512 0.493467330932617
114.773002624512 0.494542717933655
114.797996520996 0.494596481323242
114.797996520996 0.49567174911499
114.800003051758 0.495725631713867
114.800003051758 0.496800899505615
114.827003479004 0.496854662895203
114.827003479004 0.49793004989624
114.857002258301 0.497983694076538
114.857002258301 0.499059081077576
114.866996765137 0.499112844467163
114.866996765137 0.500188112258911
114.886001586914 0.500241994857788
114.886001586914 0.501317262649536
114.897003173828 0.501371026039124
114.897003173828 0.502446413040161
114.914001464844 0.502500057220459
114.914001464844 0.503575444221497
114.934997558594 0.503629207611084
114.934997558594 0.504704475402832
114.944999694824 0.504758358001709
114.944999694824 0.505833625793457
114.958999633789 0.505887389183044
114.958999633789 0.506962776184082
114.971000671387 0.50701642036438
114.971000671387 0.508091807365417
115.003997802734 0.508145570755005
115.003997802734 0.509220838546753
115.019996643066 0.50927472114563
115.019996643066 0.510349988937378
115.02799987793 0.510403871536255
115.02799987793 0.511479139328003
115.063003540039 0.51153290271759
115.063003540039 0.512608289718628
115.069000244141 0.512661933898926
115.069000244141 0.513737320899963
115.081001281738 0.513791084289551
115.081001281738 0.514866352081299
115.084999084473 0.514920234680176
115.084999084473 0.515995502471924
115.122001647949 0.516049265861511
115.122001647949 0.517124652862549
115.136001586914 0.517178297042847
115.136001586914 0.518253684043884
115.141998291016 0.518307447433472
115.141998291016 0.520511865615845
115.180000305176 0.520565629005432
115.180000305176 0.52164101600647
115.197998046875 0.521694660186768
115.197998046875 0.522770047187805
115.203002929688 0.522823810577393
115.203002929688 0.525028228759766
115.237998962402 0.525081992149353
115.237998962402 0.526157379150391
115.254997253418 0.526211023330688
115.254997253418 0.527286410331726
115.263999938965 0.527340173721313
115.263999938965 0.528415441513062
115.295997619629 0.528469324111938
115.295997619629 0.529544591903687
115.305000305176 0.529598355293274
115.305000305176 0.530673742294312
115.310997009277 0.530727386474609
115.310997009277 0.531802773475647
115.323997497559 0.531856536865234
115.323997497559 0.532931804656982
115.353996276855 0.532985687255859
115.353996276855 0.534060955047607
115.361000061035 0.534114718437195
115.361000061035 0.535190105438232
115.384002685547 0.53524374961853
115.384002685547 0.536319136619568
115.412002563477 0.536372900009155
115.412002563477 0.537448167800903
115.416999816895 0.53750205039978
115.416999816895 0.538577318191528
115.444000244141 0.538631081581116
115.444000244141 0.539706468582153
115.470001220703 0.539760112762451
115.470001220703 0.540835499763489
115.473999023438 0.540889263153076
115.473999023438 0.541964650154114
115.503997802734 0.542018413543701
115.503997802734 0.543093681335449
115.582000732422 0.543147563934326
115.582000732422 0.544222831726074
115.638000488281 0.544276595115662
115.638000488281 0.545351982116699
115.694000244141 0.545405626296997
115.694000244141 0.546481013298035
115.75 0.546534776687622
115.75 0.54761004447937
115.805000305176 0.547663927078247
115.805000305176 0.548739194869995
115.860000610352 0.548792958259583
115.860000610352 0.54986834526062
115.915000915527 0.549921989440918
115.915000915527 0.550997376441956
115.970001220703 0.551051139831543
115.970001220703 0.552126407623291
116.025001525879 0.552180290222168
116.025001525879 0.553255558013916
118.901000976562 0.553309321403503
118.901000976562 0.554384708404541
118.924003601074 0.554438352584839
118.924003601074 0.555513739585876
118.945999145508 0.555567502975464
118.945999145508 0.556642770767212
118.968002319336 0.556696653366089
118.968002319336 0.557771921157837
118.98999786377 0.557825684547424
118.98999786377 0.558901071548462
119.013000488281 0.55895471572876
119.013000488281 0.560030102729797
119.059997558594 0.560083866119385
119.059997558594 0.561159133911133
119.082000732422 0.56121301651001
119.082000732422 0.562288284301758
119.102996826172 0.562342047691345
119.102996826172 0.563417434692383
119.123001098633 0.563471078872681
119.123001098633 0.564546465873718
119.142997741699 0.564600229263306
119.142997741699 0.565675497055054
119.16300201416 0.565729379653931
119.16300201416 0.566804647445679
119.181999206543 0.566858410835266
119.181999206543 0.567933797836304
119.200996398926 0.567987442016602
119.200996398926 0.569062829017639
119.21900177002 0.569116592407227
119.21900177002 0.570191860198975
119.236999511719 0.570245742797852
119.236999511719 0.5713210105896
119.254997253418 0.571374893188477
119.254997253418 0.572450160980225
119.26000213623 0.572503924369812
119.26000213623 0.574708342552185
119.264999389648 0.574762105941772
119.264999389648 0.575837373733521
119.265998840332 0.575891256332397
119.265998840332 0.576966524124146
119.272003173828 0.577020287513733
119.272003173828 0.578095674514771
119.275001525879 0.578149318695068
119.275001525879 0.579224705696106
119.277000427246 0.579278469085693
119.277000427246 0.580353736877441
119.290000915527 0.580407619476318
119.290000915527 0.581482887268066
119.291000366211 0.581536650657654
119.291000366211 0.582612037658691
119.293998718262 0.582665681838989
119.293998718262 0.583741068840027
119.310997009277 0.583794832229614
119.310997009277 0.584870100021362
119.31600189209 0.584923982620239
119.31600189209 0.585999250411987
119.323997497559 0.586053013801575
119.323997497559 0.587128400802612
119.335998535156 0.58718204498291
119.335998535156 0.588257431983948
119.360000610352 0.588311195373535
119.360000610352 0.589386463165283
119.365997314453 0.58944034576416
119.365997314453 0.590515613555908
119.375999450684 0.590569376945496
119.375999450684 0.591644763946533
119.378997802734 0.591698408126831
119.378997802734 0.592773795127869
119.390998840332 0.592827558517456
119.390998840332 0.593902826309204
119.401000976562 0.593956708908081
119.401000976562 0.595031976699829
119.40599822998 0.595085740089417
119.40599822998 0.596161127090454
119.418998718262 0.596214771270752
119.418998718262 0.59729015827179
119.420997619629 0.597343921661377
119.420997619629 0.598419189453125
119.434997558594 0.598473072052002
119.434997558594 0.59954833984375
119.439002990723 0.599602103233337
119.439002990723 0.600677490234375
119.448997497559 0.600731134414673
119.448997497559 0.60180652141571
119.477996826172 0.601860284805298
119.477996826172 0.602935552597046
119.483001708984 0.602989435195923
119.483001708984 0.604064702987671
119.485000610352 0.604118585586548
119.485000610352 0.605193853378296
119.490997314453 0.605247616767883
119.490997314453 0.606323003768921
119.503997802734 0.606376647949219
119.503997802734 0.607452034950256
119.515998840332 0.607505798339844
119.515998840332 0.608581066131592
119.528999328613 0.608634948730469
119.528999328613 0.609710216522217
119.529998779297 0.609763979911804
119.529998779297 0.610839366912842
119.539001464844 0.61089301109314
119.539001464844 0.611968398094177
119.540000915527 0.612022161483765
119.540000915527 0.613097429275513
119.552001953125 0.61315131187439
119.552001953125 0.614226579666138
119.577003479004 0.614280343055725
119.577003479004 0.615355730056763
119.581001281738 0.615409374237061
119.581001281738 0.616484761238098
119.58699798584 0.616538524627686
119.58699798584 0.617613792419434
119.59700012207 0.617667675018311
119.59700012207 0.618742942810059
119.597999572754 0.618796706199646
119.597999572754 0.619872093200684
119.607002258301 0.619925737380981
119.607002258301 0.621001124382019
119.615997314453 0.621054887771606
119.615997314453 0.622130155563354
119.63200378418 0.622184038162231
119.63200378418 0.623259305953979
119.636001586914 0.623313069343567
119.636001586914 0.62551748752594
119.637001037598 0.625571250915527
119.637001037598 0.626646518707275
119.641998291016 0.626700401306152
119.641998291016 0.6277756690979
119.648002624512 0.627829432487488
119.648002624512 0.631162881851196
119.651000976562 0.631216764450073
119.651000976562 0.632292032241821
119.652000427246 0.632345795631409
119.652000427246 0.634550333023071
119.653999328613 0.634603977203369
119.653999328613 0.636808395385742
119.654998779297 0.636862277984619
119.654998779297 0.637937545776367
119.66300201416 0.637991309165955
119.66300201416 0.639066696166992
119.674003601074 0.63912034034729
119.674003601074 0.640195727348328
119.694999694824 0.640249490737915
119.694999694824 0.641324758529663
119.712997436523 0.64137864112854
119.712997436523 0.642453908920288
119.734001159668 0.642507672309875
119.734001159668 0.643583059310913
119.75700378418 0.643636703491211
119.75700378418 0.644712090492249
119.758003234863 0.644765853881836
119.758003234863 0.645841121673584
119.765998840332 0.645895004272461
119.765998840332 0.646970272064209
119.786003112793 0.647024035453796
119.786003112793 0.648099422454834
119.810997009277 0.648153066635132
119.810997009277 0.649228453636169
119.827003479004 0.649282217025757
119.827003479004 0.650357484817505
119.833999633789 0.650411367416382
119.833999633789 0.65148663520813
119.877998352051 0.651540398597717
119.877998352051 0.652615785598755
119.892997741699 0.652669429779053
119.892997741699 0.65374481678009
119.893997192383 0.653798580169678
119.893997192383 0.654873847961426
119.920997619629 0.654927730560303
119.920997619629 0.656002998352051
119.940002441406 0.656056761741638
119.940002441406 0.657132148742676
119.964996337891 0.657185792922974
119.964996337891 0.658261179924011
119.983001708984 0.658314943313599
119.983001708984 0.659390211105347
120.011001586914 0.659444093704224
120.011001586914 0.660519361495972
120.033996582031 0.660573124885559
120.033996582031 0.661648511886597
120.040000915527 0.661702156066895
120.040000915527 0.662777543067932
120.077003479004 0.66283130645752
120.077003479004 0.663906574249268
120.079002380371 0.663960456848145
120.079002380371 0.665035724639893
120.11799621582 0.66508960723877
120.11799621582 0.666164875030518
120.166999816895 0.666218638420105
120.166999816895 0.667294025421143
120.172996520996 0.66734766960144
120.172996520996 0.668423056602478
120.177001953125 0.668476819992065
120.177001953125 0.669552087783813
120.197998046875 0.66960597038269
120.197998046875 0.670681238174438
120.28099822998 0.670735001564026
120.28099822998 0.671810388565063
120.281997680664 0.671864032745361
120.281997680664 0.672939419746399
120.320999145508 0.672993183135986
120.320999145508 0.674068450927734
120.365997314453 0.674122333526611
120.365997314453 0.675197601318359
120.366996765137 0.675251364707947
120.366996765137 0.676326751708984
120.375999450684 0.676380395889282
120.375999450684 0.67745578289032
120.392997741699 0.677509546279907
120.392997741699 0.678584814071655
120.445999145508 0.678638696670532
120.445999145508 0.67971396446228
120.460998535156 0.679767727851868
120.460998535156 0.680843114852905
120.497001647949 0.680896759033203
120.497001647949 0.681972146034241
120.51000213623 0.682025909423828
120.51000213623 0.683101177215576
120.531997680664 0.683155059814453
120.531997680664 0.684230327606201
120.550003051758 0.684284090995789
120.550003051758 0.685359477996826
120.574996948242 0.685413122177124
120.574996948242 0.686488509178162
120.624000549316 0.686542272567749
120.624000549316 0.687617540359497
120.641998291016 0.687671422958374
120.641998291016 0.688746690750122
120.71199798584 0.688800454139709
120.71199798584 0.689875841140747
120.724998474121 0.689929485321045
120.724998474121 0.691004872322083
120.735000610352 0.69105863571167
120.735000610352 0.692133903503418
120.758003234863 0.692187786102295
120.758003234863 0.693263053894043
120.830001831055 0.69331681728363
120.830001831055 0.694392204284668
120.860000610352 0.694445967674255
120.860000610352 0.695521235466003
120.898002624512 0.695574998855591
120.898002624512 0.696650385856628
120.904998779297 0.696704149246216
120.904998779297 0.697779417037964
120.906997680664 0.697833299636841
120.906997680664 0.698908567428589
121.004997253418 0.698962330818176
121.004997253418 0.700037717819214
121.027000427246 0.700091361999512
121.027000427246 0.701166749000549
121.041999816895 0.701220512390137
121.041999816895 0.702295780181885
121.092002868652 0.702349662780762
121.092002868652 0.70342493057251
121.105003356934 0.703478693962097
121.105003356934 0.704554080963135
121.192001342773 0.704607725143433
121.192001342773 0.70568311214447
121.206001281738 0.705736875534058
121.206001281738 0.706812143325806
121.286003112793 0.706866025924683
121.286003112793 0.707941293716431
121.307998657227 0.707995057106018
121.307998657227 0.709070444107056
121.34700012207 0.709124088287354
121.34700012207 0.710199475288391
121.398002624512 0.710253238677979
121.398002624512 0.711328506469727
121.412002563477 0.711382389068604
121.412002563477 0.712457656860352
121.477996826172 0.712511420249939
121.477996826172 0.713586807250977
121.485000610352 0.713640451431274
121.485000610352 0.714715838432312
121.504997253418 0.714769601821899
121.504997253418 0.715844869613647
121.515998840332 0.715898752212524
121.515998840332 0.716974020004272
121.570999145508 0.71702778339386
121.570999145508 0.718103170394897
121.572998046875 0.718156814575195
121.572998046875 0.719232201576233
121.578002929688 0.71928596496582
121.578002929688 0.720361232757568
121.580001831055 0.720415115356445
121.580001831055 0.721490383148193
121.585998535156 0.721544146537781
121.585998535156 0.734663128852844
121.58699798584 0.734716892242432
121.58699798584 0.73579216003418
121.587997436523 0.735846042633057
121.587997436523 0.736921310424805
121.588996887207 0.736975193023682
121.588996887207 0.73805046081543
121.600997924805 0.738104224205017
121.600997924805 0.739179611206055
121.602996826172 0.739233255386353
121.602996826172 0.74030864238739
121.61799621582 0.740362405776978
121.61799621582 0.741437673568726
121.619003295898 0.741491556167603
121.619003295898 0.742566823959351
121.621002197266 0.742620587348938
121.621002197266 0.743695974349976
121.638999938965 0.743749618530273
121.638999938965 0.745954036712646
121.642997741699 0.746007919311523
121.642997741699 0.747083187103271
121.66300201416 0.747136950492859
121.66300201416 0.748212337493896
121.665000915527 0.748265981674194
121.665000915527 0.749341368675232
121.688003540039 0.749395132064819
121.688003540039 0.750470399856567
121.689002990723 0.750524282455444
121.689002990723 0.751599550247192
121.694999694824 0.75165331363678
121.694999694824 0.752728700637817
121.71900177002 0.752782344818115
121.71900177002 0.753857731819153
121.728996276855 0.75391149520874
121.728996276855 0.754986763000488
121.751998901367 0.755040645599365
121.751998901367 0.756115913391113
121.766998291016 0.756169676780701
121.766998291016 0.757245063781738
121.774002075195 0.757298707962036
121.774002075195 0.758374094963074
121.78800201416 0.758427858352661
121.78800201416 0.759503126144409
121.80899810791 0.759557008743286
121.80899810791 0.760632276535034
121.811996459961 0.760686039924622
121.811996459961 0.761761426925659
121.825996398926 0.761815071105957
121.825996398926 0.762890458106995
121.856002807617 0.762944221496582
121.856002807617 0.76401948928833
121.86799621582 0.764073371887207
121.86799621582 0.765148639678955
121.897003173828 0.765202403068542
121.897003173828 0.76627779006958
121.906997680664 0.766331434249878
121.906997680664 0.767406821250916
121.912002563477 0.767460584640503
121.912002563477 0.768535971641541
121.958000183105 0.768589735031128
121.958000183105 0.769665002822876
121.96199798584 0.769718885421753
121.96199798584 0.770794153213501
121.962997436523 0.770847916603088
121.962997436523 0.771923303604126
121.983001708984 0.771976947784424
121.983001708984 0.773052334785461
122.008003234863 0.773106098175049
122.008003234863 0.774181365966797
122.022003173828 0.774235248565674
122.022003173828 0.775310516357422
122.085998535156 0.775364279747009
122.085998535156 0.776439666748047
122.109001159668 0.776493310928345
122.109001159668 0.777568697929382
122.152000427246 0.77762246131897
122.152000427246 0.778697729110718
122.154998779297 0.778751611709595
122.154998779297 0.779826879501343
122.156997680664 0.77988064289093
122.156997680664 0.780956029891968
122.227996826172 0.781009674072266
122.227996826172 0.782085061073303
122.305999755859 0.782138824462891
122.305999755859 0.783214092254639
122.324996948242 0.783267974853516
122.324996948242 0.784343242645264
122.333000183105 0.784397006034851
122.333000183105 0.785472393035889
122.341003417969 0.785526037216187
122.341003417969 0.786601424217224
122.477996826172 0.786655187606812
122.477996826172 0.78773045539856
122.511001586914 0.787784337997437
122.511001586914 0.788859605789185
122.53099822998 0.788913369178772
122.53099822998 0.78998875617981
122.543998718262 0.790042400360107
122.543998718262 0.791117787361145
122.574996948242 0.791171550750732
122.574996948242 0.79224681854248
122.681999206543 0.792300701141357
122.681999206543 0.793375968933105
122.690002441406 0.793429732322693
122.690002441406 0.79450511932373
122.72200012207 0.794558763504028
122.72200012207 0.795634150505066
122.764999389648 0.795687913894653
122.764999389648 0.796763181686401
122.787002563477 0.796817064285278
122.787002563477 0.799021482467651
122.791000366211 0.799075245857239
122.791000366211 0.800150632858276
122.791999816895 0.800204277038574
122.791999816895 0.801279664039612
122.800003051758 0.801333427429199
122.800003051758 0.802408695220947
122.805000305176 0.802462577819824
122.805000305176 0.803537845611572
122.811996459961 0.80359160900116
122.811996459961 0.804666996002197
122.813003540039 0.804720640182495
122.813003540039 0.805796027183533
122.824996948242 0.80584979057312
122.824996948242 0.806925058364868
122.831001281738 0.806978940963745
122.831001281738 0.808054208755493
122.84400177002 0.808107972145081
122.84400177002 0.809183359146118
122.866996765137 0.809237003326416
122.866996765137 0.810312390327454
122.870002746582 0.810366153717041
122.870002746582 0.811441421508789
122.874000549316 0.811495304107666
122.874000549316 0.812570571899414
122.893997192383 0.812624335289001
122.893997192383 0.813699722290039
122.900001525879 0.813753366470337
122.900001525879 0.814828753471375
122.912002563477 0.814882516860962
122.912002563477 0.81595778465271
122.925003051758 0.816011667251587
122.925003051758 0.817086935043335
122.930999755859 0.817140698432922
122.930999755859 0.81821608543396
122.945999145508 0.818269729614258
122.945999145508 0.819345116615295
122.960998535156 0.819398880004883
122.960998535156 0.820474147796631
122.964996337891 0.820528030395508
122.964996337891 0.821603298187256
122.988998413086 0.821657061576843
122.988998413086 0.822732448577881
123.004997253418 0.822786092758179
123.004997253418 0.823861479759216
123.045997619629 0.823915243148804
123.045997619629 0.824990510940552
123.047996520996 0.825044393539429
123.047996520996 0.826119661331177
123.052001953125 0.826173424720764
123.052001953125 0.827248811721802
123.08699798584 0.8273024559021
123.08699798584 0.828377842903137
123.095001220703 0.828431606292725
123.095001220703 0.829506874084473
123.101997375488 0.82956075668335
123.101997375488 0.830636024475098
123.147003173828 0.830689907073975
123.147003173828 0.832894325256348
123.194999694824 0.832947969436646
123.194999694824 0.834023356437683
123.202003479004 0.834077119827271
123.202003479004 0.835152387619019
123.203002929688 0.835206270217896
123.203002929688 0.836281538009644
123.204002380371 0.836335301399231
123.204002380371 0.837410688400269
123.213996887207 0.837464332580566
123.213996887207 0.838539719581604
123.214996337891 0.838593482971191
123.214996337891 0.839668750762939
123.228996276855 0.839722633361816
123.228996276855 0.841927051544189
123.247001647949 0.841980695724487
123.247001647949 0.843056082725525
123.262001037598 0.843109846115112
123.262001037598 0.84418511390686
123.263999938965 0.844238996505737
123.263999938965 0.845314264297485
123.268997192383 0.845368027687073
123.268997192383 0.84644341468811
123.291999816895 0.846497058868408
123.291999816895 0.847572445869446
123.293998718262 0.847626209259033
123.293998718262 0.848701477050781
123.322998046875 0.848755359649658
123.322998046875 0.849830627441406
123.324996948242 0.849884390830994
123.324996948242 0.850959777832031
123.328002929688 0.851013422012329
123.328002929688 0.852088809013367
123.333000183105 0.852142572402954
123.333000183105 0.853217840194702
123.355003356934 0.853271722793579
123.355003356934 0.854346990585327
123.390998840332 0.854400753974915
123.390998840332 0.855476140975952
123.391998291016 0.85552978515625
123.391998291016 0.856605172157288
123.396003723145 0.856658935546875
123.396003723145 0.857734203338623
123.416999816895 0.8577880859375
123.416999816895 0.858863353729248
123.442001342773 0.858917117118835
123.442001342773 0.859992504119873
123.462997436523 0.86004626750946
123.462997436523 0.861121654510498
123.468002319336 0.861175298690796
123.468002319336 0.862250685691833
123.47200012207 0.862304449081421
123.47200012207 0.863379716873169
123.477996826172 0.863433599472046
123.477996826172 0.864508867263794
123.509002685547 0.864562630653381
123.509002685547 0.865638017654419
123.517997741699 0.865691661834717
123.517997741699 0.866767048835754
123.537002563477 0.866820812225342
123.537002563477 0.86789608001709
123.542999267578 0.867949962615967
123.542999267578 0.869025230407715
123.567001342773 0.869078993797302
123.567001342773 0.87015438079834
123.591003417969 0.870208024978638
123.591003417969 0.871283411979675
123.600997924805 0.871337175369263
123.600997924805 0.872412443161011
123.619003295898 0.872466325759888
123.619003295898 0.873541593551636
123.621002197266 0.873595356941223
123.621002197266 0.874670743942261
123.625 0.874724388122559
123.625 0.875799775123596
123.675003051758 0.875853538513184
123.675003051758 0.876928806304932
123.700996398926 0.876982688903809
123.700996398926 0.878057956695557
123.720001220703 0.878111720085144
123.720001220703 0.879187107086182
123.772003173828 0.879240751266479
123.772003173828 0.880316138267517
123.783996582031 0.880369901657104
123.783996582031 0.881445169448853
123.786003112793 0.881499052047729
123.786003112793 0.882574319839478
123.874000549316 0.882628083229065
123.874000549316 0.883703470230103
123.918998718262 0.8837571144104
123.918998718262 0.884832501411438
123.963996887207 0.884886264801025
123.963996887207 0.885961532592773
123.968002319336 0.88601541519165
123.968002319336 0.887090682983398
124.05899810791 0.887144446372986
124.05899810791 0.888219833374023
124.06600189209 0.888273477554321
124.06600189209 0.889348864555359
124.152000427246 0.889402627944946
124.152000427246 0.890477895736694
124.156997680664 0.890531778335571
124.156997680664 0.891607046127319
124.213996887207 0.891660928726196
124.213996887207 0.892736196517944
124.258003234863 0.892789959907532
124.258003234863 0.893865346908569
124.268997192383 0.893918991088867
124.268997192383 0.894994378089905
124.337997436523 0.895048141479492
124.337997436523 0.89612340927124
124.373001098633 0.896177291870117
124.373001098633 0.897252559661865
124.420997619629 0.897306323051453
124.420997619629 0.89838171005249
124.478996276855 0.898435354232788
124.478996276855 0.899510741233826
124.602996826172 0.899564504623413
124.602996826172 0.900639772415161
124.700996398926 0.900693655014038
124.700996398926 0.901768922805786
124.785003662109 0.901822686195374
124.785003662109 0.902898073196411
124.815002441406 0.902951717376709
124.815002441406 0.904027104377747
124.916999816895 0.904080867767334
124.916999816895 0.905156135559082
124.921997070312 0.905210018157959
124.921997070312 0.906285285949707
124.928001403809 0.906339049339294
124.928001403809 0.907414436340332
124.931999206543 0.90746808052063
124.931999206543 0.908543467521667
124.938003540039 0.908597230911255
124.938003540039 0.910801649093628
124.955001831055 0.910855412483215
124.955001831055 0.911930799484253
124.968002319336 0.911984443664551
124.968002319336 0.913059830665588
124.975997924805 0.913113594055176
124.975997924805 0.914188861846924
124.998001098633 0.914242744445801
124.998001098633 0.915318012237549
125.002998352051 0.915371775627136
125.002998352051 0.916447162628174
125.014999389648 0.916500806808472
125.014999389648 0.917576193809509
125.033996582031 0.917629957199097
125.033996582031 0.918705224990845
125.041999816895 0.918759107589722
125.041999816895 0.91983437538147
125.052001953125 0.919888138771057
125.052001953125 0.920963525772095
125.063003540039 0.921017169952393
125.063003540039 0.92209255695343
125.069999694824 0.922146320343018
125.069999694824 0.923221707344055
125.115997314453 0.923275470733643
125.115997314453 0.924350738525391
125.154998779297 0.924404621124268
125.154998779297 0.925479888916016
125.170997619629 0.925533652305603
125.170997619629 0.926609039306641
125.172996520996 0.926662683486938
125.172996520996 0.927738070487976
125.231002807617 0.927791833877563
125.231002807617 0.928867101669312
125.25700378418 0.928920984268188
125.25700378418 0.929996252059937
125.292999267578 0.930050015449524
125.292999267578 0.931125402450562
125.295997619629 0.931179046630859
125.295997619629 0.932254433631897
125.313003540039 0.932308197021484
125.313003540039 0.933383464813232
125.373001098633 0.933437347412109
125.373001098633 0.934512615203857
125.420997619629 0.934566378593445
125.420997619629 0.935641765594482
125.427001953125 0.93569540977478
125.427001953125 0.936770796775818
125.436996459961 0.936824560165405
125.436996459961 0.937899827957153
125.498001098633 0.93795371055603
125.498001098633 0.939028978347778
125.503997802734 0.939082741737366
125.503997802734 0.940158128738403
125.547996520996 0.940211772918701
125.547996520996 0.941287159919739
125.572998046875 0.941340923309326
125.572998046875 0.942416191101074
125.573997497559 0.942470073699951
125.573997497559 0.943545341491699
125.648002624512 0.943599104881287
125.648002624512 0.944674491882324
125.650001525879 0.944728136062622
125.650001525879 0.94580352306366
125.676002502441 0.945857286453247
125.676002502441 0.946932554244995
125.723999023438 0.946986436843872
125.723999023438 0.94806170463562
125.728996276855 0.948115468025208
125.728996276855 0.949190855026245
125.803001403809 0.949244499206543
125.803001403809 0.950319886207581
125.811996459961 0.950373649597168
125.811996459961 0.951448917388916
125.81600189209 0.951502799987793
125.81600189209 0.952578067779541
125.88500213623 0.952631950378418
125.88500213623 0.953707218170166
125.888000488281 0.953760981559753
125.888000488281 0.954836368560791
125.947998046875 0.954890012741089
125.947998046875 0.955965399742126
125.967002868652 0.956019163131714
125.967002868652 0.957094430923462
125.970001220703 0.957148313522339
125.970001220703 0.958223581314087
126.047996520996 0.958277344703674
126.047996520996 0.959352731704712
126.056999206543 0.95940637588501
126.056999206543 0.960481762886047
126.080001831055 0.960535526275635
126.080001831055 0.961610794067383
126.098999023438 0.96166467666626
126.098999023438 0.962739944458008
126.130996704102 0.962793707847595
126.130996704102 0.963869094848633
126.146003723145 0.963922739028931
126.146003723145 0.964998126029968
126.216003417969 0.965051889419556
126.216003417969 0.966127157211304
126.227996826172 0.966181039810181
126.227996826172 0.967256307601929
126.236999511719 0.967310070991516
126.236999511719 0.968385457992554
126.331001281738 0.968439102172852
126.331001281738 0.969514489173889
126.358001708984 0.969568252563477
126.358001708984 0.970643520355225
126.426002502441 0.970697402954102
126.426002502441 0.97177267074585
126.488998413086 0.971826434135437
126.488998413086 0.972901821136475
126.524002075195 0.972955465316772
126.524002075195 0.97403085231781
126.621002197266 0.974084615707397
126.621002197266 0.975159883499146
126.623001098633 0.975213766098022
126.623001098633 0.976289033889771
126.723999023438 0.976342797279358
126.723999023438 0.977418184280396
126.753997802734 0.977471828460693
126.753997802734 0.978547215461731
126.825996398926 0.978600978851318
126.825996398926 0.979676246643066
126.887001037598 0.979730129241943
126.887001037598 0.980805397033691
127.019996643066 0.980859160423279
127.019996643066 0.981934547424316
127.035003662109 0.981988191604614
127.035003662109 0.983063578605652
127.140998840332 0.983117341995239
127.140998840332 0.984192609786987
127.248001098633 0.984246492385864
127.248001098633 0.985321760177612
127.289001464844 0.985375642776489
127.289001464844 0.986450910568237
127.357002258301 0.986504673957825
127.357002258301 0.987580060958862
127.424003601074 0.98763370513916
127.424003601074 0.988709092140198
127.466003417969 0.988762855529785
127.466003417969 0.989838123321533
127.577003479004 0.98989200592041
127.577003479004 0.990967273712158
127.688003540039 0.991021037101746
127.688003540039 0.992096424102783
127.800003051758 0.992150068283081
127.800003051758 0.993225455284119
127.912002563477 0.993279218673706
127.912002563477 0.994354486465454
128.026000976562 0.994408369064331
128.026000976562 0.995483636856079
128.139007568359 0.995537400245667
128.139007568359 0.996612787246704
128.216995239258 0.996666431427002
128.216995239258 0.99774181842804
128.253005981445 0.997795581817627
128.253005981445 0.998870849609375
128.332992553711 0.998924732208252
128.332992553711 1


==> fig/simulationresultsViolin-000.tsv <==
0 119.26
0 134.42


==> fig/simulationresultsViolin-001.tsv <==
0 122.549
0 128.333


==> fig/simulationresultsViolin-002.tsv <==
1 110.427
1 139.732


==> fig/simulationresultsViolin-003.tsv <==
1 115.073
1 125.209


==> fig/simulationresultsViolin-004.tsv <==
2 107.956
2 139.732


==> fig/simulationresultsViolin-005.tsv <==
2 114.014
2 125.209


==> fig/simulationresultsViolin-006.tsv <==
3 107.956
3 133.034


==> fig/simulationresultsViolin-007.tsv <==
3 112.872
3 121.176


==> fig/simulationresultsViolin-008.tsv <==
4 109.993
4 128.333


==> fig/simulationresultsViolin-009.tsv <==
4 111.667
4 121.688


==> fig/simulationresultsViolin-010.tsv <==
5 107.956
5 119.541


==> fig/simulationresultsViolin-011.tsv <==
5 110.966
5 114.399

